Dissipation Dilution-Driven Topology Optimization for Maximizing the $Q$ Factor of Nanomechanical Resonators

The quality factor ($Q$ factor) of nanomechanical resonators is influenced by geometry and stress, a phenomenon called dissipation dilution. Studies have explored maximizing this effect, leading to softly-clamped resonator designs. This paper proposes a topology optimization methodology to design two-dimensional nanomechanical resonators with high $Q$ factors by maximizing dissipation dilution. A formulation based on the ratio of geometrically nonlinear to linear modal stiffnesses of a prestressed finite element model is used, with its corresponding adjoint sensitivity analysis formulation. Systematic design in square domains yields geometries with comparable $Q$ factors to literature. We analyze the trade-offs between resonance frequency and quality factor, and how these are reflected in the geometry of resonators. We further apply the methodology to optimize a resonator on a full hexagonal domain. By using the entire mesh -- i.e., without assuming any symmetries -- we find that the optimizer converges to a two-axis symmetric design comprised of four tethers.

==> figures/data/FDcheck.txt <==
1.00E-06	7.93E-05	-1.85E-05	3.64E-06	-2.04E-07	-6.39E-06	-2.15E-06	5.77E-07	-4.68E-07	2.11E-06	-6.37E-07	5.08E-07	8.60E-07	-2.48E-07	8.27E-07	6.97E-07	-3.18E-07	-2.26E-08	-3.66E-07	4.83E-07	-1.40E-07	2.09E-05	2.54E-06	-1.95E-07	6.74E-08	3.09E-07	3.90E-07	-1.76E-09	-4.63E-07	-1.68E-06	1.64E-06	-3.03E-06	9.94E-07	-4.19E-07	8.48E-06	5.21E-06	-2.09E-06	8.24E-06	1.57E-06	-9.79E-07	-4.93E-07	-1.67E-07	-7.39E-06	2.78E-07	-3.03E-07	-2.07E-07	-2.96E-07	-4.08E-07	1.55E-08	2.92E-09	-2.64E-07	4.89E-07	-8.57E-07	-9.28E-07	1.21E-07	-8.95E-07	-1.68E-08	-2.83E-07	6.55E-07	-4.62E-07	1.91E-08	-9.04E-07	1.15E-06	3.19E-07	-1.69E-06	-4.47E-07	-1.87E-09	3.66E-07	-3.02E-07	-2.26E-07	5.89E-07	1.20E-07	1.30E-07	-6.75E-07	1.69E-07	-4.32E-07	-1.88E-06	3.79E-07	1.83E-06	-1.95E-07	1.60E-07	-2.77E-06	-1.60E-06	-1.33E-05	-1.74E-07	7.00E-07	-2.94E-07	-1.37E-07	4.72E-07	1.82E-07	-1.70E-07	3.88E-08	-1.70E-07	1.18E-09	-4.47E-07	-5.30E-08	6.45E-07	-7.16E-08	-3.30E-07	4.77E-07	5.66E-07	-8.87E-08	8.33E-07	2.87E-06	2.53E-06	1.87E-06	1.96E-06	-3.02E-07	6.22E-07	-4.70E-07	-8.61E-08	2.24E-07	-1.36E-07	-3.46E-07	2.93E-07	4.95E-07	-2.83E-07	-2.65E-07	2.65E-07	-1.69E-07	-9.40E-08	4.50E-08	-8.69E-07	-8.81E-06	8.70E-07	8.09E-07	1.15E-06	1.19E-07	-7.94E-08	3.61E-07	7.83E-07	-3.61E-07	-4.63E-07	-4.12E-07	-2.13E-07	3.80E-07	-7.81E-07	2.87E-07	-2.85E-08	-1.91E-07	4.20E-08	2.83E-07	-3.71E-07	-5.49E-06	-1.18E-07	-4.02E-07	-8.69E-08	-3.53E-07	6.61E-07	-1.57E-07	-2.46E-07	7.13E-08	5.80E-07	3.93E-07	3.89E-07	-2.34E-07	-1.57E-07	6.08E-07	-1.23E-08	5.80E-08	9.97E-08	5.35E-07	5.80E-07	-4.39E-07	1.98E-06	-1.07E-06	5.23E-07	-1.81E-08	5.85E-07	8.21E-08	2.39E-07	-5.97E-07	8.71E-07	-1.42E-08	7.48E-07	4.69E-07	-8.93E-08	2.68E-08	3.63E-07	6.47E-08	-2.06E-07	3.59E-07	2.82E-07	7.11E-07	-8.14E-06	8.52E-07	4.34E-07	-3.36E-07	3.29E-07	-1.14E-06	-2.81E-07	-7.81E-08	1.04E-07	5.68E-08	-2.84E-07	5.73E-08	-1.64E-07	1.84E-07	-3.08E-07	3.35E-07	-1.10E-06	-1.36E-06	-1.30E-06	-2.96E-06	-3.15E-06	8.04E-06	-1.16E-06	-6.46E-06	-8.70E-06	-5.41E-08	-1.43E-07	1.72E-07	3.07E-07	7.68E-06	-1.81E-06	4.35E-07	-6.04E-06	-5.65E-06	2.27E-06	2.18E-06	6.76E-07	-2.49E-07	-1.37E-06	-3.16E-07	-9.65E-07	-8.12E-07	2.82E-08	-3.80E-07	-3.89E-07	9.91E-07	-4.87E-07	-2.41E-07	-2.90E-07	-5.44E-07	5.83E-07	-2.35E-07	6.59E-07	3.24E-07	3.10E-07	-2.18E-07	1.17E-07	2.42E-07	4.76E-07	9.39E-08	5.14E-07	9.05E-07	-1.69E-07	-3.90E-07	6.54E-07	5.88E-07	-5.15E-07	2.71E-07	3.96E-07	8.93E-09	-1.72E-07	3.24E-07	2.43E-07	-1.48E-07	-3.14E-07	2.37E-07	-2.40E-07	7.46E-08	1.26E-06	-3.98E-07	1.63E-07	-7.09E-07	8.82E-07	-8.66E-07	-5.85E-07	8.55E-07	2.51E-07	-1.04E-06	-5.61E-07	-1.91E-07	1.64E-06	-1.19E-08	1.59E-06	8.79E-08	1.71E-07	9.09E-08	7.74E-07	3.65E-06	-7.05E-08	-5.55E-07	1.00E-06	-2.13E-07	5.13E-07	8.43E-08	-5.48E-07
2.15E-06	-1.01E-05	1.46E-06	-5.36E-06	5.38E-07	4.40E-06	-7.07E-07	-9.74E-07	-1.53E-06	2.01E-07	1.30E-06	3.40E-07	1.50E-07	-9.43E-08	3.54E-08	-1.07E-07	2.86E-07	-8.64E-08	7.07E-08	2.01E-07	-8.98E-08	-5.65E-06	-3.37E-06	4.32E-08	-1.53E-07	6.86E-08	-2.16E-07	-3.09E-08	4.28E-07	-1.42E-07	3.24E-07	4.95E-07	-3.70E-07	-6.00E-07	5.76E-06	-1.15E-06	-1.41E-07	2.83E-06	-6.65E-07	2.48E-07	-5.04E-07	5.20E-06	-1.87E-06	-2.82E-07	1.97E-08	-7.32E-08	1.39E-08	6.38E-08	1.04E-07	6.96E-08	-2.05E-07	-3.65E-07	2.59E-07	1.60E-08	2.49E-08	3.61E-07	2.06E-07	-1.08E-07	1.81E-07	-2.27E-08	3.98E-07	-7.37E-07	-1.57E-05	-3.85E-08	-6.33E-08	-1.36E-07	-7.84E-08	-8.75E-08	9.66E-09	-1.94E-07	-1.49E-07	4.38E-08	8.29E-09	-2.37E-07	1.92E-07	-5.04E-08	-1.25E-07	-5.33E-07	9.58E-08	1.90E-07	3.02E-08	2.63E-07	5.39E-07	-1.22E-06	1.16E-06	-1.62E-07	2.01E-07	-1.24E-07	4.71E-09	-1.57E-07	4.97E-08	7.84E-09	5.22E-08	1.42E-07	1.18E-08	1.21E-07	1.99E-07	2.13E-07	1.47E-07	3.64E-07	-8.82E-08	-5.58E-07	-2.18E-09	-9.86E-06	-7.84E-07	2.81E-07	-2.92E-07	3.95E-07	-3.11E-07	3.93E-07	1.54E-08	1.62E-08	-6.02E-08	1.60E-07	2.27E-07	1.05E-07	-1.53E-07	2.00E-08	2.52E-07	1.14E-07	-1.36E-07	2.45E-07	1.57E-07	-9.90E-07	-1.07E-06	-3.46E-07	4.35E-07	3.43E-07	-6.96E-08	1.89E-08	4.31E-07	-9.52E-08	1.46E-08	4.19E-08	-1.18E-07	-1.70E-07	-1.03E-07	-1.25E-07	8.97E-08	2.40E-07	-9.69E-08	-1.61E-08	9.05E-08	2.15E-06	-6.36E-07	1.40E-07	-4.26E-07	-4.59E-07	-3.26E-07	-5.20E-07	-2.49E-09	1.78E-07	-1.52E-08	1.69E-07	-8.64E-08	2.10E-07	4.73E-08	-1.21E-07	4.33E-09	2.66E-08	2.18E-07	-5.65E-08	-8.09E-08	-2.75E-08	2.67E-07	-2.49E-07	1.15E-07	5.28E-07	-2.16E-07	7.22E-07	-1.36E-07	-1.04E-07	-8.56E-08	2.60E-08	1.85E-07	1.51E-07	-3.63E-07	-1.61E-07	-1.93E-07	-2.43E-08	9.40E-09	-1.74E-07	-9.53E-08	-2.66E-07	-3.89E-06	-1.35E-07	-4.42E-07	-5.00E-07	8.03E-08	9.37E-08	7.42E-08	2.77E-09	1.31E-07	7.40E-08	-1.80E-07	1.13E-07	1.09E-07	3.15E-08	-2.51E-08	2.44E-08	-1.62E-07	-1.38E-06	-5.47E-07	4.24E-06	-3.38E-06	-1.95E-06	-4.82E-06	-3.82E-06	3.24E-06	9.78E-08	-3.08E-08	5.47E-08	2.45E-08	1.37E-06	1.36E-06	-6.49E-07	3.28E-06	-1.44E-07	-1.47E-07	1.67E-07	1.52E-08	-8.59E-08	3.48E-07	1.33E-07	1.63E-07	3.18E-07	-2.41E-07	4.66E-08	-3.37E-08	7.91E-08	4.93E-08	9.71E-08	3.96E-08	1.96E-07	2.65E-07	3.26E-08	2.03E-07	3.65E-07	4.40E-08	-5.12E-08	3.51E-08	-7.79E-08	-9.64E-08	-1.23E-08	2.53E-08	-2.58E-07	-5.96E-07	5.59E-07	1.55E-07	-1.06E-06	5.64E-07	6.58E-07	-3.93E-07	-1.78E-07	2.86E-07	3.47E-07	-3.51E-08	-9.99E-08	3.50E-07	-9.48E-08	-1.53E-07	-6.57E-07	6.17E-08	-7.83E-09	3.49E-08	2.43E-08	9.69E-08	-4.85E-07	-2.90E-07	5.67E-08	-2.39E-07	3.23E-07	5.03E-07	6.20E-07	7.66E-07	-3.48E-07	8.73E-08	-5.59E-07	2.05E-08	1.03E-08	-4.98E-08	9.55E-06	-2.23E-07	4.25E-07	1.49E-07	2.02E-07	1.29E-07	-1.01E-07	1.10E-07
4.64E-06	2.17E-05	8.08E-07	-1.02E-06	1.70E-06	-1.02E-06	3.90E-07	1.47E-06	-3.81E-07	7.57E-07	-7.16E-07	-5.29E-08	-2.34E-08	6.36E-08	2.96E-08	-5.50E-08	1.52E-07	-8.32E-08	-3.17E-08	-1.27E-07	-8.16E-08	-2.62E-06	-1.59E-07	2.40E-07	4.59E-09	4.73E-08	2.01E-07	1.41E-07	-1.37E-09	1.29E-07	1.67E-07	-6.23E-08	4.35E-08	-2.37E-07	3.34E-06	9.77E-07	-2.45E-07	5.47E-07	9.11E-08	4.05E-07	-6.39E-07	8.99E-07	8.02E-07	8.00E-08	-1.44E-08	-1.56E-07	-4.77E-08	-6.21E-08	-7.86E-08	4.70E-08	4.39E-08	5.36E-08	-7.08E-08	-9.36E-08	-2.26E-08	6.16E-08	-2.20E-07	-2.69E-07	-4.90E-08	-1.10E-07	-1.84E-07	1.22E-07	-3.70E-06	1.82E-07	-4.47E-07	3.57E-08	5.92E-08	-2.60E-08	-1.05E-08	1.64E-09	6.22E-08	2.66E-08	1.44E-08	4.72E-08	4.10E-08	-1.24E-07	-1.17E-07	-8.22E-08	4.54E-08	1.43E-08	-7.17E-08	5.54E-08	5.39E-07	9.51E-07	-1.12E-07	2.07E-07	-7.41E-08	-1.48E-07	1.44E-07	6.45E-08	-1.05E-08	6.43E-08	4.60E-08	1.01E-08	-3.01E-08	-7.56E-09	9.39E-08	-9.62E-08	-1.31E-07	-1.86E-07	8.03E-08	-6.36E-08	-2.97E-08	-2.59E-06	2.28E-07	-1.36E-07	-1.59E-07	3.85E-07	1.05E-07	-1.12E-07	-6.82E-09	-3.24E-08	-5.45E-08	-5.53E-08	4.77E-08	-2.73E-08	-6.17E-08	-3.38E-09	-1.56E-07	4.42E-08	1.61E-07	-8.05E-08	-1.77E-07	-1.54E-06	-4.09E-07	3.61E-08	-1.88E-07	1.85E-07	-2.03E-07	1.93E-07	-1.78E-07	-3.63E-08	-8.73E-08	-9.01E-08	8.12E-08	3.34E-08	-2.46E-08	-5.61E-08	-8.61E-09	1.25E-08	-8.60E-08	-4.55E-08	-2.05E-08	-6.59E-07	2.02E-07	3.17E-08	-1.60E-08	9.35E-08	-9.00E-08	1.40E-07	-1.42E-07	1.14E-07	4.29E-09	-4.44E-08	-2.70E-08	3.22E-08	-4.20E-09	7.72E-08	-9.13E-09	5.90E-08	1.01E-08	-6.44E-08	-1.21E-07	1.46E-08	-8.75E-07	6.47E-08	4.12E-09	-2.78E-08	1.44E-07	2.15E-08	1.07E-07	-3.87E-08	-4.72E-09	-2.80E-08	-2.17E-08	-3.39E-08	-8.20E-08	7.20E-08	-7.88E-09	7.90E-08	-8.68E-08	-1.29E-07	3.44E-08	2.50E-07	-7.43E-07	2.12E-07	2.50E-07	3.40E-07	4.51E-08	-1.85E-07	-2.27E-07	-1.55E-07	-3.13E-08	3.64E-08	2.02E-08	-6.16E-08	1.10E-07	6.28E-08	1.16E-07	-1.74E-07	-4.46E-08	-9.24E-07	-2.31E-07	1.04E-06	1.22E-06	5.75E-07	3.87E-07	8.59E-07	6.04E-06	-6.76E-09	3.12E-09	-7.03E-08	-4.84E-08	3.19E-06	-2.25E-07	1.24E-07	4.66E-07	1.83E-07	5.55E-07	-2.11E-07	-3.24E-07	-2.68E-08	8.44E-08	-1.38E-07	2.07E-07	-2.07E-07	7.75E-08	-5.15E-08	1.38E-07	8.29E-08	3.89E-08	9.52E-08	7.63E-08	3.71E-08	9.94E-08	1.66E-08	-5.49E-08	-1.78E-08	7.27E-08	-2.93E-08	-7.84E-08	4.26E-09	7.63E-08	-5.13E-08	7.15E-08	2.13E-07	7.34E-08	-1.73E-07	1.41E-07	4.18E-08	-4.91E-09	1.80E-07	-1.20E-07	2.97E-08	-1.68E-07	6.22E-08	3.65E-08	6.76E-08	-5.64E-08	3.75E-08	-3.72E-08	-1.14E-07	-4.18E-08	2.94E-08	1.09E-08	2.50E-07	-6.23E-08	-2.17E-08	2.60E-07	-2.24E-07	7.03E-08	3.38E-08	1.19E-07	-9.31E-08	8.51E-08	2.69E-07	3.30E-07	2.92E-08	-4.61E-07	-1.84E-08	-1.34E-07	3.79E-06	1.19E-07	-5.96E-07	-5.82E-07	5.95E-08	1.02E-08	4.45E-08	-3.97E-08
1.00E-05	-7.72E-06	-1.16E-06	-4.43E-07	-2.47E-07	-8.52E-07	2.78E-07	4.23E-07	8.50E-07	9.87E-08	2.72E-07	-2.02E-08	1.19E-08	-1.30E-09	2.54E-08	-5.99E-08	-6.97E-08	-2.24E-08	6.53E-08	-2.06E-08	-1.60E-08	-1.17E-06	-6.90E-07	-1.57E-07	-2.28E-08	-1.82E-09	-6.20E-08	-1.67E-07	5.35E-09	1.13E-07	1.14E-08	2.73E-07	2.00E-07	-1.70E-07	-5.01E-07	2.02E-07	2.76E-07	-8.31E-07	7.30E-08	-1.72E-07	-1.44E-07	-1.41E-06	-2.21E-07	-5.55E-08	3.37E-08	4.60E-09	3.43E-08	-2.83E-08	1.39E-08	8.67E-08	-6.13E-08	9.16E-08	3.74E-08	1.23E-07	-2.28E-08	1.61E-08	8.75E-08	-8.78E-08	-1.21E-07	2.27E-08	5.22E-08	-3.04E-07	-6.38E-06	-1.23E-07	1.91E-08	-1.59E-08	2.50E-08	2.07E-09	4.80E-09	6.45E-08	7.37E-09	-1.37E-08	-2.20E-08	-7.04E-09	5.81E-08	-1.12E-07	1.63E-08	-2.61E-08	5.36E-08	-5.36E-08	-3.02E-08	1.53E-07	7.47E-08	1.20E-06	-2.28E-07	1.64E-07	-2.67E-09	1.50E-07	-4.55E-08	1.34E-08	1.84E-08	2.56E-08	-9.11E-09	6.64E-09	-2.60E-08	-3.41E-08	-4.24E-08	-2.03E-09	4.76E-08	-8.52E-08	1.67E-07	-4.04E-08	4.11E-08	-2.22E-07	-1.12E-07	1.60E-07	-2.54E-07	-3.30E-08	-3.95E-08	-3.90E-08	2.44E-08	2.62E-09	4.17E-08	7.56E-09	2.96E-08	-1.31E-08	-2.58E-08	5.44E-09	-5.05E-08	1.29E-07	-1.04E-08	-2.48E-08	-8.08E-08	9.00E-07	2.75E-08	6.04E-08	7.16E-08	-8.76E-08	2.42E-08	1.01E-08	-7.75E-09	1.09E-08	4.87E-08	-1.26E-08	4.58E-08	1.65E-08	-4.62E-09	-4.12E-08	-8.08E-09	4.09E-08	-2.83E-09	6.89E-09	4.32E-08	-3.94E-07	1.99E-07	2.30E-09	3.01E-08	1.49E-08	1.99E-07	-2.55E-08	4.13E-08	1.68E-08	-3.99E-08	-1.26E-08	3.35E-08	-3.15E-08	9.25E-09	-4.11E-09	1.25E-08	2.32E-08	3.26E-08	-1.12E-08	-4.48E-08	5.89E-08	-2.80E-07	-5.08E-08	6.02E-08	1.25E-08	-1.53E-07	-3.52E-08	1.31E-07	-4.32E-08	-3.07E-08	3.61E-08	5.63E-08	2.35E-08	5.58E-08	-3.24E-08	-1.38E-08	4.88E-08	5.04E-08	-9.14E-09	-2.08E-08	1.15E-09	-6.20E-07	9.87E-09	-1.12E-07	-4.46E-08	7.01E-08	1.53E-08	-2.59E-08	-2.96E-08	-7.66E-08	2.64E-08	1.29E-08	1.82E-08	5.47E-09	1.60E-08	2.34E-08	6.89E-08	3.76E-08	1.39E-07	7.24E-09	-1.80E-07	9.10E-07	1.23E-07	-3.71E-07	-3.32E-07	-6.17E-07	1.69E-08	-2.70E-08	7.09E-09	-1.92E-08	-5.76E-07	-7.96E-08	5.99E-08	4.53E-07	1.70E-07	1.18E-07	9.23E-09	-2.18E-08	7.64E-08	5.62E-08	-2.06E-07	-2.57E-08	-7.51E-08	3.44E-08	1.32E-07	-5.27E-08	5.84E-08	-6.31E-08	3.20E-08	-3.48E-08	3.03E-08	-2.51E-08	2.02E-08	1.97E-08	-7.00E-08	-4.93E-08	2.59E-08	8.39E-10	2.17E-08	1.37E-08	-8.60E-09	-7.87E-09	-2.06E-07	1.34E-07	1.55E-08	-8.02E-08	3.07E-08	1.73E-07	6.49E-08	-4.25E-08	-6.88E-08	4.67E-08	8.41E-09	-4.27E-08	-3.94E-08	-4.63E-08	1.88E-08	-3.90E-08	6.09E-08	4.94E-08	-4.32E-08	3.05E-08	-9.59E-09	-2.60E-08	4.63E-08	2.07E-08	1.97E-08	1.71E-07	-1.88E-07	1.60E-08	2.07E-09	9.27E-08	1.33E-07	-1.08E-08	2.78E-08	-5.65E-08	-2.66E-08	3.65E-08	2.49E-07	-4.67E-08	-2.44E-07	6.24E-08	-2.21E-08	3.68E-08	4.38E-08	-9.39E-09
2.15E-05	1.72E-06	-3.60E-07	1.08E-09	-9.12E-08	-2.01E-07	-1.17E-09	1.13E-07	2.25E-07	-4.62E-08	1.45E-08	3.94E-08	7.09E-08	4.61E-09	1.84E-08	-8.19E-09	-6.36E-09	6.47E-10	-1.78E-09	7.04E-09	-7.35E-09	-8.68E-07	-1.57E-07	-6.72E-08	-1.41E-08	1.48E-08	-4.88E-09	-8.21E-08	5.36E-09	4.36E-08	6.48E-09	6.55E-08	-7.91E-08	-5.12E-08	1.66E-07	2.62E-07	-9.00E-08	1.03E-07	6.85E-08	7.15E-09	-2.60E-08	1.71E-07	7.53E-08	-1.52E-08	-5.93E-08	1.30E-08	1.12E-10	1.05E-09	5.27E-09	1.75E-09	-1.04E-08	1.95E-08	1.59E-08	-2.37E-09	-2.32E-08	4.02E-09	5.33E-09	-6.81E-09	-5.18E-08	8.46E-09	-2.46E-08	-5.27E-09	-4.37E-06	7.71E-08	2.90E-09	1.95E-08	1.92E-08	1.18E-08	1.76E-08	1.21E-08	-7.89E-09	-1.79E-08	-2.24E-08	2.08E-08	-1.09E-08	-1.91E-08	8.26E-09	5.84E-08	1.64E-08	-5.36E-08	-3.23E-08	-1.15E-08	4.69E-08	-1.27E-07	3.30E-09	-1.93E-08	-6.17E-08	2.78E-08	3.40E-09	1.03E-09	8.85E-09	-1.25E-08	2.79E-10	-1.60E-08	1.67E-08	2.43E-08	2.72E-08	-1.44E-08	-4.71E-08	-3.08E-09	1.11E-08	-4.89E-08	-4.92E-08	-8.75E-07	1.87E-08	1.63E-08	3.98E-08	4.59E-08	3.28E-08	-1.23E-09	3.23E-09	-1.52E-08	1.41E-08	2.97E-10	-1.29E-08	-5.75E-10	-7.30E-10	-1.87E-09	-5.98E-09	3.64E-09	2.06E-08	8.32E-09	-3.78E-09	-3.51E-07	1.21E-07	-3.84E-08	-1.18E-08	6.62E-08	3.71E-10	-1.73E-08	1.90E-08	-3.14E-08	5.02E-09	-1.61E-09	2.04E-08	-4.16E-08	3.34E-08	-6.50E-09	3.58E-09	1.59E-10	-2.21E-09	-1.54E-08	-2.36E-08	2.12E-07	4.50E-08	-2.87E-08	3.63E-08	-1.14E-08	-8.45E-09	1.18E-08	1.53E-08	1.83E-08	1.20E-08	1.30E-08	9.94E-09	-1.99E-08	-1.40E-08	4.15E-09	1.27E-08	6.36E-09	-1.71E-08	-1.23E-08	1.69E-08	-6.04E-08	-1.90E-07	7.00E-09	-1.41E-08	-7.22E-09	6.40E-08	5.16E-08	-5.12E-08	-1.51E-08	-1.69E-08	1.81E-09	2.65E-08	1.23E-08	1.27E-08	-8.80E-09	-1.83E-08	-2.31E-08	-2.24E-08	-1.68E-09	-1.21E-08	8.12E-09	-1.14E-07	4.38E-08	3.68E-08	3.87E-08	-5.59E-08	5.55E-09	5.91E-08	7.67E-09	-6.53E-09	-8.19E-09	2.24E-09	4.56E-09	1.59E-09	1.45E-08	9.14E-09	-2.14E-08	-3.63E-08	-6.09E-08	6.34E-08	-5.72E-09	-2.53E-07	2.29E-07	-2.33E-07	-5.07E-07	5.73E-07	2.08E-08	-6.54E-09	-1.12E-08	-3.42E-09	2.34E-07	4.84E-08	-1.66E-08	1.15E-07	-2.03E-07	4.17E-09	8.38E-08	4.66E-08	-4.08E-09	-1.54E-08	6.22E-08	-1.57E-09	1.66E-08	-3.26E-08	1.58E-08	-1.11E-08	-2.95E-08	-1.65E-08	3.76E-08	-1.12E-08	5.20E-08	-3.21E-09	-6.94E-09	-1.27E-09	-1.89E-08	3.35E-09	-1.67E-08	-4.33E-09	-3.27E-09	-1.81E-08	2.45E-08	-1.09E-09	1.65E-08	2.14E-08	2.05E-08	5.38E-08	6.68E-08	-7.15E-08	-2.71E-08	-2.77E-08	3.69E-08	1.29E-08	4.95E-08	-1.07E-08	-9.17E-09	-1.68E-08	2.69E-08	2.85E-08	-1.13E-08	-5.09E-09	1.19E-08	-2.39E-08	-1.71E-08	-4.10E-08	1.15E-08	-1.59E-08	1.07E-08	2.20E-08	3.96E-08	3.74E-08	-5.97E-08	1.30E-08	-1.53E-08	4.59E-08	-1.94E-08	4.80E-09	-3.68E-10	4.74E-08	4.37E-07	6.16E-08	-5.76E-08	7.42E-08	-7.08E-09	-2.32E-08	2.00E-08	-6.30E-09
4.64E-05	-2.98E-06	2.73E-07	-4.99E-08	3.08E-08	-2.67E-07	1.33E-07	-7.37E-09	1.16E-07	4.55E-08	-2.61E-08	-2.65E-08	-1.10E-08	1.36E-08	-5.53E-09	1.25E-08	-2.42E-10	1.47E-08	-3.00E-09	6.71E-09	-9.63E-09	-2.81E-07	-1.77E-07	-1.43E-08	-1.16E-08	-9.39E-09	-1.01E-08	5.71E-09	8.39E-09	5.14E-09	-8.42E-10	-2.39E-08	2.59E-08	1.01E-08	-2.50E-07	-5.95E-08	4.45E-08	-7.53E-08	1.67E-09	4.10E-08	1.72E-08	1.10E-07	7.68E-08	-1.16E-08	4.79E-09	2.97E-09	1.06E-08	3.96E-09	3.66E-09	2.08E-08	1.77E-08	-2.40E-09	-5.26E-09	-1.16E-09	7.62E-09	-2.32E-09	7.41E-09	6.59E-09	1.29E-08	-2.47E-08	-7.82E-09	6.29E-09	-1.60E-06	8.38E-09	-1.33E-08	1.53E-08	-9.81E-09	-6.30E-09	5.70E-09	-3.79E-11	2.91E-09	-2.70E-09	8.94E-09	-1.21E-10	-1.07E-08	-7.53E-09	-1.19E-08	-2.49E-09	-2.45E-09	-4.77E-09	-3.42E-09	-2.38E-08	1.05E-08	1.89E-07	2.00E-09	2.21E-08	1.79E-10	-1.34E-08	-1.30E-09	-4.78E-09	-3.99E-10	1.09E-08	-4.64E-09	1.61E-08	-6.99E-12	-9.99E-10	3.74E-09	-8.76E-09	-3.98E-09	-2.07E-08	2.63E-08	8.77E-09	5.41E-09	-1.92E-07	2.41E-08	5.78E-08	4.31E-08	-1.04E-08	2.28E-08	1.62E-08	-1.06E-08	-6.32E-09	-6.61E-09	-2.36E-09	-2.23E-09	1.17E-08	-6.29E-09	-2.59E-09	1.15E-08	4.91E-11	5.30E-09	-2.65E-09	1.11E-08	-2.36E-08	-6.94E-08	1.18E-08	7.31E-09	-2.37E-08	-3.12E-08	1.46E-08	-6.20E-09	-7.99E-10	-8.97E-09	-2.54E-08	-6.62E-09	-5.80E-09	-4.05E-09	-2.87E-09	4.20E-09	-7.36E-09	7.94E-09	-5.71E-09	7.23E-09	1.64E-08	2.46E-08	8.36E-09	1.65E-08	2.99E-08	3.23E-08	1.17E-08	9.34E-09	6.03E-09	-2.29E-09	8.66E-10	6.21E-09	3.09E-09	1.09E-09	4.43E-09	-1.86E-09	8.04E-09	9.89E-09	-1.73E-09	1.71E-10	-4.25E-08	4.79E-08	1.02E-08	4.26E-10	5.34E-09	2.85E-09	1.74E-08	-7.02E-09	4.13E-09	3.76E-09	2.60E-10	-4.39E-09	3.03E-09	-4.11E-09	-6.59E-09	5.60E-09	-4.76E-09	6.19E-09	-3.98E-09	1.53E-09	1.67E-08	-8.07E-09	-1.15E-08	-6.01E-09	-5.78E-09	1.31E-08	-5.45E-09	2.57E-08	3.24E-09	-9.00E-09	1.42E-08	3.03E-10	-6.79E-09	2.64E-10	8.99E-09	5.00E-10	2.88E-08	-2.14E-08	-4.13E-08	9.48E-08	-1.01E-07	2.32E-07	3.86E-08	8.10E-08	9.52E-08	2.35E-07	-3.31E-09	-7.10E-09	-7.19E-09	5.07E-09	3.27E-08	1.08E-08	-3.36E-09	6.30E-08	2.42E-09	3.71E-08	2.72E-08	8.23E-09	2.82E-10	1.98E-08	1.50E-09	1.29E-09	-9.79E-09	4.10E-09	-1.97E-09	-1.52E-08	-2.94E-09	1.88E-08	-1.21E-08	8.83E-09	8.61E-09	1.71E-08	-1.57E-09	1.57E-09	-9.58E-09	2.27E-09	-4.15E-09	3.39E-09	1.11E-08	4.71E-09	7.08E-09	6.07E-09	2.51E-08	-1.16E-08	-7.31E-09	2.19E-08	-3.16E-09	4.54E-08	-6.41E-10	-7.00E-09	2.95E-09	-1.13E-08	-1.92E-08	1.36E-08	1.30E-08	-3.09E-10	-1.41E-09	6.20E-09	4.77E-09	-8.84E-09	-7.24E-09	-4.69E-09	-1.17E-09	-6.95E-09	7.66E-09	-1.00E-08	2.47E-08	1.77E-08	1.25E-08	-1.54E-08	4.54E-09	1.02E-08	4.05E-08	1.37E-08	2.26E-10	2.02E-08	-7.00E-09	-1.71E-09	9.21E-07	-3.55E-08	-6.53E-09	-5.19E-09	1.33E-10	-6.27E-09	-3.55E-10	2.35E-09
0.0001	-8.57E-07	-1.66E-07	1.73E-08	4.63E-08	-3.37E-08	-7.64E-09	-1.64E-08	3.17E-09	-5.34E-09	-2.80E-09	2.69E-09	2.00E-09	1.74E-09	-1.35E-08	-2.69E-09	1.98E-09	-6.51E-10	-2.57E-09	5.56E-09	-2.36E-09	3.20E-08	5.13E-08	-1.22E-08	-3.40E-09	4.52E-09	2.01E-09	-1.36E-09	3.40E-09	6.46E-09	-2.77E-09	-4.43E-09	-9.96E-09	3.12E-09	4.79E-09	1.22E-08	-2.14E-08	-1.33E-07	-7.30E-09	3.94E-08	1.44E-08	1.79E-08	-1.81E-08	1.23E-08	3.63E-09	1.98E-09	-5.28E-09	3.17E-10	-2.32E-09	6.15E-09	3.40E-09	-2.03E-09	-6.27E-09	-7.49E-09	-2.61E-09	4.13E-09	1.05E-08	1.72E-08	-4.09E-09	-5.72E-09	-3.27E-10	-6.98E-09	-4.83E-07	-3.40E-09	-5.47E-09	1.05E-09	2.15E-10	4.61E-09	1.92E-09	-9.01E-10	-4.58E-10	-1.52E-09	-1.31E-09	3.01E-10	3.31E-09	-2.64E-09	-4.41E-09	2.30E-09	-4.02E-09	-4.93E-09	1.16E-08	5.29E-09	4.52E-10	-6.15E-08	1.59E-08	7.36E-09	-3.68E-10	2.50E-09	-3.96E-09	-2.61E-09	2.50E-09	3.88E-09	5.32E-09	1.35E-09	4.47E-09	1.60E-09	1.95E-09	4.37E-10	-6.34E-10	-7.30E-09	6.91E-09	-2.88E-09	-7.88E-10	2.57E-07	9.67E-09	-8.73E-09	-1.56E-08	-9.99E-09	-1.81E-09	4.12E-10	-3.18E-09	2.25E-09	-7.82E-10	3.20E-09	-6.38E-09	2.59E-09	-2.63E-11	-1.34E-09	8.16E-10	4.49E-09	-1.53E-10	-2.15E-09	4.01E-09	-1.16E-07	9.14E-10	3.64E-09	7.64E-09	1.06E-08	-2.03E-09	1.88E-10	5.28E-10	-2.32E-09	-4.55E-09	-2.88E-09	-2.48E-09	-3.13E-10	-1.55E-10	-1.64E-09	1.62E-09	-1.76E-09	3.28E-11	1.71E-09	-3.72E-09	-1.04E-09	3.07E-08	2.12E-09	-2.70E-09	2.76E-10	-1.00E-08	8.06E-09	-1.42E-09	-2.19E-09	-1.03E-08	7.22E-10	3.42E-09	6.20E-10	-4.20E-09	-2.24E-09	-3.64E-09	-3.40E-09	-5.87E-10	-3.68E-10	-2.04E-09	6.35E-09	-2.41E-08	1.07E-09	1.24E-08	1.22E-09	7.33E-09	-7.13E-09	-3.42E-11	-2.14E-09	-2.76E-10	-2.85E-10	-3.33E-09	-1.43E-09	4.60E-10	-2.11E-09	-3.27E-09	-4.14E-10	-1.67E-09	-3.81E-09	5.84E-09	-4.63E-09	-2.71E-08	-2.25E-09	-1.39E-08	2.26E-09	3.82E-09	-7.69E-09	-5.68E-09	1.73E-09	3.24E-09	1.45E-09	-1.38E-09	-3.18E-09	-3.39E-09	-2.42E-09	8.82E-10	-1.59E-09	1.46E-09	2.79E-08	1.72E-08	1.70E-08	9.28E-08	6.04E-08	3.61E-08	6.91E-08	-2.81E-08	1.93E-09	5.10E-09	3.97E-09	-2.45E-10	-7.62E-08	9.62E-09	-3.75E-09	1.00E-07	2.65E-08	1.50E-08	-1.54E-10	2.52E-09	-2.76E-09	5.76E-09	2.33E-09	-7.00E-09	1.00E-09	4.34E-09	7.30E-09	3.40E-09	-1.58E-08	4.86E-09	3.47E-09	-3.78E-09	-8.27E-09	1.15E-12	9.59E-10	-1.11E-09	1.24E-09	6.13E-11	-2.81E-09	-3.11E-09	-2.80E-09	-1.40E-09	-1.72E-10	-2.13E-09	-7.67E-09	3.49E-09	1.07E-08	2.03E-08	-3.58E-08	9.14E-09	7.25E-09	1.48E-08	-4.21E-09	3.27E-09	-1.15E-09	-2.90E-09	1.53E-10	3.19E-09	4.10E-09	-1.21E-09	6.78E-09	-6.57E-09	5.41E-09	2.64E-09	6.06E-10	-6.42E-09	3.27E-09	-5.03E-09	5.45E-09	-2.44E-09	1.65E-09	6.40E-09	9.12E-09	7.79E-09	-2.35E-10	6.68E-10	-5.01E-10	-1.04E-08	1.28E-08	-1.92E-10	9.54E-09	-1.79E-08	-7.83E-09	-3.10E-08	4.03E-09	-7.48E-10	-1.27E-09	-7.80E-10
0.000215443	-6.27E-08	-3.14E-08	2.06E-08	2.28E-08	-4.88E-08	1.75E-08	-2.14E-08	3.95E-09	3.49E-08	2.27E-08	9.24E-09	-3.00E-09	5.28E-09	8.39E-09	1.12E-09	3.98E-09	7.43E-10	-6.64E-10	3.59E-09	6.68E-09	-4.33E-08	-3.48E-08	1.22E-09	3.02E-09	-2.26E-09	-1.99E-09	1.08E-09	-2.07E-09	6.07E-09	-8.19E-10	-4.44E-09	1.10E-08	-9.15E-09	-1.31E-08	4.66E-09	-4.49E-09	2.40E-08	1.97E-09	-5.39E-09	-1.13E-08	1.13E-07	7.81E-09	-5.15E-09	-1.06E-09	-1.10E-09	-3.53E-09	-2.52E-09	-1.70E-09	-4.90E-09	-1.75E-09	3.32E-09	-4.24E-09	1.98E-09	-1.91E-09	-4.13E-09	7.44E-09	-3.80E-09	-4.78E-09	-4.31E-10	-2.74E-09	5.16E-09	1.06E-07	-7.33E-09	-4.30E-09	1.52E-09	-2.21E-09	-2.35E-09	4.44E-10	-2.18E-09	-1.70E-09	-3.24E-09	-1.19E-09	-2.22E-09	-1.46E-09	-4.69E-09	-2.87E-09	-7.47E-09	3.48E-10	-3.40E-09	2.56E-10	9.34E-09	-1.27E-09	-1.84E-08	4.14E-10	-7.23E-10	2.14E-09	-6.84E-10	-4.47E-09	-2.08E-09	-9.76E-10	-2.22E-09	-2.08E-09	-1.13E-09	-2.60E-10	-2.56E-09	-1.56E-09	-1.72E-09	5.48E-09	5.14E-10	5.38E-09	6.36E-09	6.02E-09	-1.14E-07	-5.10E-09	-4.34E-09	-7.00E-09	-3.05E-10	2.88E-09	4.60E-10	-1.71E-09	-1.19E-09	-2.14E-09	-2.43E-09	9.93E-11	-4.60E-09	-3.89E-09	-1.65E-09	-2.13E-09	9.88E-11	-1.24E-09	8.27E-10	1.43E-09	5.96E-08	-4.52E-09	3.14E-09	7.37E-10	3.15E-10	-1.76E-09	3.59E-09	3.37E-09	-1.20E-09	-4.90E-10	1.84E-11	1.45E-09	-2.19E-09	-1.31E-09	7.89E-10	-2.01E-09	-5.45E-09	-2.11E-09	-1.01E-09	-1.16E-09	8.77E-09	7.11E-09	-7.44E-09	-1.71E-09	6.06E-09	2.43E-10	-3.87E-09	2.72E-10	-1.10E-09	-2.52E-09	-3.31E-09	-2.63E-09	4.47E-09	9.63E-10	2.14E-10	-4.54E-09	-3.64E-09	-2.13E-09	-4.71E-11	1.07E-09	-1.55E-09	-1.91E-08	9.66E-10	8.78E-10	-2.60E-09	-5.72E-09	3.27E-10	7.04E-09	3.86E-10	-2.28E-09	-1.90E-09	-1.89E-09	-1.16E-09	9.08E-10	-1.43E-09	-2.75E-09	-2.43E-09	-1.31E-09	5.06E-09	1.35E-09	2.11E-09	-1.09E-08	-1.83E-09	3.70E-09	-6.22E-10	1.73E-09	-1.76E-09	-2.00E-09	-1.52E-09	1.47E-09	-2.07E-09	-2.65E-09	-2.06E-09	-2.87E-09	4.50E-11	-1.98E-09	-2.56E-09	-2.59E-09	-1.40E-08	-5.55E-09	-4.24E-08	-1.37E-08	-1.73E-08	1.30E-08	1.27E-08	-4.17E-08	1.40E-08	6.19E-09	2.28E-09	5.06E-09	-7.91E-08	-2.94E-09	3.09E-09	3.47E-08	-8.47E-09	7.09E-09	1.23E-08	4.91E-09	5.54E-10	7.55E-12	7.16E-09	1.72E-09	-3.77E-09	-3.38E-09	-4.01E-09	1.09E-09	-4.91E-09	2.22E-09	-4.21E-09	-2.61E-10	-8.65E-10	-1.16E-09	1.06E-09	7.58E-10	-1.52E-09	-1.37E-09	-1.26E-09	-1.55E-09	-2.11E-09	-1.80E-09	-3.22E-09	-1.24E-09	4.65E-09	7.21E-09	-8.25E-10	-4.86E-09	1.30E-08	-7.99E-09	-1.77E-09	4.99E-09	-2.49E-09	-6.27E-09	-5.56E-10	-2.46E-09	-2.09E-09	-3.48E-09	1.87E-09	-9.32E-10	-6.13E-09	3.16E-09	1.11E-09	-1.54E-09	-8.33E-09	1.71E-09	4.49E-09	-2.00E-09	-5.65E-09	-4.85E-09	4.01E-11	-1.83E-09	-6.82E-09	-1.78E-09	-6.86E-09	-1.34E-09	-4.11E-09	-6.89E-10	-5.98E-09	-2.30E-09	-5.28E-08	7.88E-09	2.09E-09	1.23E-08	1.23E-08	4.00E-09	3.11E-09	6.95E-09
0.000464159	-1.42E-07	4.87E-08	1.31E-08	1.92E-08	-2.13E-08	2.49E-09	-2.79E-09	6.34E-08	3.30E-08	1.28E-08	-9.86E-11	1.25E-08	1.79E-08	6.79E-09	1.00E-08	2.09E-08	1.19E-08	3.28E-09	1.32E-08	3.39E-08	1.73E-08	2.76E-08	9.37E-09	1.89E-09	-3.70E-09	-2.56E-10	3.32E-09	-3.41E-10	-3.96E-10	-2.43E-09	1.99E-08	-3.95E-10	-6.89E-09	2.27E-08	-4.34E-09	1.50E-08	-1.96E-08	-3.24E-09	-1.68E-08	7.14E-09	-4.14E-08	4.05E-09	2.04E-09	2.11E-09	-8.19E-09	-9.68E-09	-8.83E-09	-7.70E-09	-4.33E-09	-3.55E-09	-5.78E-09	-2.90E-09	1.77E-11	-1.02E-09	-3.33E-09	-1.55E-09	5.91E-11	2.73E-09	3.32E-09	1.33E-09	5.84E-08	1.56E-07	1.45E-08	2.60E-09	-5.01E-09	-9.92E-09	-9.19E-09	-8.70E-09	-7.09E-09	-6.58E-09	-4.83E-09	-5.95E-09	-4.30E-09	-6.09E-09	-1.01E-09	-9.43E-10	-3.45E-10	1.58E-09	6.03E-09	6.80E-09	3.27E-08	6.35E-09	2.06E-09	-8.20E-09	3.55E-09	1.06E-09	-2.67E-09	-7.11E-09	-7.10E-09	-6.09E-09	-9.42E-09	-8.64E-09	-3.40E-09	-4.12E-09	-7.37E-09	-5.08E-09	3.27E-09	3.05E-09	-7.51E-10	7.81E-09	1.74E-08	7.50E-09	-6.21E-08	4.44E-09	-1.26E-09	-4.30E-09	5.41E-09	9.86E-09	1.57E-09	-1.65E-09	-4.29E-09	-6.52E-09	-6.79E-09	-5.27E-09	-4.23E-09	-5.05E-09	-6.78E-09	-2.96E-09	-3.69E-09	-6.01E-09	8.15E-09	-3.16E-09	-2.86E-08	-9.26E-09	4.13E-09	2.97E-09	-7.72E-10	6.92E-09	3.74E-09	-4.65E-09	-8.87E-09	-8.02E-09	-3.07E-09	-3.59E-09	-6.14E-09	-5.12E-09	-4.87E-09	-6.93E-09	-7.92E-09	-7.15E-09	-3.19E-09	-5.08E-09	2.18E-08	-1.30E-08	-5.29E-09	-6.81E-10	4.09E-09	2.55E-09	-3.51E-09	-6.93E-09	-9.25E-09	-1.17E-08	-8.26E-09	-5.95E-09	-5.28E-09	-5.15E-09	-8.52E-09	-9.69E-09	-7.86E-09	-7.23E-09	6.14E-10	-1.69E-09	2.74E-10	-2.19E-08	-7.41E-10	1.12E-09	-3.18E-09	-5.65E-10	6.17E-09	3.74E-09	-4.26E-09	-1.08E-08	-9.52E-09	-8.74E-09	-7.77E-09	-8.83E-09	-9.14E-09	-1.00E-08	-8.76E-09	-8.74E-09	1.65E-08	5.56E-09	-4.14E-09	-1.80E-08	4.94E-10	1.18E-09	1.17E-09	-8.94E-10	-2.98E-09	-1.10E-09	-2.48E-09	-2.92E-09	-6.77E-09	-9.95E-09	-7.09E-09	-7.22E-09	-8.95E-09	-5.86E-09	-3.63E-09	7.19E-09	4.27E-09	8.93E-09	2.08E-08	2.24E-08	1.81E-08	3.91E-08	6.05E-08	9.78E-08	5.86E-08	2.73E-08	1.35E-08	2.10E-08	-1.58E-08	9.36E-10	-2.54E-09	-3.30E-08	8.37E-09	1.37E-08	1.17E-08	1.09E-08	-4.87E-09	7.08E-09	4.66E-09	-2.51E-09	-1.55E-08	-1.04E-08	-3.32E-10	-1.26E-09	2.20E-09	-2.27E-09	-8.60E-10	3.74E-10	-3.61E-10	-7.60E-09	-4.71E-09	-3.03E-09	-9.51E-09	-1.18E-08	-7.71E-09	-7.58E-09	-1.04E-08	-1.46E-08	-5.55E-09	-7.82E-09	1.70E-08	4.72E-09	1.82E-09	9.16E-09	1.57E-08	6.92E-09	5.02E-09	1.16E-08	-1.51E-08	-6.21E-09	-5.98E-09	-7.82E-09	-1.86E-08	-1.56E-08	-8.83E-09	-7.89E-09	-9.85E-09	-9.55E-09	-7.44E-09	-9.08E-09	-1.29E-08	-1.03E-08	-6.02E-09	-5.93E-09	-1.14E-08	-1.31E-08	-3.82E-09	1.06E-09	-4.70E-09	-5.02E-09	1.79E-09	1.85E-09	-1.16E-08	-1.45E-08	-4.71E-09	-5.51E-11	-7.98E-09	4.22E-09	1.93E-09	1.85E-09	4.77E-08	2.28E-08	1.83E-08	2.96E-08
0.001	-1.79E-07	-7.94E-08	5.44E-08	4.95E-08	1.76E-08	2.23E-08	5.32E-09	2.92E-07	1.47E-07	2.25E-08	-1.11E-09	5.53E-08	8.65E-08	2.93E-08	3.75E-08	9.71E-08	5.60E-08	1.64E-08	6.24E-08	1.52E-07	-3.57E-08	3.76E-08	3.52E-08	7.14E-09	-1.42E-08	-4.81E-09	1.98E-08	-6.93E-09	-2.17E-08	-1.09E-08	3.14E-08	-1.02E-08	-3.20E-08	5.18E-08	-4.77E-08	1.32E-08	-8.41E-08	-1.00E-08	-5.89E-08	2.64E-08	-1.82E-07	1.58E-08	1.15E-08	3.41E-09	-3.16E-08	-4.52E-08	-4.60E-08	-3.21E-08	-1.60E-08	-2.06E-08	-2.88E-08	-1.82E-08	3.03E-09	-1.89E-09	-1.56E-08	-1.34E-08	-1.74E-09	5.00E-09	1.58E-08	1.64E-09	2.41E-07	4.61E-07	4.05E-08	1.27E-08	-2.86E-08	-4.84E-08	-4.14E-08	-3.97E-08	-3.61E-08	-2.81E-08	-2.60E-08	-2.45E-08	-1.95E-08	-1.94E-08	-3.54E-09	-7.44E-09	-1.99E-09	5.22E-09	2.60E-08	3.12E-08	1.62E-07	5.22E-08	5.21E-09	-1.06E-09	2.95E-09	6.92E-09	-1.69E-08	-3.61E-08	-3.01E-08	-2.42E-08	-4.07E-08	-4.00E-08	-1.50E-08	-1.57E-08	-3.51E-08	-2.86E-08	1.64E-08	2.16E-08	1.34E-08	2.23E-08	7.41E-08	2.40E-08	-4.97E-07	1.83E-08	7.66E-09	2.46E-09	2.78E-08	4.17E-08	6.23E-09	-1.06E-08	-2.22E-08	-2.81E-08	-2.89E-08	-2.55E-08	-2.35E-08	-2.25E-08	-2.98E-08	-1.81E-08	-7.97E-09	-2.25E-08	3.86E-08	-1.09E-08	-1.92E-07	-3.99E-08	2.26E-08	1.80E-08	5.99E-09	2.42E-08	1.51E-08	-1.41E-08	-3.63E-08	-3.37E-08	-1.98E-08	-1.56E-08	-2.68E-08	-3.11E-08	-2.88E-08	-3.32E-08	-3.72E-08	-3.30E-08	-1.64E-08	-1.97E-08	1.42E-08	-4.17E-08	-2.84E-08	-1.38E-08	1.28E-08	7.81E-09	-8.60E-09	-3.26E-08	-4.68E-08	-4.82E-08	-4.29E-08	-3.01E-08	-2.37E-08	-2.87E-08	-3.81E-08	-3.99E-08	-3.59E-08	-3.37E-08	1.21E-09	-9.33E-09	-1.39E-08	-1.02E-07	-2.56E-09	2.79E-09	-1.47E-08	-8.09E-09	2.01E-08	1.81E-08	-2.18E-08	-4.74E-08	-4.14E-08	-4.00E-08	-4.12E-08	-3.89E-08	-4.21E-08	-4.11E-08	-4.46E-08	-4.54E-08	7.73E-08	2.56E-08	-1.82E-08	-9.80E-08	1.12E-08	-2.18E-09	-1.05E-09	-6.15E-09	-1.46E-08	2.38E-09	-3.59E-09	-9.12E-09	-2.78E-08	-4.09E-08	-3.68E-08	-3.53E-08	-3.64E-08	-3.36E-08	-1.02E-08	2.05E-08	4.52E-08	5.56E-08	1.12E-07	1.25E-07	1.12E-07	1.07E-07	2.22E-07	3.28E-07	2.75E-07	1.25E-07	6.36E-08	9.42E-08	-8.69E-08	5.64E-09	-1.04E-08	-1.12E-07	4.11E-08	5.82E-08	5.31E-08	4.44E-08	-2.58E-08	2.53E-08	2.33E-08	-5.25E-09	-6.99E-08	-4.21E-08	-5.79E-09	-3.65E-09	1.13E-08	-1.44E-08	-9.53E-09	-7.97E-09	-1.42E-08	-3.92E-08	-2.17E-08	-1.25E-08	-4.71E-08	-5.54E-08	-3.59E-08	-3.42E-08	-4.99E-08	-5.98E-08	-3.19E-08	-3.46E-08	6.69E-08	1.74E-08	1.26E-08	3.22E-08	7.55E-08	3.78E-08	2.23E-08	3.57E-08	-7.20E-08	-3.65E-08	-2.28E-08	-3.70E-08	-8.44E-08	-6.64E-08	-3.89E-08	-3.46E-08	-4.98E-08	-5.15E-08	-3.45E-08	-3.16E-08	-5.18E-08	-5.21E-08	-2.83E-08	-3.00E-08	-6.86E-08	-5.72E-08	-1.92E-08	6.66E-09	-3.32E-08	-3.32E-08	-4.60E-09	1.13E-08	-6.38E-08	-5.69E-08	-1.20E-08	-2.93E-09	-1.50E-07	2.63E-08	1.08E-08	-2.15E-09	2.21E-07	1.07E-07	8.24E-08	1.39E-07
0.00215443	-7.14E-07	-2.58E-07	2.69E-07	2.40E-07	7.67E-08	1.01E-07	6.03E-08	1.35E-06	6.90E-07	1.20E-07	-5.09E-09	2.58E-07	4.03E-07	1.34E-07	1.73E-07	4.52E-07	2.60E-07	7.66E-08	2.87E-07	7.05E-07	-1.48E-07	2.40E-07	1.62E-07	3.47E-08	-6.57E-08	-2.16E-08	8.88E-08	-3.34E-08	-9.86E-08	-6.58E-08	1.21E-07	-5.07E-08	-1.37E-07	2.55E-07	-2.29E-07	5.50E-08	-3.65E-07	-4.21E-08	-2.73E-07	1.09E-07	-8.14E-07	4.35E-08	5.58E-08	9.07E-09	-1.45E-07	-2.10E-07	-2.14E-07	-1.52E-07	-7.34E-08	-9.49E-08	-1.35E-07	-8.72E-08	1.39E-08	-8.01E-09	-6.99E-08	-6.18E-08	-1.18E-08	1.55E-08	7.19E-08	5.75E-09	1.10E-06	2.22E-06	1.86E-07	5.52E-08	-1.29E-07	-2.23E-07	-1.91E-07	-1.84E-07	-1.66E-07	-1.32E-07	-1.20E-07	-1.13E-07	-9.03E-08	-9.01E-08	-2.00E-08	-3.08E-08	-1.00E-08	2.70E-08	1.20E-07	1.37E-07	7.60E-07	2.53E-07	-8.57E-10	-1.73E-08	1.11E-08	3.31E-08	-7.70E-08	-1.66E-07	-1.40E-07	-1.11E-07	-1.91E-07	-1.87E-07	-7.15E-08	-7.55E-08	-1.62E-07	-1.34E-07	7.16E-08	9.80E-08	6.15E-08	1.03E-07	3.43E-07	1.15E-07	-2.13E-06	5.39E-08	3.74E-08	1.53E-08	1.27E-07	1.98E-07	3.08E-08	-5.08E-08	-1.02E-07	-1.29E-07	-1.34E-07	-1.19E-07	-1.09E-07	-1.04E-07	-1.39E-07	-8.44E-08	-3.82E-08	-1.07E-07	1.77E-07	-4.81E-08	-9.29E-07	-1.81E-07	9.90E-08	7.82E-08	3.16E-08	1.13E-07	6.80E-08	-6.95E-08	-1.68E-07	-1.56E-07	-9.05E-08	-7.32E-08	-1.24E-07	-1.43E-07	-1.34E-07	-1.55E-07	-1.72E-07	-1.51E-07	-7.56E-08	-9.01E-08	5.92E-08	-1.97E-07	-1.30E-07	-6.18E-08	6.02E-08	3.80E-08	-3.61E-08	-1.54E-07	-2.18E-07	-2.24E-07	-1.98E-07	-1.39E-07	-1.08E-07	-1.32E-07	-1.77E-07	-1.84E-07	-1.66E-07	-1.57E-07	6.95E-09	-4.29E-08	-6.57E-08	-4.51E-07	-1.52E-08	1.79E-08	-7.01E-08	-3.24E-08	9.41E-08	8.54E-08	-9.88E-08	-2.22E-07	-1.90E-07	-1.87E-07	-1.91E-07	-1.81E-07	-1.96E-07	-1.91E-07	-2.04E-07	-2.11E-07	3.59E-07	1.19E-07	-8.52E-08	-4.60E-07	4.84E-08	-1.04E-08	-8.79E-09	-3.02E-08	-7.04E-08	6.28E-09	-1.52E-08	-4.19E-08	-1.30E-07	-1.90E-07	-1.72E-07	-1.63E-07	-1.70E-07	-1.57E-07	-4.57E-08	9.61E-08	2.19E-07	2.63E-07	5.37E-07	5.87E-07	5.16E-07	4.73E-07	1.05E-06	1.68E-06	1.28E-06	5.79E-07	2.95E-07	4.37E-07	-4.09E-07	2.95E-08	-4.72E-08	-5.38E-07	1.85E-07	2.63E-07	2.42E-07	1.95E-07	-1.18E-07	1.18E-07	1.01E-07	-2.48E-08	-3.24E-07	-1.94E-07	-2.85E-08	-1.89E-08	5.40E-08	-7.04E-08	-4.83E-08	-3.68E-08	-6.66E-08	-1.85E-07	-1.02E-07	-5.91E-08	-2.15E-07	-2.56E-07	-1.66E-07	-1.58E-07	-2.29E-07	-2.78E-07	-1.46E-07	-1.61E-07	3.14E-07	8.19E-08	5.73E-08	1.42E-07	3.55E-07	1.74E-07	1.06E-07	1.59E-07	-3.37E-07	-1.71E-07	-1.04E-07	-1.73E-07	-3.92E-07	-3.09E-07	-1.80E-07	-1.61E-07	-2.29E-07	-2.39E-07	-1.59E-07	-1.50E-07	-2.35E-07	-2.41E-07	-1.33E-07	-1.34E-07	-3.12E-07	-2.64E-07	-8.62E-08	2.61E-08	-1.53E-07	-1.52E-07	-2.13E-08	4.75E-08	-2.96E-07	-2.56E-07	-5.70E-08	-1.24E-08	-4.82E-07	1.28E-07	5.27E-08	-1.40E-08	1.03E-06	4.95E-07	3.80E-07	6.43E-07
0.00464159	-3.21E-06	-1.20E-06	1.24E-06	1.12E-06	3.47E-07	4.71E-07	2.74E-07	6.27E-06	3.21E-06	5.65E-07	-2.75E-08	1.20E-06	1.87E-06	6.21E-07	8.02E-07	2.10E-06	1.21E-06	3.56E-07	1.33E-06	3.27E-06	-6.76E-07	1.10E-06	7.49E-07	1.63E-07	-3.05E-07	-1.00E-07	4.11E-07	-1.54E-07	-4.57E-07	-3.04E-07	5.57E-07	-2.35E-07	-6.36E-07	1.20E-06	-1.07E-06	2.56E-07	-1.69E-06	-2.02E-07	-1.26E-06	5.03E-07	-3.76E-06	2.06E-07	2.59E-07	4.31E-08	-6.73E-07	-9.74E-07	-9.95E-07	-7.04E-07	-3.40E-07	-4.41E-07	-6.27E-07	-4.06E-07	6.29E-08	-3.65E-08	-3.25E-07	-2.87E-07	-5.43E-08	7.35E-08	3.34E-07	2.77E-08	5.12E-06	1.02E-05	8.62E-07	2.59E-07	-6.00E-07	-1.03E-06	-8.89E-07	-8.53E-07	-7.68E-07	-6.11E-07	-5.56E-07	-5.26E-07	-4.20E-07	-4.18E-07	-9.45E-08	-1.43E-07	-4.63E-08	1.25E-07	5.54E-07	6.38E-07	3.53E-06	1.17E-06	-1.43E-08	-7.87E-08	5.03E-08	1.54E-07	-3.57E-07	-7.70E-07	-6.51E-07	-5.15E-07	-8.85E-07	-8.66E-07	-3.31E-07	-3.50E-07	-7.51E-07	-6.23E-07	3.34E-07	4.55E-07	2.83E-07	4.76E-07	1.59E-06	5.37E-07	-9.84E-06	2.60E-07	1.71E-07	6.86E-08	5.89E-07	9.17E-07	1.43E-07	-2.36E-07	-4.73E-07	-5.99E-07	-6.22E-07	-5.52E-07	-5.03E-07	-4.81E-07	-6.45E-07	-3.93E-07	-1.77E-07	-4.97E-07	8.20E-07	-2.21E-07	-4.32E-06	-8.34E-07	4.61E-07	3.60E-07	1.47E-07	5.28E-07	3.16E-07	-3.26E-07	-7.81E-07	-7.25E-07	-4.20E-07	-3.40E-07	-5.76E-07	-6.63E-07	-6.21E-07	-7.21E-07	-7.98E-07	-7.01E-07	-3.52E-07	-4.20E-07	2.70E-07	-9.14E-07	-6.06E-07	-2.87E-07	2.81E-07	1.74E-07	-1.69E-07	-7.15E-07	-1.01E-06	-1.04E-06	-9.22E-07	-6.46E-07	-5.00E-07	-6.14E-07	-8.24E-07	-8.54E-07	-7.73E-07	-7.31E-07	3.16E-08	-2.00E-07	-3.07E-07	-2.12E-06	-6.95E-08	8.20E-08	-3.25E-07	-1.53E-07	4.38E-07	3.95E-07	-4.59E-07	-1.03E-06	-8.81E-07	-8.68E-07	-8.88E-07	-8.41E-07	-9.10E-07	-8.88E-07	-9.46E-07	-9.79E-07	1.67E-06	5.51E-07	-3.97E-07	-2.12E-06	2.21E-07	-4.72E-08	-4.10E-08	-1.39E-07	-3.27E-07	2.69E-08	-7.26E-08	-1.95E-07	-6.01E-07	-8.82E-07	-7.99E-07	-7.56E-07	-7.88E-07	-7.29E-07	-2.11E-07	4.44E-07	1.02E-06	1.23E-06	2.50E-06	2.72E-06	2.40E-06	2.21E-06	4.90E-06	7.79E-06	5.92E-06	2.69E-06	1.37E-06	2.03E-06	-1.91E-06	1.38E-07	-2.21E-07	-2.49E-06	8.58E-07	1.22E-06	1.12E-06	9.05E-07	-5.47E-07	5.48E-07	4.72E-07	-1.15E-07	-1.51E-06	-9.02E-07	-1.33E-07	-8.94E-08	2.52E-07	-3.25E-07	-2.25E-07	-1.71E-07	-3.09E-07	-8.57E-07	-4.71E-07	-2.74E-07	-9.96E-07	-1.19E-06	-7.72E-07	-7.35E-07	-1.06E-06	-1.29E-06	-6.79E-07	-7.49E-07	1.46E-06	3.80E-07	2.69E-07	6.55E-07	1.65E-06	8.12E-07	4.89E-07	7.36E-07	-1.56E-06	-7.95E-07	-4.82E-07	-8.04E-07	-1.82E-06	-1.43E-06	-8.36E-07	-7.48E-07	-1.06E-06	-1.11E-06	-7.41E-07	-6.96E-07	-1.09E-06	-1.12E-06	-6.17E-07	-6.24E-07	-1.45E-06	-1.23E-06	-4.04E-07	1.21E-07	-7.17E-07	-7.03E-07	-1.00E-07	2.21E-07	-1.37E-06	-1.19E-06	-2.65E-07	-5.78E-08	-2.24E-06	5.96E-07	2.50E-07	-6.84E-08	4.77E-06	2.30E-06	1.76E-06	2.99E-06
0.01	-1.48E-05	-5.59E-06	5.78E-06	5.21E-06	1.62E-06	2.18E-06	1.27E-06	2.91E-05	1.49E-05	2.63E-06	-1.27E-07	5.56E-06	8.67E-06	2.88E-06	3.72E-06	9.73E-06	5.61E-06	1.65E-06	6.18E-06	1.52E-05	-3.14E-06	5.07E-06	3.47E-06	7.55E-07	-1.41E-06	-4.67E-07	1.91E-06	-7.17E-07	-2.12E-06	-1.41E-06	2.59E-06	-1.09E-06	-2.95E-06	5.54E-06	-4.96E-06	1.18E-06	-7.87E-06	-9.38E-07	-5.87E-06	2.33E-06	-1.75E-05	9.52E-07	1.20E-06	2.00E-07	-3.12E-06	-4.52E-06	-4.62E-06	-3.27E-06	-1.58E-06	-2.05E-06	-2.91E-06	-1.88E-06	2.91E-07	-1.70E-07	-1.51E-06	-1.33E-06	-2.52E-07	3.42E-07	1.55E-06	1.29E-07	2.37E-05	4.75E-05	4.00E-06	1.20E-06	-2.78E-06	-4.80E-06	-4.12E-06	-3.96E-06	-3.57E-06	-2.84E-06	-2.58E-06	-2.44E-06	-1.95E-06	-1.94E-06	-4.39E-07	-6.66E-07	-2.16E-07	5.79E-07	2.57E-06	2.96E-06	1.64E-05	5.43E-06	-6.67E-08	-3.65E-07	2.34E-07	7.15E-07	-1.66E-06	-3.57E-06	-3.02E-06	-2.39E-06	-4.11E-06	-4.02E-06	-1.54E-06	-1.62E-06	-3.48E-06	-2.89E-06	1.55E-06	2.11E-06	1.31E-06	2.21E-06	7.39E-06	2.49E-06	-4.57E-05	1.21E-06	7.96E-07	3.18E-07	2.73E-06	4.26E-06	6.65E-07	-1.10E-06	-2.20E-06	-2.78E-06	-2.89E-06	-2.56E-06	-2.34E-06	-2.23E-06	-3.00E-06	-1.82E-06	-8.22E-07	-2.31E-06	3.81E-06	-1.02E-06	-2.01E-05	-3.87E-06	2.14E-06	1.67E-06	6.83E-07	2.45E-06	1.47E-06	-1.51E-06	-3.62E-06	-3.36E-06	-1.95E-06	-1.58E-06	-2.68E-06	-3.08E-06	-2.88E-06	-3.35E-06	-3.71E-06	-3.25E-06	-1.63E-06	-1.95E-06	1.26E-06	-4.24E-06	-2.81E-06	-1.33E-06	1.31E-06	8.07E-07	-7.85E-07	-3.32E-06	-4.70E-06	-4.83E-06	-4.28E-06	-3.00E-06	-2.32E-06	-2.85E-06	-3.82E-06	-3.97E-06	-3.59E-06	-3.39E-06	1.47E-07	-9.29E-07	-1.43E-06	-9.82E-06	-3.23E-07	3.80E-07	-1.51E-06	-7.09E-07	2.03E-06	1.84E-06	-2.13E-06	-4.77E-06	-4.09E-06	-4.03E-06	-4.12E-06	-3.90E-06	-4.22E-06	-4.12E-06	-4.39E-06	-4.54E-06	7.74E-06	2.56E-06	-1.84E-06	-9.84E-06	1.03E-06	-2.18E-07	-1.90E-07	-6.45E-07	-1.52E-06	1.25E-07	-3.38E-07	-9.08E-07	-2.79E-06	-4.09E-06	-3.71E-06	-3.51E-06	-3.66E-06	-3.38E-06	-9.82E-07	2.06E-06	4.72E-06	5.69E-06	1.16E-05	1.26E-05	1.12E-05	1.03E-05	2.28E-05	3.62E-05	2.75E-05	1.25E-05	6.36E-06	9.40E-06	-8.90E-06	6.39E-07	-1.02E-06	-1.16E-05	3.98E-06	5.69E-06	5.21E-06	4.20E-06	-2.54E-06	2.54E-06	2.19E-06	-5.35E-07	-6.99E-06	-4.19E-06	-6.16E-07	-4.15E-07	1.17E-06	-1.51E-06	-1.04E-06	-7.93E-07	-1.44E-06	-3.98E-06	-2.19E-06	-1.27E-06	-4.62E-06	-5.51E-06	-3.58E-06	-3.41E-06	-4.93E-06	-5.99E-06	-3.15E-06	-3.48E-06	6.77E-06	1.77E-06	1.25E-06	3.04E-06	7.65E-06	3.77E-06	2.27E-06	3.41E-06	-7.26E-06	-3.69E-06	-2.24E-06	-3.73E-06	-8.44E-06	-6.65E-06	-3.88E-06	-3.47E-06	-4.92E-06	-5.16E-06	-3.44E-06	-3.23E-06	-5.06E-06	-5.19E-06	-2.86E-06	-2.90E-06	-6.72E-06	-5.69E-06	-1.88E-06	5.62E-07	-3.33E-06	-3.26E-06	-4.64E-07	1.03E-06	-6.37E-06	-5.52E-06	-1.23E-06	-2.68E-07	-1.04E-05	2.76E-06	1.16E-06	-3.16E-07	2.21E-05	1.07E-05	8.19E-06	1.39E-05


==> figures/data/optimization.csv <==
123.8068693,122.7498361,122.7498361
119.2697394,118.3419186,118.3419186
122.9068517,122.0386423,122.0386423
126.267767,125.4598251,125.4598251
129.7701408,129.0252704,129.0252704
133.4145476,132.7389465,132.7389465
137.2817254,136.6844508,136.6844508
141.5018673,140.9942192,140.9942192
146.2589127,145.8577388,145.8577388
151.9064177,151.6432248,151.6432248
159.4149954,159.406697,159.406697
171.5406848,171.9562887,171.9562887
185.8942314,186.3943773,186.3943773
199.0718659,200.304877,200.304877
214.4941144,215.6014884,215.6014884
227.4544619,229.17795,229.17795
245.6407987,247.4518763,247.4518763
263.5040674,265.2694572,265.2694572
274.7998015,276.4830332,276.4830332
275.3943514,277.1436339,277.1436339
285.8407174,287.4165374,287.4165374
289.8586407,291.7864266,291.7864266
300.6042084,302.3578435,302.3578435
303.7936171,305.9500655,305.9500655
314.9175716,316.6851386,316.6851386
318.5901497,320.550356,320.550356
327.2975672,329.1464848,329.1464848
330.412291,332.3463632,332.3463632
337.0469627,338.93711,338.93711
339.8043146,341.761073,341.761073
343.3889571,345.2717441,345.2717441
346.8575223,348.9309728,348.9309728
352.9738095,354.8458159,354.8458159
354.7805395,356.7042118,356.7042118
357.9450617,359.7410617,359.7410617
358.6075919,360.4645051,360.4645051
361.2180183,362.9962678,362.9962678
362.6177217,364.4751952,364.4751952
364.2154574,365.9174551,365.9174551
365.4065611,367.1956184,367.1956184
365.8620479,367.4721018,367.4721018
367.1023599,368.8198472,368.8198472
367.1257062,368.6534894,368.6534894
368.2370168,369.8894642,369.8894642
368.5149124,370.0380442,370.0380442
369.3460306,370.9309108,370.9309108
369.7835134,371.3355999,371.3355999
370.1667442,371.7141159,371.7141159
370.4730005,372.0158468,372.0158468
370.7269865,372.2659057,372.2659057
370.9477188,372.4812512,372.4812512
371.1627017,372.6955503,372.6955503
371.359461,372.8910004,372.8910004
371.5739519,373.1036081,373.1036081
371.7741931,373.2976786,373.2976786
371.9870088,373.5068571,373.5068571
372.0902602,373.6086616,373.6086616
372.1420184,373.6470232,373.6470232
372.2260938,373.760881,373.760881
372.5914124,374.1214815,374.1214815
372.8195509,374.3277717,374.3277717
373.0270624,374.5361473,374.5361473
373.2046577,374.7114326,374.7114326
373.3629577,374.8641916,374.8641916
373.5227328,375.020943,375.020943
373.6749192,375.169436,375.169436
373.8239957,375.3143987,375.3143987
373.9599478,375.4443446,375.4443446
374.0807042,375.5583041,375.5583041
374.186611,375.6562041,375.6562041
374.2843785,375.7494412,375.7494412
374.3585072,375.8113654,375.8113654
374.4346188,375.8973388,375.8973388
374.441475,375.8712069,375.8712069
374.5628075,376.0289558,376.0289558
374.5951045,376.0148736,376.0148736
374.7273846,376.1595713,376.1595713
374.8443475,376.2706264,376.2706264
374.8900511,376.3119562,376.3119562
374.9674006,376.3923369,376.3923369
375.0311263,376.458144,376.458144
375.0909081,376.5172691,376.5172691
375.1549678,376.5847518,376.5847518
375.2177611,376.6521412,376.6521412
375.2821509,376.720627,376.720627
375.3461435,376.7900172,376.7900172
375.4136607,376.8636192,376.8636192
375.4807004,376.9348578,376.9348578
375.5464773,377.0042152,377.0042152
375.5802395,377.0420733,377.0420733
375.6367838,377.1018797,377.1018797
375.6485418,377.1176841,377.1176841
375.6908638,377.1513209,377.1513209
375.7812755,377.2761777,377.2761777
375.8816821,377.359602,377.359602
375.9993344,377.4840993,377.4840993
376.0495691,377.5347991,377.5347991
376.10667,377.5968104,377.5968104
376.1548141,377.6464476,377.6464476
376.2050866,377.6969989,377.6969989
376.2501205,377.7461355,377.7461355
376.3126345,377.8153564,377.8153564
376.3530182,377.8581168,377.8581168
376.4454901,377.9625483,377.9625483
376.4488021,377.9709233,377.9709233
376.5990912,378.1284059,378.1284059
376.5544668,378.0936626,378.0936626
376.7204391,378.2653642,378.2653642
376.7170742,378.2658559,378.2658559
376.8025811,378.3611474,378.3611474
376.8509558,378.4141024,378.4141024
376.927964,378.505245,378.505245
376.9878308,378.5693001,378.5693001
377.0628575,378.6544001,378.6544001
377.130066,378.7304491,378.7304491
377.1956486,378.8052437,378.8052437
377.264593,378.88645,378.88645
377.3305996,378.9619984,378.9619984
377.4020659,379.0463501,379.0463501
377.4701472,379.1288873,379.1288873
377.5436059,379.2176957,379.2176957
377.6087721,379.2979316,379.2979316
377.6705041,379.3739341,379.3739341
377.7237614,379.4347545,379.4347545
377.7558583,379.4727607,379.4727607
377.8191504,379.5500872,379.5500872
377.8858587,379.6200865,379.6200865
377.9164016,379.6562963,379.6562963
377.9740501,379.7184434,379.7184434
378.0071357,379.7558374,379.7558374
378.0529738,379.8071194,379.8071194
378.0927467,379.8527684,379.8527684
378.127158,379.8936078,379.8936078
378.1628241,379.9367185,379.9367185
378.1786808,379.955613,379.955613
378.2456673,380.0386331,380.0386331
378.1931126,379.9772058,379.9772058
378.3002116,380.1160161,380.1160161
378.2810572,380.0819589,380.0819589
378.3420407,380.15933,380.15933
378.4000323,380.2124042,380.2124042
378.4071552,380.2217101,380.2217101
378.4450258,380.265063,380.265063
378.4631745,380.2884703,380.2884703
378.5118837,380.3492707,380.3492707
378.5305106,380.3721925,380.3721925
378.5748894,380.4321675,380.4321675
378.6143424,380.476488,380.476488
378.6564147,380.5311045,380.5311045
378.7008476,380.5830527,380.5830527
378.759667,380.6533705,380.6533705
378.8039637,380.705465,380.705465
378.8513706,380.7676565,380.7676565
378.9103509,380.837133,380.837133
378.9766109,380.9194224,380.9194224
379.0359798,380.9884319,380.9884319
379.106575,381.0777795,381.0777795
379.1694139,381.148772,381.148772
379.2555599,381.257014,381.257014
379.2769825,381.2841152,381.2841152
379.3597256,381.4081174,381.4081174
379.3829731,381.4275745,381.4275745
379.5936938,381.6672327,381.6672327
379.7145623,381.7946131,381.7946131
379.8091761,381.9054,381.9054
379.9293668,382.0425504,382.0425504
380.0382588,382.1668724,382.1668724
380.1689226,382.3181124,382.3181124
380.2821036,382.4458683,382.4458683
380.415215,382.6029842,382.6029842
380.5361001,382.742743,382.742743
380.6567748,382.8835519,382.8835519
380.7847384,383.0330738,383.0330738
380.8876585,383.1550864,383.1550864
381.0397907,383.3269705,383.3269705
381.1318276,383.4390071,383.4390071
381.2983973,383.627508,383.627508
381.3935027,383.7394283,383.7394283
381.5621772,383.9362535,383.9362535
381.6775386,384.0693115,384.0693115
381.8320506,384.2471493,384.2471493
381.9575937,384.394248,384.394248
382.0895498,384.5583114,384.5583114
382.240647,384.7286714,384.7286714
382.4738966,384.9989027,384.9989027
382.6519659,385.1895966,385.1895966
382.8715591,385.4326352,385.4326352
383.0657596,385.6526216,385.6526216
383.2792735,385.8937317,385.8937317
383.4954137,386.141925,386.141925
383.7116109,386.3891024,386.3891024
383.9352467,386.6479838,386.6479838
384.1474486,386.8910364,386.8910364
384.382293,387.1641861,387.1641861
384.5822217,387.3928888,387.3928888
384.84133,387.6957616,387.6957616
384.9493412,387.818034,387.818034
385.269874,388.1868648,388.1868648
385.4127877,388.3483101,388.3483101
385.6831688,388.6514606,388.6514606
385.8677385,388.8559567,388.8559567
386.1172336,389.1295295,389.1295295
386.3131214,389.3330761,389.3330761
386.5425134,389.5681521,389.5681521
386.7294459,389.7568227,389.7568227
386.9365196,389.9680027,389.9680027
387.1107665,390.1340497,390.1340497
387.3224281,390.3313492,390.3313492
387.4860685,390.4929801,390.4929801
387.6689665,390.5645087,390.5645087
387.7451116,390.8204174,390.8204174
387.867518,390.2678534,390.2678534
384.5271262,387.9436089,387.9436089
387.2065501,390.524237,390.524237
387.736507,390.9768712,390.9768712
388.0665028,391.1139486,391.1139486
388.2603845,391.3057766,391.3057766
388.4257478,391.362123,391.362123
388.5386549,391.5397984,391.5397984
388.6730754,391.5015217,391.5015217
388.7557434,391.7670619,391.7670619
388.8737394,391.4472521,391.4472521
384.5396643,388.1900065,388.1900065
387.6890094,391.1922222,391.1922222
388.3788077,391.7551014,391.7551014
383.0119033,125.6308089,125.6308089
382.7357968,383.1084104,383.1084104
379.4557481,382.4748385,382.4748385
369.2395708,-1.014919227,-1.014919227
361.7322916,-0.995286511,-0.995286511
358.5300512,336.2181149,336.2181149
354.00591,369.8923655,369.8923655
353.4867608,369.2979991,369.2979991
349.4394773,365.2036472,365.2036472
350.2622546,365.864046,365.864046
351.7971164,367.3007621,367.3007621
352.9811802,368.3841368,368.3841368
354.1367255,369.408044,369.408044
355.2705335,370.4024968,370.4024968
356.3939128,371.3694514,371.3694514
357.4987834,372.2676885,372.2676885
357.7712875,371.7913326,371.7913326
356.2279117,370.7238302,370.7238302
357.0569228,371.4292218,371.4292218
357.7462364,372.0343508,372.0343508
358.4413359,372.6635973,372.6635973
359.1645526,373.3296214,373.3296214
354.345539,368.6020639,368.6020639
356.4229688,370.2599208,370.2599208
357.1945976,370.9854319,370.9854319
357.7587738,371.5327254,371.5327254
358.3036823,372.0658725,372.0658725
358.8797727,372.6440678,372.6440678
359.4940451,373.2741373,373.2741373
360.154408,373.9563563,373.9563563
355.0596837,368.8809094,368.8809094
357.4813354,371.0275316,371.0275316
358.2903205,371.8364053,371.8364053
358.8504126,372.4177438,372.4177438
359.4183142,373.0182205,373.0182205
360.0357114,373.6859952,373.6859952
360.7099773,374.4103408,374.4103408
361.4345636,375.1048247,375.1048247
359.4455544,372.4608784,372.4608784
359.4839102,373.0723718,373.0723718
353.4823911,367.9336485,367.9336485
356.6364562,370.1754267,370.1754267
357.9674181,371.499712,371.499712
358.6327343,372.2072932,372.2072932
359.1448544,372.7579955,372.7579955
359.6264066,373.2818376,373.2818376
360.1499128,373.842701,373.842701
360.7089056,374.4293436,374.4293436
361.3101318,375.0305991,375.0305991
355.0324633,368.7654389,368.7654389
358.3780309,371.7754758,371.7754758
359.3227807,372.7885547,372.7885547
359.9138162,373.4435607,373.4435607
360.4995228,374.083358,374.083358
355.4202767,368.8257457,368.8257457
357.9876184,371.2172844,371.2172844
358.7154154,372.0146909,372.0146909
359.2849529,372.6628956,372.6628956
359.807496,373.2632858,373.2632858
360.3817688,373.9114907,373.9114907
360.942177,374.5144248,374.5144248
355.2127227,368.6089006,368.6089006
358.3241753,371.5494139,371.5494139
359.0976948,372.3959731,372.3959731
359.7108121,373.113558,373.113558
360.2639145,373.7467371,373.7467371
360.8416482,374.3842781,374.3842781
361.3648261,374.9196758,374.9196758
355.0263629,368.5440344,368.5440344
357.9446499,371.1316676,371.1316676
358.7325567,371.9631305,371.9631305
359.3583579,372.6415224,372.6415224
359.9266812,373.2551202,373.2551202
360.491867,373.8509239,373.8509239
360.9882417,374.3456275,374.3456275
361.4711353,374.8019117,374.8019117
361.9654498,375.2433649,375.2433649
362.438595,375.6103053,375.6103053
357.8198941,370.6224249,370.6224249
360.0673989,373.1062916,373.1062916
360.9022946,373.8893347,373.8893347
361.4956404,374.4867569,374.4867569
353.2002345,367.496471,367.496471
357.5204226,370.6945225,370.6945225
359.0608945,372.2080575,372.2080575
359.6801311,372.8229965,372.8229965
360.22934,373.3616663,373.3616663
360.7624753,373.8748378,373.8748378
361.255547,374.3229736,374.3229736
361.6987816,374.6973314,374.6973314
362.1111886,375.0230911,375.0230911
362.4934356,375.3056528,375.3056528
355.831304,368.53323,368.53323
359.6267874,372.2512918,372.2512918
360.5089376,373.1487966,373.1487966
361.2119851,373.8991823,373.8991823
361.7762402,374.4646981,374.4646981
362.1807325,374.8180835,374.8180835
362.5286259,375.0886419,375.0886419
362.8543152,375.2943765,375.2943765
363.1716081,375.4233053,375.4233053
354.8451751,367.4386778,367.4386778
359.4079146,371.8489224,371.8489224
360.6601516,373.1127459,373.1127459
361.5296935,373.9864523,373.9864523
362.1373463,374.5345561,374.5345561
362.5833189,374.89993,374.89993
362.9412292,375.1242998,375.1242998
363.2603619,375.231009,375.231009
363.5750412,375.1822568,375.1822568
352.966151,366.162746,366.162746
359.3177624,371.6523287,371.6523287
360.7773706,373.0762461,373.0762461
361.6324182,373.8865439,373.8865439
362.3493829,374.5088653,374.5088653
362.9514483,374.9156514,374.9156514
363.3499788,375.0111457,375.0111457
363.6383292,374.8511499,374.8511499
354.9148683,367.0226037,367.0226037
360.2143591,372.249916,372.249916
361.2637633,373.096904,373.096904
362.1866132,374.0232714,374.0232714
362.8591008,374.5311993,374.5311993
363.3332044,374.7314205,374.7314205
363.630923,374.6252524,374.6252524
363.8882958,374.3602747,374.3602747
354.915987,366.7584141,366.7584141
360.2144674,372.0132459,372.0132459
361.6007631,373.2207037,373.2207037
362.5063686,374.0135657,374.0135657
363.1250078,374.319751,374.319751
363.4703505,374.2868199,374.2868199
363.6915487,374.1012126,374.1012126
363.8693419,373.8417441,373.8417441
355.0912844,366.9039586,366.9039586
360.617397,372.2386778,372.2386778
362.0052502,373.3227051,373.3227051
362.87568,373.9316712,373.9316712
363.2757368,373.9440084,373.9440084
363.523819,373.8468405,373.8468405
363.7005762,373.6697444,373.6697444
363.8241768,373.4599667,373.4599667
363.9485343,373.2221178,373.2221178
354.4192274,366.1450726,366.1450726
360.7886741,372.1985692,372.1985692
362.1949256,373.1623631,373.1623631
362.9586312,373.6028494,373.6028494
363.4225291,373.6492045,373.6492045
363.7411294,373.6072084,373.6072084
363.9384315,373.4523071,373.4523071
364.0655971,373.2472774,373.2472774
354.693529,366.4488297,366.4488297
360.6052396,371.9413359,371.9413359
362.0487215,373.0446894,373.0446894
362.9360752,373.5588571,373.5588571
363.5322566,373.6522289,373.6522289
363.8733339,373.5691874,373.5691874
364.0158928,373.3904196,373.3904196
364.0837137,373.1864549,373.1864549
364.1456078,373.0238372,373.0238372
353.9641343,365.619018,365.619018
360.6391378,372.0258172,372.0258172
362.4333227,373.237912,373.237912
363.430848,373.6522773,373.6522773
363.7959747,373.5011007,373.5011007
363.9484488,373.2604923,373.2604923
363.9722644,373.0376928,373.0376928
364.0063103,372.9024631,372.9024631
364.0030495,372.7718843,372.7718843
353.5065297,365.2572392,365.2572392
360.8081107,372.2726515,372.2726515
362.6122556,373.2284069,373.2284069
363.4287877,373.3310757,373.3310757
363.6743367,373.0833272,373.0833272
363.8518581,372.8752787,372.8752787
363.8810088,372.7758163,372.7758163
363.8796633,372.7046277,372.7046277
363.9084357,372.6773219,372.6773219
363.9116135,372.6108633,372.6108633
363.9418367,372.5750019,372.5750019
364.0345783,372.6429287,372.6429287
356.5302134,367.8487104,367.8487104
361.2397914,372.0761256,372.0761256
362.6123184,373.095084,373.095084
363.3811546,373.2677028,373.2677028
363.7904829,373.1187314,373.1187314
364.0056383,373.0627922,373.0627922
364.076749,372.9600178,372.9600178
364.1086377,372.8614844,372.8614844
364.1040111,372.7504529,372.7504529
364.0855506,372.6527726,372.6527726
364.0519826,372.5482925,372.5482925
364.054487,372.5163813,372.5163813
363.9792322,372.384082,372.384082
353.4849627,365.248238,365.248238
361.0548388,372.2387943,372.2387943
362.9613381,373.3085669,373.3085669
363.8441411,373.0966364,373.0966364
363.9435573,372.9517431,372.9517431
363.9433814,372.6564608,372.6564608
363.8511669,372.5712847,372.5712847
363.8501288,372.3445776,372.3445776
363.7670812,372.4348217,372.4348217
363.7694499,372.2148677,372.2148677
363.6935387,372.2838705,372.2838705
363.7076607,372.2892944,372.2892944
363.6964926,372.2297009,372.2297009
363.702848,372.2706748,372.2706748
363.673084,372.2156211,372.2156211
363.6530288,372.2068647,372.2068647
363.6097614,372.158106,372.158106
363.6243883,372.1704109,372.1704109
363.5575725,372.0979674,372.0979674
363.6078859,372.1299698,372.1299698
363.5250978,372.0802952,372.0802952
363.5636498,372.0650005,372.0650005
363.5201092,372.0884856,372.0884856
363.5191975,372.0380096,372.0380096
363.5245876,372.1025689,372.1025689
358.0043717,369.3623379,369.3623379
361.9167229,372.4300337,372.4300337
362.8019051,372.6281678,372.6281678
363.148605,372.5976527,372.5976527
363.2747427,372.4776639,372.4776639
363.2925491,372.3694238,372.3694238
257.8041541,-1.013783174,-1.013783174
180.4818501,120.6678913,120.6678913
356.6164522,71.88239985,71.88239985
352.0732744,342.1212902,342.1212902
338.7066172,349.374372,349.374372
320.249407,345.6015228,345.6015228
304.3010832,335.9034959,335.9034959
303.8279283,332.8274339,332.8274339
301.5565135,333.2129963,333.2129963
299.6417258,329.5299305,329.5299305
296.7133579,325.0441029,325.0441029
299.2391383,328.1298917,328.1298917
300.5502795,329.4893833,329.4893833
301.6546539,330.3721168,330.3721168
302.4662229,330.8521504,330.8521504
302.7472897,330.7045961,330.7045961
302.6589257,330.1895236,330.1895236
302.318456,329.4597289,329.4597289
301.8447844,328.6521438,328.6521438
301.3325045,327.9675297,327.9675297
300.9311359,327.6003011,327.6003011
300.5717814,327.4183563,327.4183563
300.3408643,327.4566288,327.4566288
300.1974236,327.6610466,327.6610466
300.1965388,327.9584797,327.9584797
300.1275356,328.1210651,328.1210651
300.0978197,328.165175,328.165175
299.8946892,328.0261521,328.0261521
299.9338472,328.0579056,328.0579056
299.6147354,327.6998237,327.6998237
299.566014,327.4839862,327.4839862
299.1833121,327.1713173,327.1713173
298.7810968,326.5652345,326.5652345
298.5343082,326.3558382,326.3558382
298.066415,325.7804883,325.7804883
297.8060561,325.5029646,325.5029646
297.4227163,325.0815325,325.0815325
297.1283393,324.7781088,324.7781088
296.7997376,324.4403315,324.4403315
296.5011305,324.1488308,324.1488308
296.1809566,323.837782,323.837782
295.9246405,323.59929,323.59929
295.6942418,323.3787541,323.3787541
295.5084672,323.1988222,323.1988222
295.3832116,323.0652999,323.0652999
295.2836111,322.9364751,322.9364751
295.256106,322.8733197,322.8733197
295.2598359,322.8375672,322.8375672
295.3975512,322.9658107,322.9658107
295.4373939,323.0106015,323.0106015
295.555272,323.0117544,323.0117544
295.3640335,322.9309945,322.9309945
295.6089355,323.0131862,323.0131862
295.2626538,322.7149116,322.7149116
295.3466721,322.759943,322.759943
295.2121748,322.5719538,322.5719538
295.2217526,322.5223398,322.5223398
295.275748,322.5128033,322.5128033
295.4189722,322.6133326,322.6133326
295.5739771,322.7519822,322.7519822
295.7488138,322.9309406,322.9309406
295.9273719,323.1156355,323.1156355
296.1426673,323.3388298,323.3388298
296.3850911,323.5973086,323.5973086
296.6888097,323.9473196,323.9473196
297.1134018,324.4482082,324.4482082
297.5912906,325.0287693,325.0287693
298.2950814,325.838568,325.838568
299.1732823,326.8193756,326.8193756
299.7725906,327.3901974,327.3901974
300.0612866,327.9134254,327.9134254
301.0123216,328.7240904,328.7240904
301.0643947,328.9487033,328.9487033
301.9712036,329.7434372,329.7434372
301.7876489,329.5443508,329.5443508
302.4128257,330.1598534,330.1598534
302.5517361,330.2598569,330.2598569
302.8751272,330.6018854,330.6018854
303.1609126,330.8948876,330.8948876
303.4722287,331.2378684,331.2378684
303.8078696,331.5909136,331.5909136
304.1256066,331.9146411,331.9146411
304.3832598,332.1363219,332.1363219
304.5801211,332.28135,332.28135
304.8059465,332.4503467,332.4503467
304.9024539,332.5108684,332.5108684
305.139861,332.6662511,332.6662511
305.0366452,332.5017157,332.5017157
305.362731,332.8276121,332.8276121
305.2187175,332.5624679,332.5624679
305.6347366,332.985081,332.985081
305.5718873,332.8637204,332.8637204
306.0345611,333.328782,333.328782
306.1434752,333.5038575,333.5038575
306.2394123,333.4167057,333.4167057
306.2412866,333.4463271,333.4463271
306.3171865,333.4505045,333.4505045
306.3687007,333.4969528,333.4969528
306.4495825,333.5774498,333.5774498
306.5584107,333.7106141,333.7106141
306.6803931,333.8519443,333.8519443
306.8089113,334.0097773,334.0097773
306.9705856,334.2117168,334.2117168
307.1407676,334.4206677,334.4206677
307.3326613,334.6441759,334.6441759
307.5666259,334.8950661,334.8950661
307.8240824,335.1514358,335.1514358
307.8832223,335.2099876,335.2099876
308.1288141,335.5719211,335.5719211
308.3112243,335.4841844,335.4841844
308.0715756,335.4461049,335.4461049
308.3333327,335.6351162,335.6351162
308.2680771,335.5747318,335.5747318
308.2918171,335.5583434,335.5583434
308.4009861,335.6397155,335.6397155
308.4778777,335.6948046,335.6948046
308.5603067,335.7393774,335.7393774
308.6330049,335.7919397,335.7919397
308.7075441,335.8540273,335.8540273
308.7712242,335.9330914,335.9330914
308.8385594,336.0117229,336.0117229
308.9284352,336.1372434,336.1372434
309.0234255,336.2244899,336.2244899
309.120887,336.3594382,336.3594382
309.2312117,336.4681735,336.4681735
309.3264545,336.6010617,336.6010617
309.4313918,336.6919205,336.6919205
309.4555637,336.7293814,336.7293814
309.6686211,337.000981,337.000981
309.5633551,336.7734607,336.7734607
309.8303639,337.1312009,337.1312009
309.8099449,337.0861312,337.0861312
309.9221234,337.1966626,337.1966626
310.0899995,337.3759491,337.3759491
310.1399438,337.4094032,337.4094032
310.2747239,337.5476013,337.5476013
310.3570074,337.6309046,337.6309046
310.455416,337.7413731,337.7413731
310.5302169,337.8366009,337.8366009
310.6160296,337.9337557,337.9337557
310.663395,338.0061816,338.0061816
310.7360021,338.0755889,338.0755889
310.7739781,338.1520047,338.1520047
310.8877187,338.2409487,338.2409487
310.8912879,338.3009103,338.3009103
311.0416081,338.477362,338.477362
310.9712651,338.3868048,338.3868048
311.1861592,338.6894723,338.6894723
311.1756383,338.6035622,338.6035622
311.0526534,338.4168457,338.4168457
311.6947685,339.1516293,339.1516293
311.1321297,338.5055434,338.5055434
311.697231,339.1121448,339.1121448
311.4778507,338.9100232,338.9100232
311.6377971,339.048639,339.048639
311.6577272,339.0337379,339.0337379
311.7354863,339.0938756,339.0938756
311.7608175,339.0904173,339.0904173
311.8471905,339.1791399,339.1791399
311.8810488,339.2055355,339.2055355
311.9222074,339.2474488,339.2474488
311.9352614,339.2558422,339.2558422
311.9527347,339.2672026,339.2672026
311.9599307,339.2822846,339.2822846
311.9613056,339.2556459,339.2556459
311.9484268,339.2694144,339.2694144
311.9686644,339.2457655,339.2457655
311.9511474,339.245137,339.245137
311.9241402,339.1831329,339.1831329
311.9127966,339.1785128,339.1785128
311.7998028,339.0276635,339.0276635
311.8903776,339.119872,339.119872
311.699156,338.8623893,338.8623893
311.8148762,339.0014304,339.0014304
311.6971589,338.8105514,338.8105514
311.7363574,338.8644654,338.8644654
311.6295965,338.6379858,338.6379858
311.6550832,338.7445832,338.7445832
311.5698541,338.5825749,338.5825749
311.5921998,338.6283659,338.6283659
311.497917,338.5538839,338.5538839
311.5047986,338.5322291,338.5322291
311.4347985,338.5209998,338.5209998
311.427244,338.4695357,338.4695357
311.4200471,338.4785782,338.4785782
311.3650977,338.3818023,338.3818023
311.3759095,338.3512267,338.3512267
311.2683278,338.1768616,338.1768616
311.3388786,338.199542,338.199542
311.1621317,337.936291,337.936291
311.1773432,337.9316859,337.9316859
311.1411372,337.8701548,337.8701548
311.0734349,337.7382627,337.7382627
311.0922061,337.7243679,337.7243679
311.0320868,337.6102366,337.6102366
311.0286542,337.5762889,337.5762889
310.9941688,337.5048903,337.5048903
311.0167132,337.496046,337.496046
311.024865,337.4662863,337.4662863
311.0551158,337.4467293,337.4467293
311.0481187,337.3815592,337.3815592
311.0586231,337.2836475,337.2836475
311.0472016,337.2795108,337.2795108
311.0838685,337.1333522,337.1333522
311.0780799,337.196409,337.196409
311.0481588,337.0186376,337.0186376
311.1549791,337.0622777,337.0622777
311.0283675,336.904347,336.904347
311.092554,336.8856723,336.8856723
311.1760389,336.8922442,336.8922442
310.9071659,336.5349227,336.5349227
311.1213558,336.6393621,336.6393621
310.923384,336.4732033,336.4732033
310.9686785,336.3980225,336.3980225
310.9397416,336.316644,336.316644
310.8937271,336.205132,336.205132
310.8474247,336.111306,336.111306
310.7840095,335.9748896,335.9748896
310.720196,335.8448116,335.8448116
310.6660243,335.7108209,335.7108209
310.60737,335.5847608,335.5847608
310.5434281,335.4197281,335.4197281
310.5007175,335.3597868,335.3597868
310.4397547,335.1176948,335.1176948
310.4071705,335.139018,335.139018
225.8579577,136.832319,136.832319
280.2532673,178.3257816,178.3257816
304.6056544,226.1791686,226.1791686
302.6430055,275.5349609,275.5349609
285.741273,303.9751911,303.9751911
264.6380942,302.8003001,302.8003001
265.8443531,304.5557906,304.5557906
263.3900632,300.5336111,300.5336111
260.6051182,296.6906719,296.6906719
264.2111728,301.8730003,301.8730003
264.1438384,301.7144967,301.7144967
264.0919864,300.6246547,300.6246547
264.0401442,299.0552463,299.0552463
253.4442399,291.8526039,291.8526039
263.4893373,301.2719025,301.2719025
263.5173048,300.6555237,300.6555237
263.0707167,298.7602305,298.7602305
252.6068652,290.3314299,290.3314299
262.4418537,299.1216795,299.1216795
262.3267464,298.4534644,298.4534644
262.4751674,296.8862111,296.8862111
253.3057825,290.0847444,290.0847444
262.2139755,297.7201155,297.7201155
262.2547518,297.1319989,297.1319989
253.6472906,289.993468,289.993468
261.9995385,297.5770973,297.5770973
262.4375614,297.7929412,297.7929412
263.2930281,297.7275363,297.7275363
255.900472,292.2475946,292.2475946
262.8727768,298.5852984,298.5852984
263.4585332,298.9508319,298.9508319
264.3012759,299.0485592,299.0485592
257.6442695,294.0616514,294.0616514
263.9644588,299.9038946,299.9038946
264.5887531,300.5103482,300.5103482
265.3925746,300.7911937,300.7911937
266.1592785,301.0055187,301.0055187
260.1966055,296.5888913,296.5888913
265.9218287,302.2093559,302.2093559
266.5927074,303.0147468,303.0147468
267.3305961,303.4980893,303.4980893
268.0547428,303.9232072,303.9232072
268.7784511,304.3230729,304.3230729
269.4954858,304.7328459,304.7328459
263.8184524,300.7592947,300.7592947
269.3536756,306.4318924,306.4318924
270.0460899,307.1793189,307.1793189
270.7994307,307.7132613,307.7132613
271.5309489,308.2025792,308.2025792
272.2382936,308.6161306,308.6161306
272.9259188,308.9997264,308.9997264
273.6126301,309.3989535,309.3989535
274.3062496,309.8017517,309.8017517
274.9883481,310.1961834,310.1961834
275.7046028,310.5759471,310.5759471
276.4141883,310.8999455,310.8999455
277.1400779,311.2200218,311.2200218
277.9293949,311.5654136,311.5654136
278.7885051,311.9399604,311.9399604
279.744287,312.3698237,312.3698237
280.7665395,312.7711444,312.7711444
281.7031358,313.1941506,313.1941506
282.6982201,313.5662352,313.5662352
283.3195405,314.1490211,314.1490211
284.7935836,314.4723971,314.4723971
284.6925006,315.0825525,315.0825525
286.6873254,315.3950593,315.3950593
286.2828109,315.7562494,315.7562494
288.2753392,316.2290617,316.2290617
288.4344893,316.5996875,316.5996875
289.7729989,317.1440526,317.1440526
290.4659572,317.568864,317.568864
291.3857684,318.0660853,318.0660853
292.2157806,318.5356671,318.5356671
293.061595,319.012144,319.012144
293.9094046,319.5145828,319.5145828
294.7533318,320.0639153,320.0639153
295.6767978,320.7446997,320.7446997
296.5611197,321.4330522,321.4330522
297.424348,322.1573854,322.1573854
298.2169608,322.6991534,322.6991534
298.9375991,323.2197433,323.2197433
299.4832133,323.4663401,323.4663401
284.9579198,312.2169147,312.2169147
297.5586817,322.6922319,322.6922319
298.0754224,322.9651118,322.9651118
299.7204949,324.1922191,324.1922191
299.7344551,323.6826518,323.6826518
300.4544353,324.7521113,324.7521113
300.3920139,323.8143273,323.8143273
285.8777848,312.439247,312.439247
298.0131581,323.3034567,323.3034567
298.6037231,323.4831449,323.4831449
299.5935192,324.0233788,324.0233788
300.042292,324.0605207,324.0605207
300.4002663,324.1483194,324.1483194
300.7371658,324.2017097,324.2017097
301.1514966,324.3363422,324.3363422
285.9446991,312.1598478,312.1598478
297.944607,322.8525261,322.8525261
298.8217686,323.2537265,323.2537265
300.1196407,324.085417,324.085417
300.5464099,323.9889256,323.9889256
301.0065058,324.1454075,324.1454075
301.4053695,324.1955186,324.1955186
301.831434,324.3126284,324.3126284
286.2118615,311.8321577,311.8321577
298.0704897,322.5321984,322.5321984
299.3036611,322.9746614,322.9746614
300.6255832,323.838085,323.838085
301.0910021,323.6953161,323.6953161
301.4608575,323.6776943,323.6776943
301.7421308,323.5612792,323.5612792
286.2245367,311.2842575,311.2842575
297.8011878,321.8742394,321.8742394
299.2333231,322.3087295,322.3087295
300.4228278,322.9187229,322.9187229
300.9123878,322.9762377,322.9762377
301.1156947,322.7113566,322.7113566
301.4300768,322.8247654,322.8247654
286.1390685,310.7115722,310.7115722
297.4512997,321.2645257,321.2645257
298.7736184,321.3292583,321.3292583
299.9343458,322.0060607,322.0060607
300.4931175,322.0723888,322.0723888
300.7945554,321.9061623,321.9061623
301.1002887,321.9343802,321.9343802
301.2876465,321.6621383,321.6621383
286.6714234,310.630798,310.630798
297.5737798,320.7434182,320.7434182
298.8876332,320.5689093,320.5689093
300.1151458,321.356134,321.356134
300.8055477,321.6024791,321.6024791
301.2248291,321.6528645,321.6528645
301.5193999,321.6041641,321.6041641
301.8751606,321.6708363,321.6708363
287.590221,311.1876413,311.1876413
298.2323673,321.0532192,321.0532192
299.4709157,320.6001473,320.6001473
300.862674,321.6792029,321.6792029
301.5328683,321.8890639,321.8890639
302.051536,322.1345188,322.1345188
302.0311982,321.4591108,321.4591108
288.3918438,311.7558425,311.7558425
298.4793951,321.4075827,321.4075827
299.3424307,320.671894,320.671894
300.83693,321.6196948,321.6196948
301.6297954,321.9953907,321.9953907
302.0968449,322.1058079,322.1058079
302.138183,321.6239482,321.6239482
288.87241,312.1758753,312.1758753
298.5233191,321.3639841,321.3639841
299.4486693,320.6931264,320.6931264
300.8865516,321.5354228,321.5354228
301.6257247,321.8777556,321.8777556
302.0110651,321.9349783,321.9349783
302.006054,321.4887526,321.4887526
302.3029427,321.5578163,321.5578163
289.6049566,312.7509593,312.7509593
298.5185635,321.0435979,321.0435979
299.7424171,320.7209287,320.7209287
300.801693,321.1215107,321.1215107
301.4863446,321.4213632,321.4213632
301.8387722,321.3173303,321.3173303
302.0805898,321.1907369,321.1907369
302.2679047,320.9653559,320.9653559
289.8755165,312.6066502,312.6066502
298.6510083,320.7358416,320.7358416
299.9553914,320.4189614,320.4189614
301.1195709,320.9871454,320.9871454
301.7366898,321.176293,321.176293
302.1028162,321.0939346,321.0939346
302.2745822,320.9009503,320.9009503
290.1585889,312.6612687,312.6612687
298.5812409,320.4815526,320.4815526
300.0371573,320.4110815,320.4110815
301.1804959,320.9111021,320.9111021
301.8096173,321.1463057,321.1463057
302.1306002,321.0135877,321.0135877
302.3661589,320.9338579,320.9338579
302.5157788,320.6929827,320.6929827
290.5226698,312.6287416,312.6287416
298.8747955,320.2762918,320.2762918
300.5749694,320.3705672,320.3705672
301.788082,321.0425901,321.0425901
302.2968681,321.0921256,321.0921256
302.6708325,321.1580537,321.1580537
302.6245993,320.5899689,320.5899689
290.7905721,312.6781368,312.6781368
298.9774183,320.3989317,320.3989317
300.6592943,320.3989662,320.3989662
301.8625644,320.9585527,320.9585527
302.4551527,321.1318971,321.1318971
302.760943,321.0439826,321.0439826
302.879705,320.7659355,320.7659355
291.2720155,313.0533503,313.0533503
299.1913387,320.4194014,320.4194014
301.02066,320.5769972,320.5769972
302.1778478,321.13803,321.13803
302.6779087,321.1879733,321.1879733
302.9622581,321.0821052,321.0821052
303.0777027,320.8248856,320.8248856
291.5881071,313.3231494,313.3231494
299.3506522,320.4467573,320.4467573
301.2698769,320.6330094,320.6330094
302.4311539,321.2478227,321.2478227
302.8467019,321.1496098,321.1496098
303.1513044,321.1680544,321.1680544
303.1586231,320.7266736,320.7266736
291.756306,313.3463204,313.3463204
299.4422542,320.582279,320.582279
301.2716581,320.6323756,320.6323756
302.5105715,321.2321561,321.2321561
303.0014652,321.2191477,321.2191477
303.2168797,321.0678996,321.0678996
303.275226,320.8016482,320.8016482
291.9872038,313.538164,313.538164
299.4078116,320.4664441,320.4664441
301.4793754,320.6963289,320.6963289
302.6932574,321.2805419,321.2805419
303.0947934,321.2045701,321.2045701
303.195798,320.9414775,320.9414775
303.3116893,320.771349,320.771349
292.1305292,313.6071695,313.6071695
299.3668876,320.3210752,320.3210752
204.5923794,-1.036852933,-1.036852933
209.8967634,263.9915489,263.9915489
204.4449883,224.0572343,224.0572343
202.4260785,66.03392555,66.03392555
234.2311018,248.6647047,248.6647047
226.0588854,224.9894314,224.9894314
216.0084466,200.6702739,200.6702739
221.8223686,185.8333335,185.8333335
216.7898991,233.232977,233.232977
238.1180887,241.8167902,241.8167902
217.4617839,248.5191217,248.5191217
226.415176,247.5813404,247.5813404
241.0573347,261.1697815,261.1697815
249.8405074,269.3194687,269.3194687
237.6298484,263.6135154,263.6135154
225.081671,252.0576357,252.0576357
226.4996179,243.6023607,243.6023607
241.5385162,261.4310705,261.4310705
240.8698551,254.1534267,254.1534267
248.4783589,265.0080412,265.0080412
253.8172312,272.6386399,272.6386399
257.9472978,278.6716745,278.6716745
252.6419777,269.9798798,269.9798798
257.8850146,277.6559877,277.6559877
260.2429521,281.9731404,281.9731404
261.7142887,284.4151858,284.4151858
262.7084425,285.7801683,285.7801683
263.4292579,286.1415735,286.1415735
264.0414865,285.5483814,285.5483814
264.3784306,284.0589412,284.0589412
264.520504,282.5186384,282.5186384
264.5758898,281.3258205,281.3258205
258.4529253,264.6094664,264.6094664
264.4214306,279.5270998,279.5270998
266.9109162,283.8054354,283.8054354
268.0091344,284.6913815,284.6913815
268.4992319,284.9525707,284.9525707
268.0543036,284.8041611,284.8041611
267.5016637,284.8830061,284.8830061
267.0517505,286.6865799,286.6865799
265.3578052,284.3048768,284.3048768
267.4880933,289.4925481,289.4925481
267.8988547,291.4667659,291.4667659
269.3947195,293.6714409,293.6714409
271.2003749,296.8120945,296.8120945
272.8606346,298.8183921,298.8183921
251.3124127,266.0767661,266.0767661
267.4442634,292.3704708,292.3704708
271.1652482,297.1540641,297.1540641
252.1135125,269.0906095,269.0906095
266.5953007,291.6408105,291.6408105
270.1337816,295.9786822,295.9786822
254.1916358,273.8462547,273.8462547
265.5932214,290.7055921,290.7055921
269.3075767,294.9883975,294.9883975
256.8079569,278.3668119,278.3668119
264.8240763,289.9602131,289.9602131
267.9413602,293.7839496,293.7839496
269.360574,295.1154525,295.1154525
261.4853602,284.2191743,284.2191743
266.2266122,291.1746026,291.1746026
268.5226013,293.882913,293.882913
269.6237734,294.9176166,294.9176166
261.9209293,285.6123768,285.6123768
266.02191,291.0371334,291.0371334
267.7888423,293.118347,293.118347
268.7376781,294.067465,294.067465
269.3687186,294.5742483,294.5742483
269.9234947,294.955511,294.955511
270.4832621,295.3000027,295.3000027
263.9636824,287.9479049,287.9479049
267.5072967,292.262757,292.262757
268.8904149,293.7914852,293.7914852
269.7677397,294.5842705,294.5842705
270.4163766,295.0763323,295.0763323
271.003255,295.4430456,295.4430456
263.6154632,288.1080332,288.1080332
267.12054,291.9965403,291.9965403
268.3509074,293.2508647,293.2508647
269.0072164,293.8582635,293.8582635
269.4036757,294.2314239,294.2314239
269.6948627,294.4954356,294.4954356
269.9733424,294.6682902,294.6682902
262.0537916,287.1772406,287.1772406
265.7348392,291.0365636,291.0365636
266.7145272,292.1190008,292.1190008
267.4208153,292.7447547,292.7447547
267.827528,293.0951699,293.0951699
268.1527184,293.3306451,293.3306451
268.4346737,293.4484508,293.4484508
259.7013278,285.6178151,285.6178151
263.5879261,289.407895,289.407895
264.2963585,290.2698166,290.2698166
264.7773416,290.6929661,290.6929661
264.9424434,290.843211,290.843211
265.1323616,290.9469584,290.9469584
265.3912017,290.9721266,290.9721266
265.6314159,290.8335234,290.8335234
254.1676782,281.612505,281.612505
259.9030976,286.5064377,286.5064377
260.8072969,287.3441355,287.3441355
261.3913874,287.6248092,287.6248092
261.7649667,287.6764015,287.6764015
262.1008059,287.6408989,287.6408989
262.4979907,287.5663661,287.5663661
250.196179,278.5212464,278.5212464
256.9581129,283.3138486,283.3138486
257.8207255,284.0549332,284.0549332
258.8955144,284.627308,284.627308
259.5369743,284.9071031,284.9071031
260.3165978,285.1203682,285.1203682
249.3423329,277.2648442,277.2648442
255.1367116,281.0478644,281.0478644
255.9347815,281.7926408,281.7926408
256.9268831,282.3637153,282.3637153
257.6640504,282.7084878,282.7084878
258.4186625,282.9732624,282.9732624
248.5677857,276.3162604,276.3162604
253.6740267,279.2996662,279.2996662
254.4448693,279.9479344,279.9479344
255.5092138,280.558344,280.558344
256.2698358,280.9740398,280.9740398
257.1134854,281.3630859,281.3630859
257.9625814,281.6684545,281.6684545
247.9598503,275.3993703,275.3993703
253.2996134,278.3278006,278.3278006
254.3047315,279.0698786,279.0698786
255.5210487,279.7698102,279.7698102
256.4700186,280.317314,280.317314
257.4708745,280.8156819,280.8156819
248.3694189,275.4018339,275.4018339
253.3923122,277.8604801,277.8604801
254.3771814,278.5246988,278.5246988
255.5464638,279.2347692,279.2347692
256.5618251,279.8532029,279.8532029
257.4705188,280.3825281,280.3825281
249.305581,275.7744595,275.7744595
253.5994839,277.7368182,277.7368182
254.6982212,278.4159713,278.4159713
255.7426229,279.09148,279.09148
256.6823731,279.7228234,279.7228234
257.5466649,280.2889207,280.2889207
250.2002132,276.4020527,276.4020527
254.0302066,278.1574068,278.1574068
255.1013932,278.7518714,278.7518714
256.0359941,279.351262,279.351262
256.8376162,279.8725632,279.8725632
257.6335521,280.3470966,280.3470966
258.4480696,280.797209,280.797209
251.0160558,276.9226039,276.9226039
255.1373214,278.906472,278.906472
256.3413646,279.4640931,279.4640931
257.3319117,280.0750513,280.0750513
258.2016819,280.6505955,280.6505955
259.1153487,281.2141774,281.2141774
252.4286017,277.7433024,277.7433024
256.2801971,279.7824597,279.7824597
257.5000484,280.3679209,280.3679209
258.5803594,281.0430684,281.0430684
259.4912834,281.6524033,281.6524033
260.3819888,282.1963987,282.1963987
261.2608187,282.6937243,282.6937243
253.6993818,278.4282111,278.4282111
257.7217416,280.4759403,280.4759403
258.9080086,281.016189,281.016189
259.8355697,281.6017319,281.6017319
260.6656342,282.1665635,282.1665635
261.481531,282.6930771,282.6930771
254.6710689,278.7627179,278.7627179
258.0461617,280.4463018,280.4463018
259.2531158,281.1079456,281.1079456
260.2341982,281.7588716,281.7588716
261.064302,282.3449438,282.3449438
261.883932,282.8665784,282.8665784
262.6466168,283.299275,283.299275
255.5368469,279.1827599,279.1827599
258.8150337,280.8017934,280.8017934
259.9054107,281.4160408,281.4160408
260.7012245,281.9333377,281.9333377
261.4821993,282.43852,282.43852
262.2234971,282.8923934,282.8923934
263.0042524,283.3094284,283.3094284
255.4855748,279.3033946,279.3033946
258.7269602,280.8334989,280.8334989
259.864664,281.4097678,281.4097678
260.7179223,281.9507777,281.9507777
261.5975622,282.508451,282.508451
262.372961,282.9808222,282.9808222
255.5722372,279.3454475,279.3454475
258.341304,280.6927681,280.6927681
259.3992835,281.2593893,281.2593893
260.2912376,281.8037896,281.8037896
261.1315802,282.3451098,282.3451098
261.9369146,282.8249345,282.8249345
262.7513925,283.2704002,283.2704002
255.7275465,279.5214979,279.5214979
258.5799067,280.9589724,280.9589724
259.6261549,281.5145478,281.5145478
260.6516023,282.1168744,282.1168744
261.4571713,282.626245,282.626245
262.3915219,283.1344375,283.1344375
255.921945,279.6716011,279.6716011
258.3624718,280.9371551,280.9371551
259.3858705,281.4761622,281.4761622
260.4311966,282.0428004,282.0428004
261.1470681,282.4901836,282.4901836
261.9918507,282.9296757,282.9296757
262.6388713,283.2692979,283.2692979
256.0724389,279.8000375,279.8000375
258.6697516,281.1159376,281.1159376
259.6769632,281.6241256,281.6241256
260.5469791,282.0894115,282.0894115
261.2981383,282.4954725,282.4954725
262.0115948,282.8430027,282.8430027
256.0534039,279.6366962,279.6366962
258.2923332,280.8361384,280.8361384
259.1797893,281.2846193,281.2846193
259.9425484,281.6887647,281.6887647
260.6753369,282.0600183,282.0600183
261.3841674,282.3960944,282.3960944
262.1012833,282.705173,282.705173
256.1977227,279.5172164,279.5172164
258.431801,280.7402602,280.7402602
259.35087,281.1942408,281.1942408
260.1927584,281.618623,281.618623
242.7235151,299.9702425,299.9702425
236.4766832,296.5912077,296.5912077
230.5376174,292.6484111,292.6484111
224.9376541,288.6983986,288.6983986
233.9205055,292.9378147,292.9378147
226.8615423,288.3675844,288.3675844
232.8712061,291.3462906,291.3462906
235.9918496,293.1552953,293.1552953
238.1506377,294.4460018,294.4460018
235.7892617,291.661316,291.661316
237.4146383,293.0152783,293.0152783
238.1312065,293.5695669,293.5695669
238.6480061,293.9307934,293.9307934
239.4793285,294.2542077,294.2542077
241.3122845,294.6029781,294.6029781
242.6405411,295.1158238,295.1158238
244.1942197,295.4263011,295.4263011
245.2832438,295.6399869,295.6399869
245.9809443,295.6526256,295.6526256
247.2605894,295.8181096,295.8181096
244.8930064,294.2112885,294.2112885
247.8850673,295.3315302,295.3315302
245.6886191,293.5969574,293.5969574
247.529308,294.0213413,294.0213413
245.9471304,288.9204253,288.9204253
246.7529878,290.3256619,290.3256619
245.8083735,289.6657935,289.6657935
243.7763055,288.9650192,288.9650192
205.5992576,288.0418363,288.0418363
82.23851592,287.0885893,287.0885893
176.5911835,285.3633553,285.3633553
67.7983707,285.1467655,285.1467655
71.81853245,286.0647205,286.0647205
94.44212304,283.4868094,283.4868094
64.67669673,282.1649079,282.1649079
18.57597658,241.1603687,241.1603687
8.397777867,273.2906627,273.2906627
44.08292171,284.4825902,284.4825902
7.92547642,271.4459913,271.4459913
-1.000162008,278.8287837,278.8287837
155.023084,277.7722418,277.7722418
-1.02476767,272.7752047,272.7752047
199.8999182,282.0078396,282.0078396
124.5924762,284.8227212,284.8227212
156.6439929,283.8278856,283.8278856
-0.999604647,291.2181018,291.2181018
206.8479509,292.0429336,292.0429336
169.4430165,287.6399246,287.6399246
227.7906839,290.416233,290.416233
224.8871405,286.1228353,286.1228353
242.0563845,289.167133,289.167133
247.1262746,289.8333839,289.8333839
247.1803626,286.2486582,286.2486582
249.9156476,287.4391153,287.4391153
252.1063529,287.8750566,287.8750566
253.4984434,288.6343036,288.6343036
254.007814,289.3668123,289.3668123
255.4371024,289.8213497,289.8213497
256.1238531,290.2318559,290.2318559
255.9419277,287.0146205,287.0146205
255.2166528,287.3262743,287.3262743
255.8157257,287.63299,287.63299
256.1697015,287.6840661,287.6840661
256.7167943,288.0124715,288.0124715
256.9572453,288.0964655,288.0964655
256.6294121,288.2130818,288.2130818
256.2078348,288.4444635,288.4444635
255.1107678,282.3798673,282.3798673
254.4847693,284.5117665,284.5117665
252.6169378,284.8432932,284.8432932
254.5554028,284.457871,284.457871
254.2676615,283.8996711,283.8996711
253.1337809,284.0729104,284.0729104
253.7495495,283.1225766,283.1225766
254.1783517,282.6559974,282.6559974
253.4834903,282.3522888,282.3522888
-1.010550282,281.7075281,281.7075281
253.6042963,281.3118134,281.3118134
253.124503,280.3106489,280.3106489
251.3655805,279.4360075,279.4360075
249.957027,278.2650559,278.2650559
253.0650288,277.5876945,277.5876945
253.2726244,276.104307,276.104307
253.6525772,275.2853556,275.2853556
254.2060522,274.6227764,274.6227764
254.9396497,274.3691563,274.3691563
255.6718321,274.0721679,274.0721679
254.8674752,267.9863289,267.9863289
255.2606735,270.026238,270.026238
255.0443478,270.4805738,270.4805738
255.5499341,271.1871808,271.1871808
256.068257,271.6150965,271.6150965
256.9423909,272.8095493,272.8095493
256.97211,272.4466564,272.4466564
256.0973672,266.1439411,266.1439411
256.2478701,267.3119171,267.3119171
256.0353707,266.7352497,266.7352497
257.8911546,267.8862335,267.8862335
258.316868,268.1905294,268.1905294
259.3284198,268.8688157,268.8688157
261.2835458,270.1025481,270.1025481
262.7653578,271.143331,271.143331
264.713844,272.8047655,272.8047655
265.0522356,273.2768028,273.2768028
265.7611831,273.9295431,273.9295431
265.8651058,274.5244074,274.5244074
265.6426938,275.108025,275.108025
265.3448969,275.4919571,275.4919571
265.0854772,275.5301711,275.5301711
264.0471616,272.9694335,272.9694335
265.2503075,273.3947884,273.3947884
264.6102509,269.9077723,269.9077723
264.2569142,270.779645,270.779645
266.0341807,273.5367204,273.5367204
266.5431165,274.9601109,274.9601109
267.3408951,276.8602837,276.8602837
267.5229218,273.066292,273.066292
268.7816552,278.270965,278.270965
269.1124446,279.5281121,279.5281121
270.172793,281.2420645,281.2420645
270.6566923,282.2884884,282.2884884
271.1343604,283.4143049,283.4143049
269.9071647,281.8683661,281.8683661
271.8179237,283.9740448,283.9740448
271.883519,284.2855656,284.2855656
271.9893239,283.9825601,283.9825601
272.1277174,283.2120029,283.2120029
272.6101151,282.202252,282.202252
273.5284915,282.3749976,282.3749976
274.4307192,284.2169971,284.2169971
271.7006756,279.6110962,279.6110962
274.6185558,284.1420938,284.1420938
275.8292432,285.5032799,285.5032799
276.8706585,287.213505,287.213505
277.5898511,288.4770015,288.4770015
278.0303595,289.1682724,289.1682724
275.594632,287.0601768,287.0601768
277.5862403,288.3885657,288.3885657
278.2515315,289.2715755,289.2715755
278.7751357,289.1534709,289.1534709
279.2210593,289.0264297,289.0264297
279.7047602,288.1031155,288.1031155
280.4523258,288.7466921,288.7466921
280.9477444,289.0697671,289.0697671
281.2644565,289.1079783,289.1079783
279.3502751,286.6505749,286.6505749
281.1538118,287.9210332,287.9210332
282.0117567,288.895579,288.895579
282.7829903,289.7025738,289.7025738
282.9586338,290.694508,290.694508
283.1161484,290.2078284,290.2078284
283.1156655,290.0818977,290.0818977
281.2810528,287.5314499,287.5314499
282.644917,288.5284785,288.5284785
283.236437,289.2983869,289.2983869
283.9026158,289.6863569,289.6863569
284.2121827,290.1167367,290.1167367
284.5186824,290.4360943,290.4360943
282.5990242,288.2164922,288.2164922
284.0764022,289.696437,289.696437
284.3823722,290.0638378,290.0638378
284.5913641,290.2748292,290.2748292
284.6508025,290.0907672,290.0907672
284.6827585,289.7169273,289.7169273
284.8034225,289.5216676,289.5216676
283.0850314,287.7143422,287.7143422
284.3646035,288.7768625,288.7768625
284.885926,289.1574267,289.1574267
285.4835342,289.8404299,289.8404299
285.8269242,289.7108182,289.7108182
286.2286599,290.0524156,290.0524156
284.4868118,288.2665416,288.2665416
285.8838569,289.7048113,289.7048113
286.2797334,290.3773077,290.3773077
286.5191013,290.7660201,290.7660201
286.7499684,291.0665401,291.0665401
286.8848802,291.2794144,291.2794144
286.8544055,291.21171,291.21171
285.6883236,290.4494691,290.4494691
286.9520309,291.1836456,291.1836456
287.25983,291.4693895,291.4693895
287.59187,291.7632667,291.7632667
287.7829695,291.9184673,291.9184673
288.1452587,292.2705188,292.2705188
288.2901875,292.2831428,292.2831428
286.9177714,291.1741262,291.1741262
288.1350491,292.1238112,292.1238112
288.4857888,292.3188714,292.3188714
288.800827,292.3028172,292.3028172
289.2277113,292.337689,292.337689
289.7140699,292.6555644,292.6555644
290.3047505,293.567855,293.567855
288.7078606,291.6057167,291.6057167
289.929856,293.1833407,293.1833407
290.5487704,293.9231826,293.9231826
291.1571572,294.63001,294.63001
291.7560757,295.3671166,295.3671166
290.3520749,293.9304194,293.9304194
291.4237092,294.6206173,294.6206173
291.9321377,294.9014312,294.9014312
292.3304569,295.077381,295.077381
292.7842301,295.145541,295.145541
293.2679333,295.0509914,295.0509914
293.6944979,294.7396441,294.7396441
291.6952816,292.1427435,292.1427435
293.0012241,290.1091298,290.1091298
292.955082,297.964919,297.964919
293.49205,298.0380326,298.0380326
293.7307177,298.1576814,298.1576814
293.9434067,298.316596,298.316596
294.1448922,298.2382833,298.2382833
294.3788396,297.9423224,297.9423224
293.529305,296.5430683,296.5430683
294.0135278,297.1676317,297.1676317
294.4904279,297.4132436,297.4132436
294.8854241,297.9075045,297.9075045
295.2723109,298.6097351,298.6097351
295.5784182,299.0588578,299.0588578
295.8904967,299.2972013,299.2972013
295.3230355,299.5107788,299.5107788
296.0958856,299.125002,299.125002
296.3346194,299.0222459,299.0222459
296.5812918,299.2840737,299.2840737
296.8189227,299.5030444,299.5030444
297.0248314,299.6841909,299.6841909
302.7041577,318.476994,318.476994
304.6836458,318.7953697,318.7953697
305.3400139,315.6422324,315.6422324
303.9170384,314.6994866,314.6994866
304.4029963,281.9219913,281.9219913
306.2370681,318.4325898,318.4325898
306.8876263,295.8165835,295.8165835
307.0877256,317.9664148,317.9664148
306.6959644,316.5777035,316.5777035
307.707293,305.2862556,305.2862556
307.8550303,316.0000627,316.0000627
308.4939599,275.3854516,275.3854516
308.0111987,322.7147175,322.7147175
308.6625648,322.2220212,322.2220212
308.8201321,324.7688388,324.7688388
308.9053189,325.9453675,325.9453675
308.9878203,326.0402651,326.0402651
309.1189058,325.9242291,325.9242291
309.2979924,325.8002662,325.8002662
309.4788945,325.7372966,325.7372966
309.7272299,325.618169,325.618169
308.4994909,324.705472,324.705472
309.8941854,326.3777986,326.3777986
310.1609116,326.3818011,326.3818011
310.0489736,326.2733538,326.2733538
310.4336535,326.1788065,326.1788065
310.4194978,325.9161492,325.9161492
310.7222897,325.4460954,325.4460954
310.8450284,324.8523493,324.8523493
311.1359597,324.5654197,324.5654197
309.2801483,323.8348407,323.8348407
310.9040034,325.1565032,325.1565032
311.6085043,325.537422,325.537422
311.9285684,325.2670626,325.2670626
312.0164199,324.6239057,324.6239057
312.1312225,324.056687,324.056687
312.3344203,323.2806274,323.2806274
311.0901835,323.5459736,323.5459736
312.3203193,323.5149423,323.5149423
312.5254176,322.9502294,322.9502294
312.661733,322.4512966,322.4512966
312.7414915,322.1102682,322.1102682
312.7735806,321.8960067,321.8960067
312.7512154,323.8951514,323.8951514
313.3050375,323.6077783,323.6077783
313.2144732,323.4496351,323.4496351
313.0641453,323.4718111,323.4718111
313.0151829,323.6273103,323.6273103
313.0933967,323.7260923,323.7260923
313.0240499,325.65011,325.65011
313.3556768,325.4061288,325.4061288
313.3316049,325.2608561,325.2608561
313.23237,325.2395393,325.2395393
313.2234743,324.6729627,324.6729627
313.2601299,323.76449,323.76449
313.2769142,323.5194755,323.5194755
313.1322181,326.0389404,326.0389404
313.8362569,325.2437716,325.2437716
313.8501837,324.8380091,324.8380091
314.0700877,325.2083056,325.2083056
313.9531819,324.9980054,324.9980054
314.0291444,325.0073116,325.0073116
313.910656,325.1255766,325.1255766
313.9872703,325.0099465,325.0099465
313.8366528,325.2855021,325.2855021
314.2152603,328.1087155,328.1087155
314.9947533,327.8001547,327.8001547
315.1465428,327.1860593,327.1860593
314.9992916,327.0570853,327.0570853
315.2737824,326.7776731,326.7776731
315.4644369,326.7760736,326.7760736
315.774085,326.8261433,326.8261433
315.9119519,326.7753077,326.7753077
316.2893048,327.0762806,327.0762806
316.4664497,326.8811789,326.8811789
316.901216,327.4867045,327.4867045
317.091183,327.7273323,327.7273323
317.1139358,327.7293356,327.7293356
316.9505744,327.2249522,327.2249522
316.9354365,327.6816491,327.6816491
316.7985205,327.2187922,327.2187922
317.654874,328.0175151,328.0175151
318.0400543,328.3999485,328.3999485
318.4792845,328.3808906,328.3808906
318.3997888,328.149456,328.149456
317.6450932,327.2412043,327.2412043
318.6177456,327.6746608,327.6746608
318.9806079,327.8108688,327.8108688
319.6970734,328.866043,328.866043
319.7359561,329.0590678,329.0590678
318.1909031,328.1176924,328.1176924
318.4461934,328.682695,328.682695
318.901474,329.3073056,329.3073056
319.7546553,330.0808772,330.0808772
320.0424344,330.4451268,330.4451268
320.273257,330.4441048,330.4441048
318.7036797,328.7181237,328.7181237
319.16304,329.4164573,329.4164573
319.8718151,329.5003118,329.5003118
318.1400544,327.8385632,327.8385632
320.0172134,329.6318738,329.6318738
318.3808812,327.5854242,327.5854242
319.6316797,328.7647164,328.7647164
318.2450403,327.3110901,327.3110901
319.2937479,327.725709,327.725709
318.0037524,326.3952405,326.3952405
318.7609403,326.8071161,326.8071161
319.1241644,326.8959008,326.8959008
317.6596308,325.7808791,325.7808791
318.4271605,326.1232604,326.1232604
317.3670209,325.3869168,325.3869168
317.9972509,325.5923177,325.5923177
318.2425268,325.6707551,325.6707551
318.3644222,325.6765757,325.6765757
318.4392546,325.6725829,325.6725829
317.1473522,324.4391915,324.4391915
317.7481259,324.9269182,324.9269182
317.9349124,325.0990942,325.0990942
318.0141423,325.0731354,325.0731354
318.0809718,324.9561234,324.9561234
316.9457449,324.0331238,324.0331238
317.5070942,324.4401722,324.4401722
317.4434517,324.3518041,324.3518041
317.6202296,324.3671313,324.3671313
317.7207784,324.3035068,324.3035068
316.8822303,323.8500484,323.8500484
317.3478035,324.0500934,324.0500934
317.506343,324.1225122,324.1225122
316.7992175,323.6392422,323.6392422
317.134321,323.7737086,323.7737086
316.6734547,323.3397234,323.3397234
316.8745572,323.8677211,323.8677211
317.0007898,323.7661214,323.7661214
317.0964683,323.7884391,323.7884391
317.1788928,323.800177,323.800177
317.2301016,323.800981,323.800981
316.8352016,323.4646544,323.4646544
317.0024294,323.5954973,323.5954973
316.7318177,323.4683481,323.4683481
316.8228016,323.5976347,323.5976347
316.8160688,323.6543845,323.6543845
316.8034144,323.6612239,323.6612239
316.7915076,323.6251758,323.6251758
316.7851462,323.5895358,323.5895358
316.5182488,323.3581445,323.3581445
316.6621809,323.736957,323.736957
316.7202123,323.6206672,323.6206672
316.7432784,323.6152288,323.6152288
316.7566867,323.6158856,323.6158856
316.7715549,323.6375157,323.6375157
316.7793367,323.6488476,323.6488476
316.4802076,323.4610938,323.4610938
316.6271512,323.5296704,323.5296704
316.6212981,323.5318149,323.5318149
316.6524084,323.5549727,323.5549727
316.6663588,323.5703307,323.5703307
316.6854992,323.5890932,323.5890932
316.4089009,323.3900985,323.3900985
316.4947881,323.5954911,323.5954911
316.6117922,323.5896329,323.5896329
316.6518446,323.617078,323.617078
316.6727034,323.6332765,323.6332765
316.6831595,323.6441085,323.6441085
316.6912539,323.6561245,323.6561245
316.4168591,323.4691168,323.4691168
316.5256987,323.5126893,323.5126893
316.5198286,323.5337403,323.5337403
316.543353,323.5423702,323.5423702
316.5560098,323.5561131,323.5561131
316.5833544,323.7088878,323.7088878
316.6279533,323.7137679,323.7137679
316.3942713,323.510944,323.510944
316.4654622,323.5715869,323.5715869
316.3231698,323.4589474,323.4589474
316.370049,323.4884949,323.4884949
316.3818386,323.5037096,323.5037096
316.4160111,323.6040062,323.6040062
316.443764,323.6094118,323.6094118
316.3270261,323.5274895,323.5274895
316.3538341,323.5498154,323.5498154
316.3548671,323.5617155,323.5617155
316.3453991,323.5739327,323.5739327
316.3590408,323.5811002,323.5811002
316.3529159,323.5916801,323.5916801
316.3689521,323.5978393,323.5978393
316.2428294,323.5355063,323.5355063
316.2776337,323.5452436,323.5452436
316.3263257,323.6264579,323.6264579
316.3440486,323.6159549,323.6159549
316.3483891,323.616582,323.616582
316.354427,323.6189166,323.6189166
316.3600457,323.6228374,323.6228374
316.2411013,323.5553755,323.5553755
316.2828051,323.5665651,323.5665651
316.2886642,323.5678961,323.5678961
316.3391561,323.6379335,323.6379335
316.3528406,323.6368058,323.6368058
316.360101,323.6389575,323.6389575
316.25544,323.5710841,323.5710841
316.2908277,323.5810217,323.5810217
316.296997,323.5826572,323.5826572
316.3400542,323.6420645,323.6420645
316.3546617,323.64196,323.64196
316.3611257,323.6451315,323.6451315
316.3684013,323.6483773,323.6483773
316.264208,323.58326,323.58326
316.2998959,323.5926897,323.5926897
316.3068522,323.5944726,323.5944726
316.3529242,323.6534541,323.6534541
316.3638501,323.6550106,323.6550106
316.3718974,323.6595815,323.6595815
316.3781029,323.6636287,323.6636287
316.2727015,323.591527,323.591527
316.3080055,323.6027926,323.6027926
316.3523707,323.6581714,323.6581714
316.361715,323.657911,323.657911
316.3689955,323.6625594,323.6625594
316.3752491,323.6666233,323.6666233
316.2853098,323.6060201,323.6060201
316.3135211,323.6129113,323.6129113
316.3566199,323.6650916,323.6650916
316.3616497,323.6619141,323.6619141
316.3681488,323.665855,323.665855
316.3744004,323.6694253,323.6694253
316.3803808,323.6731902,323.6731902
316.6500176,328.8585676,328.8585676
316.7051962,328.8249878,328.8249878
316.729742,328.8099966,328.8099966
316.7569739,328.7921506,328.7921506
316.7886879,328.7721617,328.7721617
316.8255569,328.751321,328.751321
316.8795345,328.7276195,328.7276195
316.9214183,328.710645,328.710645
316.9713156,328.712226,328.712226
317.0043173,328.7258895,328.7258895
317.0747963,328.7726649,328.7726649
317.1294621,328.8271895,328.8271895
317.2225141,328.8753715,328.8753715
317.2946987,328.9308547,328.9308547
317.427001,329.0188596,329.0188596
317.5344387,329.1172094,329.1172094
317.6804424,329.2442704,329.2442704
317.7877274,329.2930433,329.2930433
317.9406335,329.4612778,329.4612778
318.0588548,329.4525787,329.4525787
318.2060159,329.5066572,329.5066572
318.2972347,329.482381,329.482381
318.4564585,329.5509712,329.5509712
318.5599077,329.5369959,329.5369959
318.7706091,329.6259597,329.6259597
318.9315745,329.5897749,329.5897749
319.1773394,329.6366081,329.6366081
319.3870556,329.6512139,329.6512139
319.6101467,329.6834263,329.6834263
319.8587687,329.7823001,329.7823001
320.1610258,330.0383582,330.0383582
319.4581491,329.4241615,329.4241615
319.8976347,329.4894405,329.4894405
320.0686129,329.5757376,329.5757376
319.54983,329.0352207,329.0352207
319.8591391,329.1417108,329.1417108
320.0345486,329.2229987,329.2229987
320.1968944,329.3788308,329.3788308
319.7485266,328.7848114,328.7848114
320.0701382,328.9626395,328.9626395
320.2637776,329.1234127,329.1234127
320.4613981,329.3670471,329.3670471
320.6518004,329.5776291,329.5776291
320.8602489,329.8180534,329.8180534
320.3981689,329.1884211,329.1884211
320.65957,329.368347,329.368347
320.3702018,328.9716035,328.9716035
320.6059208,329.10504,329.10504
320.8000291,329.2565877,329.2565877
320.8641907,329.2666952,329.2666952
320.9661876,329.3121929,329.3121929
320.7283777,329.0300048,329.0300048
320.9591805,329.1716647,329.1716647
320.8064608,328.9788441,328.9788441
320.9469785,329.0789386,329.0789386
321.0718878,329.1462056,329.1462056
321.1272424,329.1539023,329.1539023
321.2075848,329.1744182,329.1744182
321.116813,328.998854,328.998854
321.2291232,329.0144222,329.0144222
321.3085444,328.997227,328.997227
321.402285,329.0145451,329.0145451
321.4783677,329.032126,329.032126
321.5220219,328.9944685,328.9944685
321.2676903,328.7782182,328.7782182
321.4961152,328.8646319,328.8646319
321.3643104,328.7603898,328.7603898
321.4675591,328.8125729,328.8125729
321.4811456,328.8505206,328.8505206
321.4988592,328.901379,328.901379
321.5139955,328.942583,328.942583
321.5367018,328.9803628,328.9803628
321.5550702,328.9909608,328.9909608
321.4557495,328.9172739,328.9172739
321.5231938,328.943794,328.943794
321.541824,328.9567369,328.9567369
321.5619389,328.9729571,328.9729571
321.577307,328.9809215,328.9809215
321.6042079,329.0092924,329.0092924
321.5209851,328.9652563,328.9652563
321.5859797,328.9902415,328.9902415
321.6137147,329.0074203,329.0074203
321.6351812,329.0238899,329.0238899
321.6481733,329.0334958,329.0334958
321.6496814,329.0451192,329.0451192
321.6592564,329.0503833,329.0503833
321.5434512,329.0004161,329.0004161
321.6228004,329.0982499,329.0982499
321.6641522,329.0683745,329.0683745
321.6726021,329.067094,329.067094
321.6745661,329.0685894,329.0685894
321.6806367,329.0716962,329.0716962
321.6869083,329.078441,329.078441
321.5671256,329.0044077,329.0044077
321.6570258,329.1074206,329.1074206
321.6927733,329.0847838,329.0847838
321.6916686,329.0859327,329.0859327
321.6968881,329.0894854,329.0894854
321.6990797,329.0919114,329.0919114
321.5897685,329.0130238,329.0130238
321.6656271,329.1151987,329.1151987
321.6947872,329.1003258,329.1003258
321.6968548,329.0970902,329.0970902
321.695481,329.096051,329.096051
321.6926456,329.0928096,329.0928096
321.6909842,329.0874598,329.0874598
321.5836779,328.9969312,328.9969312
321.6424727,329.0951345,329.0951345
321.6725664,329.0779021,329.0779021
321.6789363,329.0684059,329.0684059
321.6875659,329.0635101,329.0635101
321.6957997,329.0598751,329.0598751
321.7061326,329.0578029,329.0578029
321.6024598,328.9779852,328.9779852
321.6540645,329.0685663,329.0685663
321.6947656,329.0623977,329.0623977
321.7092444,329.0597262,329.0597262
321.7210061,329.0517204,329.0517204
321.7336294,329.0269995,329.0269995
321.6380788,328.9318047,328.9318047
321.6701566,329.0472505,329.0472505
321.7121653,329.0040691,329.0040691
321.7273525,328.9774882,328.9774882
321.7360929,328.9517164,328.9517164
321.7453002,328.9188938,328.9188938
321.7521401,328.8590154,328.8590154
321.680837,328.9072967,328.9072967
321.7198742,328.8334816,328.8334816
321.7290346,328.7601381,328.7601381
321.7349486,328.953392,328.953392
321.7493249,328.8643459,328.8643459
321.7537069,328.8117134,328.8117134
321.7554562,328.7692417,328.7692417
321.7576163,328.7400659,328.7400659
321.760546,328.7258238,328.7258238
321.7656437,328.7192274,328.7192274
321.7728331,328.7179019,328.7179019
321.7783247,328.737829,328.737829
321.8044346,328.7715984,328.7715984
321.8129064,328.7913271,328.7913271
321.821196,328.8122968,328.8122968
321.8183767,328.8327469,328.8327469
321.8873999,328.954867,328.954867
321.9092039,328.9904736,328.9904736
321.9220685,329.0178398,329.0178398
321.9316585,329.038441,329.038441
321.9410949,329.0528463,329.0528463
321.9506644,329.06334,329.06334
321.9604463,329.0713498,329.0713498
321.9712857,329.0787518,329.0787518
321.992254,329.1994666,329.1994666
322.1572715,329.413904,329.413904
322.2010383,329.5869248,329.5869248
322.2317192,329.5873414,329.5873414
322.2386721,329.5721871,329.5721871
322.2956805,329.7940623,329.7940623
322.327832,329.7728075,329.7728075
322.3617046,329.8052374,329.8052374
322.4186298,329.8490659,329.8490659
322.4953756,329.9119177,329.9119177
322.6186668,330.1676919,330.1676919
322.6962713,330.2118012,330.2118012
322.4293231,329.8439192,329.8439192
322.5874819,330.0392144,330.0392144
322.6205025,330.0861669,330.0861669
322.6407342,330.1119805,330.1119805
322.6575767,330.1349321,330.1349321
322.7384325,330.3285878,330.3285878
322.7718205,330.3604595,330.3604595
322.5740612,330.0316295,330.0316295
322.6754431,330.1829854,330.1829854
322.7017276,330.2379421,330.2379421
322.7270345,330.2822606,330.2822606
322.7549486,330.3316747,330.3316747
322.7902557,330.3918667,330.3918667
322.890168,330.5922229,330.5922229
322.981224,330.7813724,330.7813724
323.0825845,330.9764552,330.9764552
323.2028708,331.0863618,331.0863618
323.3384477,331.2151732,331.2151732
323.4779035,331.3313292,331.3313292
323.6612899,331.5931863,331.5931863
323.8071235,331.6946323,331.6946323
323.9855353,331.8164047,331.8164047
323.7771813,331.7268633,331.7268633
324.0541673,331.878744,331.878744
324.180707,332.0142878,332.0142878
324.306651,332.1143989,332.1143989
324.4449648,332.2266526,332.2266526
324.2852265,332.1767318,332.1767318
324.4865889,332.3380582,332.3380582
324.6110018,332.4758432,332.4758432
324.7052952,332.5832551,332.5832551
324.35948,332.318354,332.318354
324.0575047,332.0660692,332.0660692
323.9695619,332.1223143,332.1223143
323.8479688,332.110661,332.110661
323.7070671,332.028479,332.028479
323.5529372,331.8985612,331.8985612
323.3845107,331.7282788,331.7282788
323.2008851,331.5036982,331.5036982
322.9865363,331.2322134,331.2322134
322.7400267,330.9509154,330.9509154
322.7572407,331.1576654,331.1576654
322.4759658,330.9307953,330.9307953
322.453729,331.0060454,331.0060454
322.3885641,331.0403917,331.0403917
321.9905761,330.8655762,330.8655762
321.5084554,330.7410215,330.7410215
321.0895994,330.6015975,330.6015975
320.9694601,330.4622555,330.4622555
320.7830014,330.2942821,330.2942821
320.5134022,330.0725578,330.0725578
320.2198666,329.7525816,329.7525816
319.8696718,329.3516817,329.3516817
319.4884726,329.1187729,329.1187729
319.0204563,328.787318,328.787318
318.5173324,328.6796112,328.6796112
318.0873411,328.2951618,328.2951618
317.7551521,327.8816517,327.8816517
317.2738773,327.3046647,327.3046647
316.7415767,326.7012163,326.7012163
316.2011004,326.2783023,326.2783023
315.8061212,326.1537752,326.1537752
315.4176069,326.2527248,326.2527248


==> figures/data/table300data.csv <==
iteration,chosenobjective,volumeconstraint,projectionparameter,dilutedobj,intermobj,erodedobj,f0diluted,f0interm,f0erorded,f1diluted,f1interm,f1eroded
0,127.95163104899602,0.055430957767858224,1.0,129.45260904764112,128.68440433927455,128.68440433927455,370.3890578267316,367.41064666992304,364.4620872172682,825.20440762522,818.1894714279591,811.2339250841314
1,154.18388750694533,-0.043305994108920554,1.0,154.3500563483536,154.25091950188104,154.25091950188104,339.17318372314264,336.05213470675056,332.96450379133853,801.1249390653054,794.3523042303851,787.655164454013
2,175.16571417249548,-0.047564342942657545,1.0,175.16571417249548,175.5173809989447,175.5173809989447,312.6610111181352,309.1882841635753,305.7477756297054,777.857787970446,771.0668030645521,764.3574696353174
3,193.491839765515,-0.0417963575234811,1.0,193.491839765515,194.30509538748447,194.30509538748447,303.91476663304,300.3372627442152,296.7842773384775,745.7206009832506,738.7485622175384,731.8501723372946
4,213.11844074180735,-0.03170760164209352,1.0,213.11844074180735,214.4883887056912,214.4883887056912,307.546319115066,304.15823816683485,300.7882895772148,733.6858855812268,726.6231823300441,719.6047592489584
5,233.63549851237724,-0.02330076505257439,1.0,233.63549851237724,235.5956109754077,235.5956109754077,306.7206926028297,303.3896667646232,300.06909150953686,720.423633183119,713.6057187469082,706.8184016611368
6,249.49068207820366,-0.019535548825704074,1.0,249.49068207820366,251.952119065245,251.952119065245,306.75627125416077,303.4783202492159,300.2011309252899,707.9798467935698,701.5737986935577,695.1978411781662
7,263.72791540893536,-0.015385049959573682,1.0,263.72791540893536,266.62127767071996,266.62127767071996,306.60448720528404,303.35252988828813,300.0899844560813,694.0925353806748,688.1141893632549,682.1700811262649
8,275.65603706982336,-0.01067426878482547,1.0,275.65603706982336,278.86678160157106,278.86678160157106,306.16485718266756,302.9219264275411,299.66573164725617,679.3424819183397,673.746821324257,668.198843530247
9,285.0417537681462,-0.007771702889881937,1.0,285.0417537681462,288.39559526865855,288.39559526865855,305.9696254040671,302.7285257040693,299.4665735748999,665.9975468841035,660.6458075832503,655.346697161206
10,303.12208014091715,-0.006937074615053329,1.0,303.12208014091715,305.75966692103503,305.75966692103503,296.1163179980113,292.8874596688515,289.65102143161465,633.1700996438044,628.4029882921197,623.7038338854068
11,283.99436696530546,-0.03246947909808495,1.0,285.8636137661896,285.07826095272037,285.07826095272037,256.36085447083116,253.00830624298288,249.66804791461442,570.0941052873836,565.5063147000026,561.013427927927
12,162.27811801054915,-0.19887826177264678,1.0,162.27811801054915,162.88615490184705,162.88615490184705,292.95483514538046,290.27696855805414,287.6108164502376,658.6026297108424,652.2558361365815,645.9821198302951
13,194.41398857262874,-0.18264302662393217,1.0,194.44738830206535,194.47270616971295,194.47270616971295,233.33130385225883,230.48467297742985,227.65836823674783,627.6898646726683,623.4089585707028,619.0214461560888
14,161.7011883655276,-0.3231369496608636,1.0,162.3159574820185,162.0397509707367,162.0397509707367,238.19290677046232,235.20119315068487,232.23251256393434,560.9086202586448,555.8325163918234,550.8373746624709
15,219.76545438762753,-0.2140802068405434,1.0,221.67685926710575,220.80485172587092,220.80485172587092,216.78254886498698,213.46601688235245,210.17032910217964,543.0389713406914,538.2188506633795,533.4722534536666
16,178.75391968481614,-0.2363588287960926,1.0,183.73102034777588,181.28973540879772,181.28973540879772,205.63744915272642,202.38684276975135,199.17648388432733,570.8121961106914,565.6738674025416,560.5720531376609
17,214.41725865183358,-0.2639959142769567,1.0,214.41725865183358,215.83927455287585,215.83927455287585,265.2931800671791,262.19776014431704,259.0965828045841,584.488785001404,579.6095154590062,574.7868739821338
18,243.33194578582854,-0.12855516498051645,1.0,243.33194578582854,245.38362850618944,245.38362850618944,297.9908358490259,294.90517770305615,291.7882817441053,642.2713325872787,636.7419486868394,631.2359961265972
19,263.95143712778224,-0.053134862909451575,1.0,263.95143712778224,266.4147414901121,266.4147414901121,304.338030065686,301.2843802071302,298.2083655934937,661.0949658347787,655.6688995969656,650.27645532748
20,275.68244321172017,-0.019544198725094608,1.0,275.68244321172017,278.37004001797527,278.37004001797527,306.87482343733285,303.78424396687024,300.66816904682736,662.2186053244646,656.9375867324802,651.6970590274375
21,284.3017937093044,-0.007585358437897094,1.0,284.3017937093044,287.01873312136337,287.01873312136337,306.5629797786233,303.40615700188437,300.22241390246575,655.813990878286,650.602890098914,645.439038435408
22,289.7827140164756,-0.004257164162558502,1.0,289.7827140164756,292.3495323245221,292.3495323245221,306.58028893869897,303.38872217797575,300.17216026169945,648.1869092702296,643.0253859635685,637.9183224424145
23,293.7502790763304,-0.003273987803625533,1.0,293.7502790763304,296.1400452725893,296.1400452725893,306.68874814515004,303.45086923641685,300.1852638673599,641.0099138751287,635.8923567899061,630.8301194193048
24,297.5224278502447,-0.002429824562383387,1.0,297.5224278502447,299.86037441397747,299.86037441397747,306.4453730107879,303.14394397320683,299.8139784099369,633.6347095250891,628.5665048363198,623.5561191638111
25,300.41333911297176,-0.002786108698485834,1.0,300.41333911297176,303.1619535487411,303.1619535487411,306.28374096243454,302.9587786375925,299.6135326022891,624.12398820329,619.0313741101363,613.9995033891968
26,306.0383146201657,-0.006071626148147491,1.0,306.0383146201657,308.3561277128717,308.3561277128717,300.04173953880235,296.7333779930481,293.41225090544674,625.0328123846001,619.8929560714773,614.8137814299488
27,306.85429459124606,-0.009847502014388776,1.0,306.85429459124606,309.11350784779034,309.11350784779034,296.6817416214935,293.3963853049752,290.10328980481705,618.6639102507175,613.5083824977536,608.4121446609563
28,306.5760509042242,-0.015476482596820551,1.0,306.5760509042242,306.9959157704186,306.9959157704186,284.23105616158784,280.732558989461,277.23334065538927,603.6829237079681,598.8141435885703,594.0028216798476
29,265.5628477035892,-0.0868936362878594,1.0,265.5628477035892,266.17724618234877,266.17724618234877,258.06218026050954,254.40722079824732,250.73915948550416,575.5330744554628,570.7754968446924,566.108823916183
30,183.22482390642435,-0.0906681232185359,1.0,189.78813691278432,186.48859763506482,186.48859763506482,187.92445840952536,184.36688964750743,180.8766322773164,535.1575120679164,530.8169895705579,526.5423343833569
31,171.3422579203325,-0.3212266875295925,1.0,171.3422579203325,172.1552260773446,172.1552260773446,282.45338235007455,279.2467487724215,276.01519666411286,588.7646488520719,583.4778477911162,578.2700346595269
32,231.07162917444185,-0.19584659029041784,1.0,231.07162917444185,233.08151492595584,233.08151492595584,281.5519063308673,278.4335848629152,275.3103833652904,635.4581572326341,630.280067993112,625.1613038252872
33,247.28241154608926,-0.08070819862379552,1.0,247.28241154608926,250.31687628593028,250.31687628593028,304.6105452198438,301.5457085281729,298.4716311020035,665.9910978123004,660.6597900287029,655.3925607555517
34,266.1825600146144,-0.029156760530012482,1.0,266.1825600146144,269.8539563457389,269.8539563457389,306.9900002980253,303.85481040344047,300.7081114535803,657.564263370481,652.2201619998813,646.9469929529172
35,280.15872339546166,-0.010884915481759516,1.0,280.15872339546166,284.11304477099475,284.11304477099475,306.9539811920707,303.75432904313317,300.5392618190432,644.0328204194512,638.6794691783274,633.3981543767106
36,290.70824085516756,-0.006478892425299754,1.0,290.70824085516756,294.6635055995409,294.6635055995409,306.9433924957809,303.6756666305929,300.38918302093134,631.2432347461203,625.9556058060465,620.7396668829759
37,298.5279917927789,-0.004612155893992664,1.0,298.5279917927789,302.14683143425054,302.14683143425054,306.4682838792891,303.124505659003,299.7630886515681,619.931363592115,614.7737575846197,609.6881586147348
38,306.4136690249691,-0.00619658110450938,1.0,306.4136690249691,309.6709082407115,309.6709082407115,302.00814949934136,298.690446933537,295.3614304536872,619.5147789090374,614.3412309330919,609.2385203215912
39,305.1033466737021,-0.002844426499450048,1.0,305.1033466737021,308.36944474142297,308.36944474142297,306.9168174630469,303.58220566378736,300.23805243193823,616.8205435675663,611.6599076582046,606.5703121735078
40,308.67796160678677,-0.002102889615754222,1.0,308.67796160678677,312.02902410099546,312.02902410099546,306.8542663744951,303.4982743392412,300.1364805705007,613.5396329846368,608.4475170097998,603.4273498983722
41,312.3755254124058,-0.002336990869770017,1.0,312.3755254124058,315.8455936340164,315.8455936340164,306.57971851360753,303.28816922500715,299.9962842884206,608.3526977172661,603.3688345021502,598.4520205150334
42,314.75392587229874,-0.0036748595630491376,1.0,314.75392587229874,318.2288325375608,318.2288325375608,304.2024221102216,300.8722991518391,297.54302276948096,601.683722904597,596.7934472775777,591.9709219821535
43,314.2592379776397,-0.004142521083339901,1.0,314.2592379776397,317.67285915883593,317.67285915883593,303.9146484841745,300.5246643955108,297.1364499819696,602.4580384266561,597.5102181061633,592.6279356445755
44,328.7696943455857,-0.01662639142804323,1.0,328.7696943455857,332.31376050873746,332.31376050873746,291.57170578488285,288.35642488182066,285.15229658188576,601.1052030878207,596.1566313128579,591.2719373327834
45,326.2327421814434,-0.008624336932897103,1.0,326.2327421814434,329.2729029929685,329.2729029929685,297.6128963571225,294.39408737634943,291.1799681438146,599.4676971224477,594.6103191687919,589.8097800646007
46,320.79803145702016,-0.007921830688451093,1.0,320.79803145702016,325.1106050236494,325.1106050236494,301.81520358298957,298.63359334079996,295.4492607749506,608.3798470589128,603.302767984202,598.2815332582968
47,325.11440866044603,-0.0050145978549835935,1.0,325.11440866044603,329.1606806881646,329.1606806881646,304.80360309976896,301.6353284406936,298.47363144979147,603.159400806303,598.3010385944704,593.4968964450323
48,324.48680002614066,-0.00747270484667506,1.0,324.48680002614066,328.1834532154215,328.1834532154215,302.87192978458074,299.7419497246146,296.61688705390736,601.713394278588,596.9202716678307,592.1780046227025
49,325.2607837068226,-0.005114960380800504,1.0,325.2607837068226,329.0632503882547,329.0632503882547,304.7637995789029,301.5959043788892,298.43038142921336,599.9754411162842,595.2720608068332,590.6155955782831
50,330.04658726256366,-0.005948790072781596,1.01,330.04658726256366,334.2116859669704,334.2116859669704,304.17774828724,300.9942850673562,297.811603128545,601.7541355773388,596.836039614823,591.9659244435704
51,332.5327333233588,-0.002407394234817173,1.01,332.5327333233588,336.66382962551205,336.66382962551205,306.8171441456552,303.73813100787385,300.6576921931119,601.5913738923598,596.8603476191787,592.1694271760576
52,335.829852652473,-0.0011665387954461481,1.01,335.829852652473,339.8511664872412,339.8511664872412,306.4886358457193,303.4617856017086,300.434728293189,601.3955125418917,596.7774745357157,592.1959694787702
53,338.52427051893795,-0.000810982977305641,1.02,338.52427051893795,342.3282238540618,342.3282238540618,306.164385856179,303.20652271357176,300.2441904683913,600.1427295046352,595.6079978331001,591.1019811053262
54,336.88774239725126,-0.0021584119873866436,1.02,336.88774239725126,340.7354916102453,340.7354916102453,306.1631613062016,303.1783004401352,300.18966116441794,599.7226525152184,595.2154323878714,590.7375421982772
55,340.4000015318033,-0.0011859948975874168,1.02,340.4000015318033,344.1982945764668,344.1982945764668,306.262690389396,303.33687491576626,300.4056987935626,599.059590447274,594.6327478287843,590.2319537993748
56,340.83406505466087,-0.000809248170840049,1.03,340.83406505466087,344.71243218823827,344.71243218823827,306.1722826113648,303.184541996131,300.1885869979413,598.3351740115558,593.8421562370538,589.3747271248221
57,342.77065636795805,-0.0007841294281181188,1.03,342.77065636795805,346.4842065792889,346.4842065792889,306.0763633931061,303.1653660605722,300.2455580410832,597.3324798056208,592.9430545026487,588.5755326381978
58,341.9763873989249,-0.0012150538854753812,1.03,341.9763873989249,345.7613168616346,345.7613168616346,306.1101168472726,303.15884160227813,300.19782071686046,595.6808158445848,591.2807790111815,586.9035681746914
59,344.2314936475852,-0.0006920219839778863,1.04,344.2314936475852,348.00739134462134,348.00739134462134,306.08910924471735,303.13516053546965,300.17167764046314,595.7243708235679,591.3047763912689,586.9076102957382
60,345.039275540284,-0.0004219828099882861,1.04,345.039275540284,348.73928745739494,348.73928745739494,305.9763479957106,303.0461270076859,300.1053575596106,594.6265551230641,590.2599766943652,585.9139750991113
61,345.5183948915349,-0.0004753199616926995,1.04,345.5183948915349,349.1949644935426,349.1949644935426,305.9449392522911,303.0238376848765,300.09188734171653,594.0605582557912,589.7151589191221,585.3900588831176
62,345.8097859058276,-0.00027724301911746796,1.05,345.8097859058276,349.5296161403428,349.5296161403428,305.9528135702659,302.9872047070628,300.01016104062154,593.5485955079765,589.1418544020884,584.7564923592709
63,346.4356187036876,-0.00030783651940347045,1.05,346.4356187036876,350.14255463286054,350.14255463286054,306.03493210115226,303.080026319437,300.11316075407217,592.6609085963195,588.2947007854539,583.9487024724199
64,346.9767950813792,-0.00021470072337359536,1.05,346.9767950813792,350.65522761543366,350.65522761543366,305.9651995583673,303.01463556382913,300.05178009096323,591.7135994410306,587.3724674107178,583.0515268482636
65,347.276936412743,-2.3486920575410686e-05,1.06,347.276936412743,350.9905805456325,350.9905805456325,305.9580129410825,302.9672643355989,299.9630910023066,591.0302037726053,586.6453021177322,582.2804567320185
66,347.3740163021286,-0.00016616024170390542,1.06,347.3740163021286,351.0867124264025,351.0867124264025,306.0232299104176,303.03121913857717,300.0254720291607,590.2545293007016,585.882211710893,581.5301390704901
67,347.6149370687792,-0.00015733838041109838,1.06,347.6149370687792,351.3096430696272,351.3096430696272,305.99444373202977,303.0166463313507,300.0245354626048,589.7825177091389,585.4345282010045,581.1059736279468
68,347.62802695820994,-1.1572748562782564e-05,1.07,347.62802695820994,351.4068492590711,351.4068492590711,306.02911619124956,302.9863244589289,299.9286080100361,589.1063863092705,584.6848522109874,580.2841215455265
69,347.3798128612042,-0.00020858663077072404,1.07,347.3798128612042,351.1211043162909,351.1211043162909,306.01063787974346,302.9966128855802,299.96693896594326,588.8608401888163,584.4671083903464,580.0928541774762
70,344.65085473548703,-0.0016122281334441935,1.07,344.65085473548703,348.4144719171517,348.4144719171517,305.936466963649,302.87316437232874,299.79418979322526,587.0082486957978,582.5514388630712,578.1164976023168
71,347.2268479531035,-0.0007498629670812385,1.08,347.2268479531035,351.27699826783555,351.27699826783555,306.0714729423222,302.9453584114612,299.804103184464,587.9491187469675,583.408192542829,578.8912615366831
72,347.40078452695326,-0.00027347459851967404,1.08,347.40078452695326,351.33621051992833,351.33621051992833,306.31946194950876,303.2118220139299,300.08870583092977,588.0775472018245,583.5713733103929,579.0882527988617
73,347.75130294002327,-0.00016658255152712798,1.08,347.75130294002327,351.69006319828185,351.69006319828185,306.2526195975487,303.1536861902108,300.0391324040771,587.4842307877637,582.9948708511897,578.5282216926392
74,347.9052759218956,2.9568214828579187e-05,1.09,347.9052759218956,351.8711904443844,351.8711904443844,306.26125261685416,303.11298235731755,299.94832541104824,587.1189810445273,582.5706226556651,578.0455839514835
75,347.8998589051805,-8.354504302809929e-05,1.09,347.8998589051805,351.8708491460996,351.8708491460996,306.31430914795976,303.17342661779037,300.01590827594447,586.7111891423776,582.1714687519908,577.6547687901133
76,348.01359777137975,-8.736754572247207e-05,1.09,348.01359777137975,351.9701251190869,351.9701251190869,306.3027888673098,303.1658027238389,300.0120276071512,586.2755144564603,581.7472241726265,577.2418068569093
77,348.064473854766,6.667682300665057e-05,1.1,348.064473854766,352.0804344115151,352.0804344115151,306.32259574783023,303.13942590546685,299.93861791788635,585.888214226609,581.2983241379815,576.7317911007509
78,347.9983873084494,-9.549859514201842e-05,1.1,347.9983873084494,352.0237934125015,352.0237934125015,306.38706793426775,303.2067958865213,300.00878472945584,585.3766987170025,580.7918078436321,576.2303104880355
79,348.08664026330024,-9.235874380308928e-05,1.1,348.08664026330024,352.1063957254456,352.1063957254456,306.37552470296913,303.20119449161297,300.0089534020049,584.8661189109599,580.2904880147394,575.7381169665857
80,348.0458632154676,0.00021785770620108558,1.12,348.0458632154676,352.21420099208734,352.21420099208734,306.44924631246914,303.1665448562916,299.8645869931008,584.4229872578705,579.7043731582021,575.0106637806126
81,347.7856930510743,-0.00010524025654234936,1.12,347.7856930510743,351.9683110246308,351.9683110246308,306.5756338337877,303.3012028922507,300.0072368829967,583.8906091737659,579.1746564658293,574.48351196913
82,347.85685952620435,-0.00012489013452998687,1.12,347.85685952620435,352.0499519140497,352.0499519140497,306.59668990067996,303.31363736834777,300.0112496494382,583.3869137220867,578.6721593734721,573.9826303920637
83,347.90620198116096,2.54103567485231e-05,1.13,347.90620198116096,352.1775869351947,352.1775869351947,306.6195478440444,303.29020845658874,299.94060437222566,583.0726012872171,578.2854716298851,573.5243181178838
84,347.8184588930692,-0.00012542268702608883,1.13,347.8184588930692,352.1082492904858,352.1082492904858,306.6917129271864,303.3594249871548,300.0070091066615,582.5159900211335,577.7294523120928,572.9692841376843
85,347.8603686483019,-0.00013111005601573744,1.13,347.8603686483019,352.15317136741595,352.15317136741595,306.6879626667468,303.3578697274601,300.0074685423801,582.2969903408705,577.512215325969,572.7537271511065
86,347.85092052315196,2.6040606613486617e-05,1.14,347.85092052315196,352.2079639406863,352.2079639406863,306.7203849409506,303.33816644590473,299.935005213655,581.9861635632507,577.1285955595921,572.2984854685269
87,347.7320116829889,-0.00013846786347038176,1.14,347.7320116829889,352.12026878399683,352.12026878399683,306.7893666653513,303.4088680719984,300.0073288029319,581.7044327995691,576.845086983545,572.0131344506448
88,347.7816962826367,-0.00013965360134349236,1.14,347.7816962826367,352.1325273628972,352.1325273628972,306.78652384911373,303.4072040943515,300.00689178431844,581.3875194993652,576.5340186238908,571.7082105583215
89,347.7711296247497,3.559308992628907e-05,1.15,347.7711296247497,352.2428330110878,352.2428330110878,306.81659497707943,303.3870440556655,299.9357055836958,581.1050356399738,576.174014227199,571.2715826478021
90,347.6407771997967,-9.694291263273591e-05,1.15,347.6407771997967,352.0786436334494,352.0786436334494,306.8863019160109,303.4565876888289,300.0051007818051,580.7614695121835,575.8355139443803,570.9384151085816
91,347.67169582342126,-8.258891189161233e-05,1.15,347.67169582342126,352.14305255670865,352.14305255670865,306.88363273935136,303.4550928841592,300.0047856523602,580.4733128290806,575.5458122660325,570.6472626465943
92,347.6209232908598,8.607149734407571e-05,1.16,347.6209232908598,352.1405585964086,352.1405585964086,306.92138021645013,303.43869862356513,299.93347009740864,580.3142792113254,575.3169175583818,570.3495361209918
93,347.48816690800714,-6.766767446964028e-05,1.16,347.48816690800714,352.0303047731643,352.0303047731643,306.9896799674272,303.50811438673713,300.0040091325007,580.0034816174259,575.0037930087836,570.0342414585566
94,347.50086428455694,-6.925503751076256e-05,1.16,347.50086428455694,352.0405742626417,352.0405742626417,306.9922300809409,303.50934257217284,300.00395372940335,579.677857259999,574.679961550847,569.7124875761891
95,347.4568900442346,9.063178246049297e-05,1.17,347.4568900442346,352.07322099650946,352.07322099650946,307.0304478951094,303.4934538785773,299.9331346557007,579.4212071167575,574.3509139797306,569.3120266483824
96,347.31738417438476,-7.583844161174191e-05,1.17,347.31738417438476,351.9478769505628,351.9478769505628,307.10273461594585,303.5650670500386,300.00409500073425,579.0250147146522,573.953257783767,568.9132990057425
97,347.3323433585629,-7.45060365481276e-05,1.17,347.3323433585629,351.97435353750706,351.97435353750706,307.10374522834366,303.56559691569856,300.0041417960321,578.6418990855049,573.5725471427093,568.5352289005004
98,347.2811427111111,7.83948077351937e-05,1.18,347.2811427111111,351.996770012964,351.996770012964,307.14480422820014,303.55090202096756,299.93291177621154,578.34359199541,573.2016129429306,568.0929605261451
99,347.13562912404393,-9.05855578250403e-05,1.18,347.13562912404393,351.8732118201942,351.8732118201942,307.21720097038695,303.6228266327433,300.0043714467059,577.9851133391237,572.8427707648008,567.7340944976753
100,347.1361677666452,-0.00010858411833181147,1.18,347.1361677666452,351.86861120662036,351.86861120662036,307.2181939291418,303.6233807553448,300.0045331830027,577.6257998420275,572.4863203436388,567.3809687170464
101,347.04148911424204,0.00020989550721317585,1.2,347.04148911424204,351.93935058155154,351.93935058155154,307.297174444621,303.59114699883526,299.8594530018974,577.3125678425748,572.0256214509817,566.7751481120091
102,346.7164074322063,-0.00011904697799403063,1.2,346.7164074322063,351.61687405896726,351.61687405896726,307.43768143959886,303.73345375085125,300.0035188299757,576.8591102203375,571.569336855456,566.3166107043229
103,346.6931913618319,-9.906174882856611e-05,1.2,346.6931913618319,351.6301055095308,351.6301055095308,307.44738714867,303.7359293371292,299.9989762952331,576.4622184074198,571.1711873896958,565.9179302817594
104,346.6705118668522,4.803987422974387e-05,1.21,346.6705118668522,351.66534373315136,351.66534373315136,307.47361141718375,303.7124696687513,299.9248445119232,576.161202095888,570.8010908142098,565.4798781679661
105,346.4775872909399,-0.00013014498607388791,1.21,346.4775872909399,351.515379851809,351.515379851809,307.56191871203583,303.79465912739033,300.00111669248344,575.7281333060554,570.3589835973034,565.029849529452
106,346.52697135213265,-0.00014442593246100088,1.21,346.52697135213265,351.54777310434696,351.54777310434696,307.5609799799771,303.796941826893,300.00653563654436,575.2954828665033,569.9340972155921,564.6127789117783
107,346.4904841306369,2.974358063045912e-05,1.22,346.4904841306369,351.61507944118347,351.61507944118347,307.5991526373509,303.7791512545024,299.93200698295567,574.8170209493355,569.3831020317648,563.9908586953612
108,346.31804418618526,-0.0001271250815325642,1.22,346.31804418618526,351.4283798938432,351.4283798938432,307.6755045874163,303.85672465737144,300.0107674318744,574.6770357846556,569.2373984280292,563.8399162890823
109,346.308808776275,-0.0001604303738619306,1.22,346.308808776275,351.4416897001693,351.4416897001693,307.68233999171036,303.86190443488425,300.0143897666059,574.1620735682278,568.7289220918592,563.3382092368007
110,346.29542539640113,5.217087233000406e-05,1.23,346.29542539640113,351.4904082122588,351.4904082122588,307.7125881969702,303.8381328946423,299.9356115175295,574.0705963251686,568.5631349466818,563.0994766725596
111,346.1392961368839,-0.00010387119421739754,1.23,346.1392961368839,351.3393177653326,351.3393177653326,307.7760020122761,303.9037238018595,300.00335492815657,573.7199680070826,568.2120506039149,562.7482637781076
112,346.13825404843095,-9.690055324118596e-05,1.23,346.13825404843095,351.33675903074396,351.33675903074396,307.77501698447594,303.90308498861424,300.00306352576837,573.3711423291525,567.8654308438952,562.4041825481523
113,346.0695017790675,8.149825840519931e-05,1.24,346.0695017790675,351.33378269371894,351.33378269371894,307.81232935057244,303.8851161113338,299.9288244406782,573.1945165795223,567.616906046776,562.0850306181359
114,345.88488190427597,-8.707754671444246e-05,1.24,345.88488190427597,351.1558715060751,351.1558715060751,307.8867244952883,303.9593969108839,300.00296992261485,572.8850375021366,567.3066331216488,561.7742241214776
115,345.87687191616374,-8.025526615151879e-05,1.24,345.87687191616374,351.1488533409764,351.1488533409764,307.8886459278311,303.9602221110803,300.0027028433337,572.5207610370942,566.9447392866388,561.415004144239
116,345.74357015668016,0.0002447507285769923,1.26,345.74357015668016,351.1509833841387,351.1509833841387,307.96752294572366,303.9261054259795,299.8535135274557,572.3120809213513,566.5898345890544,560.9163289899366
117,345.38493900352864,-8.0089545659634e-05,1.26,345.38493900352864,350.81213145475283,350.81213145475283,308.11927982424544,304.07660116796376,300.0027286985158,571.9089851727019,566.1845317316864,560.5091974033428
118,345.3312661125917,-7.475800129141952e-05,1.26,345.3312661125917,350.74847309167126,350.74847309167126,308.1216361744017,304.07789140607883,300.00294554891605,571.6954191093902,565.9716877872489,560.2973702256146
119,345.21115668321175,6.55164688536658e-05,1.27,345.21115668321175,350.7131401039668,350.7131401039668,308.1644200423562,304.0621271674352,299.92760444952853,571.2323289097402,565.4421848940284,559.7026558332611
120,344.9785603049603,-0.00012455297616298378,1.27,344.9785603049603,350.4738032444128,350.4738032444128,308.2473239024808,304.14335737108337,300.0073026100542,571.1661572912217,565.3629475572689,559.6112141901978
121,344.9455163077817,-0.0001362745351903838,1.27,344.9455163077817,350.47675899667354,350.47675899667354,308.2518796689144,304.14605707353314,300.00815429727993,570.5744206759599,564.7802219724509,559.037565530731
122,344.87842826153536,3.6192766554865585e-05,1.28,344.87842826153536,350.43742654022316,350.43742654022316,308.294967084029,304.12962862072897,299.9311445369909,570.4550465815058,564.585682004203,558.7692832226232
123,344.70071528864014,-9.071547375827382e-05,1.28,344.70071528864014,350.3167434410312,350.3167434410312,308.3666402420541,304.20205285204014,300.00422732322255,570.0204532158178,564.1467077251594,558.3263075031607
124,344.65847526528984,-8.912557673890209e-05,1.28,344.65847526528984,350.24860655986447,350.24860655986447,308.3793304426792,304.2072398195963,300.00202876081,569.4576723774684,563.5909381748318,557.7779508448186
125,344.4799984443102,0.00021659444553145946,1.3,344.4799984443102,350.22415069942315,350.22415069942315,308.4581479462235,304.17281017201566,299.8520022601235,569.2993421358335,563.2755069521173,557.3080853171965
126,344.0441079995129,-0.0002028780552225662,1.3,344.0441079995129,349.83645539602946,349.83645539602946,308.6390104215424,304.34493565491397,300.0155762346577,568.4901543469294,562.4670263765667,556.500858344101
127,344.11595208894727,-0.00011311906945787875,1.3,344.11595208894727,349.9090177595768,349.9090177595768,308.6408381686485,304.3464169235928,300.01674623435366,568.3019478636649,562.2727754861588,556.3012052492044
128,344.05710867528074,9.814344867087321e-05,1.31,344.05710867528074,349.92412107049734,349.92412107049734,308.66344547550034,304.31256513996254,299.9252374503213,568.002571485779,561.8995147421266,555.8554792518748
129,343.8299151366987,-6.167669548884369e-05,1.31,343.8299151366987,349.7204167435161,349.7204167435161,308.7451432643325,304.3920718237502,300.0025189718976,567.6651329393659,561.5594947398946,555.5134051186016
130,343.7981011786493,-6.035732262743565e-05,1.31,343.7981011786493,349.6969388643196,349.6969388643196,308.7411074981268,304.39003769815895,300.0024399279432,567.4506907466241,561.3459776900431,555.30099453312
131,343.698064321984,0.00010215834593108042,1.32,343.698064321984,349.67061769506154,349.67061769506154,308.77854228231087,304.37049015001725,299.9246308706568,567.371160728436,561.1936763507952,555.0772989749613
132,343.47234615078946,-6.676358280410799e-05,1.32,343.47234615078946,349.46131018533003,349.46131018533003,308.8561995602765,304.4484046315711,300.00273269252557,567.1681821854919,560.9889429988344,554.871076441494
133,343.45153784373474,-5.983228794481654e-05,1.32,343.45153784373474,349.4437101747591,349.4437101747591,308.8567700946662,304.44870324043933,300.0027093842249,567.044567173447,560.8674019903066,554.7517674192815
134,343.37690725361,0.00012057355506178702,1.33,343.37690725361,349.43921225259413,349.43921225259413,308.89665482336056,304.4300621125691,299.92425991313553,567.0370103300754,560.7847997137628,554.595340377977
135,343.17173551859514,-4.70445615485815e-05,1.33,343.17173551859514,349.2407666968763,349.2407666968763,308.9766062026964,304.5092125364849,300.0026017310557,566.9357108027921,560.6800406936701,554.4871820345186
136,343.1419885159416,-5.270755915409708e-05,1.33,343.1419885159416,349.2070000608835,349.2070000608835,308.97804687230666,304.50994953629277,300.0026596299153,566.8617339515882,560.6070767249334,554.4153109788441
137,342.99378430047983,0.00027268059793650323,1.35,342.99378430047983,349.2019785444978,349.2019785444978,309.0568899128197,304.47181593337734,299.84502406915266,566.9056020203444,560.4983483101021,554.1565476604977
138,342.585507309035,-5.372507365875023e-05,1.35,342.585507309035,348.8120388577606,348.8120388577606,309.21588865027235,304.63014079007974,300.002659358763,566.8042361876069,560.3876176816556,554.0367684458978
139,342.54526833636606,-5.540014243921032e-05,1.35,342.54526833636606,348.7796004670446,348.7796004670446,309.22031668864673,304.63153070655454,300.00110690515646,566.596641680332,560.1856832244886,553.8405632069348
140,342.3231249265986,8.102848555102682e-05,1.36,342.3231249265986,348.59202993175546,348.59202993175546,309.2555270638366,304.61068160055,299.9228805186215,566.8323282130689,560.3349373044709,553.9049009311987
141,341.791688255045,-0.00040266782558207037,1.36,341.791688255045,348.1485165963633,348.1485165963633,309.38095126624097,304.71816982921723,300.01307031682535,566.2456424745573,559.7427655129347,553.3082113547359
142,341.72298059559284,-0.0004171718575473049,1.36,341.72298059559284,348.0821411322673,348.0821411322673,309.4027199357161,304.74092654028715,300.0372911691454,566.2954118934117,559.788754628478,553.3508221519459
143,341.98838360985786,-7.961614152063312e-05,1.37,341.98838360985786,348.4366462947602,348.4366462947602,309.4719904990814,304.73980747714273,299.9651098471381,566.8746383491298,560.2597621201438,553.7171874032335
144,341.93809917965365,-0.00013291972126427964,1.37,341.93809917965365,348.37104594151145,348.37104594151145,309.5059685737826,304.78212572780524,300.01530705478456,566.6113401406425,560.0067350759198,553.4732295615183
145,341.9478884564724,-7.422486579677923e-05,1.37,341.9478884564724,348.358058280972,348.358058280972,309.49412048103574,304.77261301594734,300.0077833968474,566.4414506640103,559.843518386283,553.31616655301
146,341.8123965950549,0.00026673612836147775,1.39,341.8123965950549,348.3574882157833,348.3574882157833,309.56377277884786,304.7252340187143,299.8403795511443,566.3641161168199,559.6179433514935,552.9447224797689
147,341.4199741154749,-6.419474771901523e-05,1.39,341.4199741154749,347.9853799996238,347.9853799996238,309.72203753284765,304.8860174841054,300.0034290772725,566.1637580247744,559.4135877953005,552.7361741326831
148,341.39353271949074,-6.189797395206309e-05,1.39,341.39353271949074,347.953078187129,347.953078187129,309.72344041606704,304.8866846198676,300.0032323847002,565.9801829113255,559.2346750251128,552.5619961992759
149,341.30373820465456,0.00010212243797891318,1.4,341.30373820465456,347.93667290333497,347.93667290333497,309.7630510171214,304.86645473967644,299.92160334190135,565.846054640138,559.0266523311574,552.2814770089715
150,341.07853106475596,-6.0234025628713717e-05,1.4,341.07853106475596,347.7228514044611,347.7228514044611,309.8436925542136,304.9475993859604,300.00313418246554,565.6494749889561,558.8263397612786,552.0774072312316
151,341.0340122250821,-5.7755808010706566e-05,1.4,341.0340122250821,347.67616459310835,347.67616459310835,309.84529782163025,304.94842146141434,300.00312862520786,565.4159786846144,558.5926296626142,551.8435553655863
152,340.86894160077424,0.00026807625435432136,1.42,340.86894160077424,347.6602065284777,347.6602065284777,309.926377780626,304.9089608974538,299.8400894817193,565.3010170879445,558.3212603596066,551.4185942982461
153,340.4346725798979,-7.389037204486026e-05,1.42,340.4346725798979,347.25998914562035,347.25998914562035,310.09024531570407,305.0729776345636,300.00418836378856,565.0385026538877,558.0476736601778,551.1341460655345
154,340.3801189465703,-7.101433988754291e-05,1.42,340.3801189465703,347.1933289033528,347.1933289033528,310.0911927263244,305.07352061033873,300.00428221852746,564.8753948814864,557.8846832942586,550.9713419097865
155,340.2723015681329,9.567913383889959e-05,1.43,340.2723015681329,347.157291811156,347.157291811156,310.13396460088967,305.05464138364977,299.92220087752406,564.7565278703255,557.6895020903222,550.7011849391553
156,340.03349201242224,-6.721537234177788e-05,1.43,340.03349201242224,346.929072579171,346.929072579171,310.21809966804614,305.1378105333539,300.00443871326684,564.6670357812702,557.5916073375462,550.5951956387154
157,339.9751137013089,-6.634735809396552e-05,1.43,339.9751137013089,346.87149129327014,346.87149129327014,310.22112607458723,305.1392137464563,300.00427813386864,564.5053115586139,557.4304787685402,550.4349315251633
158,339.7889757910673,0.00025822345490911225,1.45,339.7889757910673,346.81962390634226,346.81962390634226,310.29964817870524,305.09750719826525,299.83898081764045,564.477054557974,557.2511468817247,550.1070642885215
159,339.35090466884645,-0.00010518503416190317,1.45,339.35090466884645,346.42693545841985,346.42693545841985,310.4856152649255,305.27375429447767,300.0061990985514,564.4292846473688,557.1784040869512,550.0113013601372
160,339.20666533999713,-0.00015174262036687924,1.45,339.20666533999713,346.2564037335999,346.2564037335999,310.4830788004526,305.27867565358724,300.0180038955165,564.2210391158005,556.9885328835002,549.8382139741192
161,339.1855454798437,1.55000705639452e-05,1.46,339.1855454798437,346.3368662490615,346.3368662490615,310.56079672622,305.28105470461264,299.9443910962802,564.3393538217204,557.0041377449228,549.7554098862782
162,339.01389582407376,-0.00010572872866443372,1.46,339.01389582407376,346.1932983441968,346.1932983441968,310.6394675342015,305.3587639718349,300.0210942549171,564.1930346304787,556.8547799194453,549.6030773081188
163,339.05831541887056,-7.799779285633246e-05,1.46,339.05831541887056,346.2159870853212,346.2159870853212,310.6073384531616,305.33698208560173,300.0091077924333,564.0716675511103,556.7442436427253,549.5023877412686
164,338.9675404596567,0.00010525346779632905,1.47,338.9675404596567,346.2102921976008,346.2102921976008,310.6545241265991,305.31720164260605,299.92092959288703,563.9526944970052,556.5419078927392,549.2192280371534
165,338.745691628024,-6.607843818517978e-05,1.47,338.745691628024,346.00256244362095,346.00256244362095,310.73357152740164,305.3987588588447,300.0048142912519,563.7725186411406,556.360568978979,549.0366134062614
166,338.71717896968795,-6.699918006558558e-05,1.47,338.71717896968795,345.9711341109077,345.9711341109077,310.72969030330916,305.3964929721031,300.004065854349,563.5473421710391,556.136434446004,548.8135709989527
167,338.58043153275435,0.0002639255492853376,1.49,338.58043153275435,345.97963456697335,345.97963456697335,310.80852423748354,305.3533180115184,299.8353517186792,563.4455119133866,555.8796993881837,548.4049618176815
168,338.16023318304593,-6.550217571443806e-05,1.49,338.16023318304593,345.587450302314,345.587450302314,310.9750514087872,305.52090501439267,300.0039222434559,563.2298779467,555.6562284682299,548.1739717249819
169,338.1397899874143,-6.512068356034906e-05,1.49,338.1397899874143,345.56376419155777,345.56376419155777,310.9718067830527,305.5194274342897,300.0041066790516,563.0063489670181,555.4358248813995,547.9568394546527
170,338.0601166666345,9.424908961119804e-05,1.5,338.0601166666345,345.56034490229496,345.56034490229496,311.0129789547249,305.49901223841584,299.920291749568,562.8520701805712,555.2060018539233,547.6533150457714
171,337.8334658835811,-8.800797490149392e-05,1.5,337.8334658835811,345.3496149191282,345.3496149191282,311.09566037657856,305.5830213497419,300.005602858757,562.6292012605495,554.980331959854,547.4251961304569
172,337.82085496706435,-6.189773797105058e-05,1.5,337.82085496706435,345.33712438495854,345.33712438495854,311.09151161083935,305.5800500797842,300.00376289637603,562.4490780688482,554.8020546649593,547.2491046600045
173,337.68470533181915,0.000282026052994544,1.52,337.68470533181915,345.3519954620638,345.3519954620638,311.1739809198688,305.53851157238347,299.83453346997214,562.3865751639797,554.5867274198973,546.8841598652282
174,337.23945946389495,-6.901194722586101e-05,1.52,337.23945946389495,344.9356828195186,344.9356828195186,311.3470561993957,305.71032723927544,300.0052469340691,562.3820970309171,554.5653217636699,546.846824209884
175,337.19466270213474,-0.0001163713070637673,1.52,337.19466270213474,344.90123286804203,344.90123286804203,311.3515064824407,305.71592073090517,300.01196266079535,562.0900058751322,554.2821114546871,546.5721585722819
176,337.1665168151491,5.131313480855049e-05,1.53,337.1665168151491,344.9328748297517,344.9328748297517,311.3997759659135,305.7014080304452,299.9328407016052,562.215717714631,554.3227792783675,546.5303153297398
177,337.01117181032294,-0.00010683438306446913,1.53,337.01117181032294,344.8197523005257,344.8197523005257,311.47626075907965,305.77783526566697,300.0094256905263,562.0209344652312,554.1218599530273,546.3238671107783
178,336.98084244988127,-8.425147012414147e-05,1.53,336.98084244988127,344.7456656060265,344.7456656060265,311.46768269618883,305.7737968238133,300.00941916642984,561.8949499757601,554.0027607111319,546.2107807645991
179,336.90145465834587,0.0002583133211608857,1.55,336.90145465834587,344.8353009483111,344.8353009483111,311.55302392757386,305.73257474779086,299.8380376141808,561.9603246658368,553.9053042733351,545.9545147189694
180,336.4860203477677,-6.182275175681262e-05,1.55,336.4860203477677,344.43663360603875,344.43663360603875,311.7204873672787,305.9002665855984,300.0057561000083,561.7730648328395,553.7136693696458,545.7582381663641
181,336.5060249489984,-5.974296978550342e-05,1.55,336.5060249489984,344.4518606231081,344.4518606231081,311.7120141036058,305.89568791861285,300.00498063987294,561.7784075761881,553.7143489814941,545.7546411861942
182,336.45082536815266,0.00010660411532836811,1.56,336.45082536815266,344.47447478631216,344.47447478631216,311.7560734448985,305.8766343701808,299.92065738517323,561.7126136522817,553.5764635840973,545.5461037952273
183,336.2655817391521,-6.135042325083884e-05,1.56,336.2655817391521,344.30753344765736,344.30753344765736,311.840292844863,305.96102103115,300.00528026320694,561.6927252244486,553.5491633859897,545.5120443858139
184,336.2709275028262,-6.083451355665126e-05,1.56,336.2709275028262,344.30919493018126,344.30919493018126,311.83670574823424,305.9591195086417,300.0048195725345,561.5793945481377,553.4402754131087,545.4075152622715
185,336.1634841284579,0.00026781964555322446,1.58,336.1634841284579,344.3543258446633,344.3543258446633,311.9262111816419,305.92082497407193,299.8347630161463,561.6275358865355,553.3302054052448,545.1433678003729
186,335.7647766054371,-7.554316118973947e-05,1.58,335.7647766054371,344.0018913514875,344.0018913514875,312.0893942140175,306.0880706365197,300.00581807359157,561.5136934860335,553.2076751726028,545.0123302400463
187,335.769605065826,-8.299353375218477e-05,1.58,335.769605065826,344.0028775329076,344.0028775329076,312.0932308199466,306.08997470967614,300.00584691533624,561.3964896551744,553.0916925563595,544.898268410759
188,335.6781759030497,0.0002453826933348502,1.6,335.6781759030497,344.070560360062,344.070560360062,312.17655437181287,306.049010330656,299.83623141794703,561.4498675837383,552.9919373717338,544.649033946192
189,335.2990953145063,-9.453945679105402e-05,1.6,335.2990953145063,343.73012096828074,343.73012096828074,312.34444896465476,306.21829318152203,300.006821363223,561.4198797286825,552.9520397608148,544.5998235023345
190,335.31260916262397,-6.053238546621653e-05,1.6,335.31260916262397,343.73586182392967,343.73586182392967,312.34045671920484,306.2152996271618,300.00477234487875,561.3967243962024,552.9319827716387,544.5828992154209
191,335.25257914616617,0.00010720407494146933,1.61,335.25257914616617,343.74654750486735,343.74654750486735,312.38403805118656,306.1955721356802,299.9195526172644,561.4691283220453,552.9260299924911,544.5005031597454
192,335.043404143815,-6.983488827350115e-05,1.61,335.043404143815,343.55694401587783,343.55694401587783,312.4659544683722,306.279565309243,300.00555199517464,561.4664237396652,552.9175998198158,544.4863937857857
193,335.03554624205043,-8.027102209895443e-05,1.61,335.03554624205043,343.541586519226,343.541586519226,312.4685050948124,306.2809814649874,300.00595532484346,561.4767696473259,552.9263877849976,544.4941255981569
194,334.92350260701613,0.00023965904394573911,1.63,334.92350260701613,343.57337212321795,343.57337212321795,312.54996729228714,306.2391522423332,299.83606279170186,561.5521245982968,552.850856930614,544.2706629993187
195,334.52030000716167,-0.00010729915429907866,1.63,334.52030000716167,343.20392880953324,343.20392880953324,312.72348129825025,306.4114851288283,300.00748799198635,561.6783441015893,552.9546218130822,544.3532962024586
196,334.5442808493432,-9.28694315710521e-05,1.63,334.5442808493432,343.23919853388185,343.23919853388185,312.72009307384803,306.40948018965827,300.0067594990037,561.566864972315,552.8512179066946,544.2575502624369
197,334.4405041545859,8.386688736328196e-05,1.64,334.4405041545859,343.1731433761154,343.1731433761154,312.76216014580365,306.3893835399361,299.92198309225364,561.6879398507311,552.8943680554108,544.2245045145305
198,334.1928953919644,-0.00013309381478054938,1.64,334.1928953919644,343.0361770998683,343.0361770998683,312.86822882614723,306.48656042138697,300.01129249042765,561.6400891405127,552.8216027389686,544.1297495884932
199,334.1491295944606,-0.00016765170332389,1.64,334.1491295944606,342.91790826873023,342.91790826873023,312.8908148192981,306.5083405070693,300.0321962111664,561.7083802445356,552.8910209134989,544.1996578320548
200,334.10324933965325,0.00014257357208991017,1.66,334.10324933965325,343.0570283176838,343.0570283176838,312.97132780060383,306.4632611509031,299.85707897396463,561.9486865697676,552.967654254678,544.1173943882072
201,333.68824835173615,-0.0002188950848797111,1.66,333.68824835173615,342.71612586287387,342.71612586287387,313.165475774436,306.64420579594923,300.0251882731381,561.789334232955,552.7966004364121,543.935973476121
202,333.7574997936669,-0.00014526497097666624,1.66,333.7574997936669,342.68663897609696,342.68663897609696,313.12209633756953,306.6257609206612,300.03064302280035,562.0575465625686,553.0739791144425,544.2203926715316
203,333.6211460513421,0.0002068576344202988,1.68,333.6211460513421,342.75098042097744,342.75098042097744,313.26180555996393,306.61157147121577,299.8585751771009,562.1561038772952,553.0002589506628,543.9809339493763
204,333.34488722661007,-9.429956820516949e-05,1.68,333.34488722661007,342.4965939096574,342.4965939096574,313.3814172823127,306.75334861593444,300.0217194221257,562.185407055239,553.0295324032209,544.0083571053043
205,333.3795525958475,-7.343969592699118e-05,1.68,333.3795525958475,342.48705856422333,342.48705856422333,313.3698842266529,306.73952836506487,300.0055032148302,562.15338924655,553.0054230103718,543.9920877786901
206,333.32476033243216,8.377796676994897e-05,1.69,333.32476033243216,342.49876145935053,342.49876145935053,313.4089016631937,306.71718986382876,299.9190380391783,562.1734988845952,552.9532853283588,543.8693503649067
207,333.13019915823713,-9.670920258986193e-05,1.69,333.13019915823713,342.31265448743716,342.31265448743716,313.488467876845,306.80102518710817,300.00687839653875,562.1421940836079,552.9216028310499,543.8370705189553
208,333.12704078625615,-7.824345336004956e-05,1.69,333.12704078625615,342.2872853892899,342.2872853892899,313.4851651811506,306.79864991207944,300.00529709774236,562.0727853977479,552.8574162112012,543.7779947636119
209,332.9970431291767,0.00025044646116789693,1.71,332.9970431291767,342.2906693919486,342.2906693919486,313.5696604061316,306.756663752538,299.831445529174,562.1511762814849,552.7837449997295,543.5555941971832
210,332.57436765488217,-8.470187826692399e-05,1.71,332.57436765488217,341.9076003103539,341.9076003103539,313.7337051609575,306.92579818699534,300.0054894628977,562.1198888835347,552.7407937321159,543.5008976887492
211,332.55446336769285,-7.963437277114238e-05,1.71,332.55446336769285,341.8630868845281,341.8630868845281,313.7346994425812,306.9261475735936,300.00518340790666,562.0597666164281,552.6848525032267,543.449381702387
212,332.4255112716241,0.00024642333743574163,1.73,332.4255112716241,341.8686441818618,341.8686441818618,313.82144371171535,306.88553582424964,299.83166133444956,562.1577508911613,552.6318107813885,543.248874523213
213,332.0034872940536,-9.79040729693903e-05,1.73,332.0034872940536,341.4922243496924,341.4922243496924,313.98806286632794,307.05652471671453,300.0069018616965,562.1778463080412,552.6405629278521,543.2466731674114
214,331.99508309169215,-0.00010540663275848683,1.73,331.99508309169215,341.4594884202575,341.4594884202575,313.99095771922356,307.0581306435108,300.007217440491,562.1784416862146,552.6468705958106,543.2590068436709
215,331.8710568269112,0.00025381135394719756,1.75,331.8710568269112,341.4678149769452,341.4678149769452,314.07749592627476,307.015806348376,299.8303488822814,562.3202858174578,552.6364109923759,543.1000858425582
216,331.4418055059888,-6.614826353790182e-05,1.75,331.4418055059888,341.0970957647697,341.0970957647697,314.24609103672884,307.1873003584055,300.00469082465474,562.3222926481187,552.6243058322143,543.0743706803921
217,331.41253545431863,-6.49015750335824e-05,1.75,331.41253545431863,341.05962926045913,341.05962926045913,314.253870821605,307.19106940073294,300.00463885305965,562.3214626966715,552.6204954240104,543.0687020049988
218,331.3287048264281,9.434369566174716e-05,1.76,331.3287048264281,341.0547724658721,341.0547724658721,314.29964254378933,307.17176207129376,299.9173451113654,562.3073685389334,552.5328263845444,542.9094599261877
219,331.07359558996666,-8.349912380667401e-05,1.76,331.07359558996666,340.8102060946852,340.8102060946852,314.3881818890428,307.2606730619601,300.00669896322955,562.4039110500765,552.6165221805691,542.9815237851908
220,331.0680216523105,-0.00010316696081813514,1.76,331.0680216523105,340.83125796421757,340.83125796421757,314.39629330761557,307.2654705659821,300.00836517740896,562.2280433230862,552.4460260440952,542.8169711282105
221,330.89801084076635,0.00023264177191939517,1.78,330.89801084076635,340.77354681627855,340.77354681627855,314.4795734429248,307.2214849997743,299.83120387965465,562.5010009642996,552.559602649586,542.7756912005258
222,330.44913770948386,-0.00010798080690610501,1.78,330.44913770948386,340.42800826611557,340.42800826611557,314.6546945100138,307.39688066950754,300.00680996223866,562.2434533576105,552.2952941182521,542.5053689998313
223,330.4027199894634,-0.0001032694592001393,1.78,330.4027199894634,340.3436179352827,340.3436179352827,314.6743880715141,307.41009782869827,300.0144929179438,562.5034657901188,552.5356855619789,542.7288983724078
224,330.3229600203719,0.0002172732837102398,1.8,330.3229600203719,340.436965066168,340.436965066168,314.7504836625882,307.36326824427636,299.8379094200095,562.3285328039955,552.2241224524627,542.2829626857773
225,329.91402059187016,-7.415826608137e-05,1.8,329.91402059187016,340.053358908569,340.053358908569,314.92140139642913,307.5340667856519,300.0087800739134,562.4116091991181,552.2872151950215,542.3275745912246
226,329.9006971180385,-5.7837106873015465e-05,1.8,329.9006971180385,340.028329428579,340.028329428579,314.9126296075487,307.5275626023914,300.00428857401187,562.2874453858094,552.1689303312347,542.2149641072419
227,329.7489472093999,0.0002663634493991207,1.82,329.7489472093999,340.00732596544805,340.00732596544805,314.99327820504527,307.482493851068,299.82683823115264,562.3321196495986,552.0661120175441,541.9678992719464
228,329.296740993904,-5.967905367454396e-05,1.82,329.296740993904,339.6284513664464,339.6284513664464,315.1770391105731,307.6635805081406,300.00543538611703,562.3309362923261,552.0472405530799,541.9328822239291
229,329.2687687457022,-5.636614438397913e-05,1.82,329.2687687457022,339.5753344462064,339.5753344462064,315.1606373468622,307.6557789601417,300.0056400807858,562.2585800305538,551.9853336843383,541.880391599638
230,329.1623916086687,0.00010352234440769159,1.83,329.1623916086687,339.5548258850474,339.5548258850474,315.21945196058607,307.6418062025421,299.9160819324432,562.2741333326657,551.9189132654282,541.7353464326166
231,328.9256184066544,-6.399945497825854e-05,1.83,328.9256184066544,339.34101111385655,339.34101111385655,315.29907385780535,307.7264639528466,300.00540280201807,562.2069217681322,551.848134134588,541.6610710433794
232,328.87417403275043,-6.808092650745223e-05,1.83,328.87417403275043,339.2884723265098,339.2884723265098,315.29941232878303,307.7263723837214,300.0048560057584,562.117881431854,551.7607264240322,541.5756717159857
233,328.70937700095436,0.00025624415647129695,1.85,328.70937700095436,339.26910103459426,339.26910103459426,315.3917747918271,307.68680322367925,299.8266958533651,562.1552863836873,551.6439008124938,541.3090733825558
234,328.2819202639024,-6.651912120614334e-05,1.85,328.2819202639024,338.8905451087607,338.8905451087607,315.55556178706655,307.857805066026,300.0046228609096,562.177352278505,551.6546781068678,541.3083382557857
235,328.2232631821603,-6.863240602439369e-05,1.85,328.2232631821603,338.83385193106614,338.83385193106614,315.56851925864834,307.86393250305866,300.0040729360058,562.0885097850518,551.5592259131395,541.207633754307
236,328.0665494072572,0.0002585469846883015,1.87,328.0665494072572,338.8048814832939,338.8048814832939,315.6432506722622,307.8138430514487,299.82227448802814,562.2240775274709,551.5432943817215,541.0429261133582
237,327.6806913487201,-7.829997095543106e-05,1.87,327.6806913487201,338.48878562718374,338.48878562718374,315.82465465894194,307.99151231387435,299.99623164433183,562.1113121805938,551.4135068822004,540.8981710190524
238,327.6347121575906,-9.090371479836268e-05,1.87,327.6347121575906,338.42434383433397,338.42434383433397,315.8182983613123,307.98982434114646,299.9993586173624,562.1653441631304,551.4643967966377,540.9454996246731
239,327.5175973617819,0.0002215875768944997,1.89,327.5175973617819,338.4570977378809,338.4570977378809,315.9238701817598,307.96086677597714,299.8289849604524,562.1267761765849,551.272315123202,540.6046259134972
240,327.1139246282989,-0.00010092188233479238,1.89,327.1139246282989,338.08090717686014,338.08090717686014,316.0862245858736,308.13182408797144,300.0081572323537,562.1696416091962,551.3037524116032,540.6245101269094
241,327.09883478067616,-0.0001030996923826466,1.89,327.09883478067616,338.06012768184684,338.06012768184684,316.0904980943505,308.13353328151885,300.00742837510086,562.0436884884072,551.1790623687259,540.5014787344039
242,326.95960428636596,0.00020042070863479644,1.91,326.95960428636596,338.0289623571306,338.0289623571306,316.17906283005425,308.09235474725574,299.82928614929745,562.1916821619269,551.1704650036402,540.3405088452797
243,326.53598454243337,-0.00015723089928310063,1.91,326.53598454243337,337.6758527484169,337.6758527484169,316.34829795467107,308.2692149850091,300.0133154082273,562.0310248463544,551.0109878531377,540.1811834826443
244,326.50194051095997,-0.00015823426193595225,1.91,326.50194051095997,337.6144269809955,337.6144269809955,316.38262227462883,308.28969962664615,300.0214515860815,562.1794903814556,551.128033028324,540.2708166736362
245,326.4722105795323,0.00017259059901308937,1.93,326.4722105795323,337.75603296619227,337.75603296619227,316.4606305836606,308.243286413968,299.842981320183,562.1890953627076,550.9888122090881,539.9861834469435
246,326.08315199835704,-0.00010976831876141624,1.93,326.08315199835704,337.37595838018854,337.37595838018854,316.6188021514942,308.4084186285576,300.0145465611633,562.2330909183455,551.0230194148987,540.0096841455899
247,326.08565066974865,-9.566649398329297e-05,1.93,326.08565066974865,337.37231640125464,337.37231640125464,316.6104693075283,308.40126991528325,300.00854548351055,562.1526277699569,550.940628025165,539.9250488049677
248,325.9511940421026,0.0002105592445558191,1.95,325.9511940421026,337.36106697840614,337.36106697840614,316.69467540186764,308.3571082122697,299.82808631637715,562.2034997633995,550.8399531018628,539.6755514103044
249,325.51881671082634,-0.00010943161388488054,1.95,325.51881671082634,336.9484536401386,336.9484536401386,316.867787335378,308.5342552793727,300.00904311963706,562.2535372324413,550.8767867908458,539.6988171703392
250,325.49237295024074,-9.736463387521876e-05,1.95,325.49237295024074,336.9175216323073,336.9175216323073,316.86281886896603,308.5316200921527,300.0083558782052,562.1785721988382,550.7998287561902,539.6197212844794
251,325.3382008361953,0.00023587857997364736,1.97,325.3382008361953,336.90015389523177,336.90015389523177,316.9645344183326,308.4959167965476,299.8280390644032,562.2816494849437,550.7445454411827,539.4111381882319
252,324.92244728829434,-8.165863713438526e-05,1.97,324.92244728829434,336.51680946265634,336.51680946265634,317.1265440113855,308.667949014133,300.0093108114209,562.3713031658721,550.8247682135107,539.4807588414982
253,324.88074240645676,-7.100565922824043e-05,1.97,324.88074240645676,336.47082010784743,336.47082010784743,317.13182841507466,308.66880828471545,300.0057388133302,562.3065020866825,550.7535959422808,539.4039699206941
254,324.7457079012601,0.0002414202590073078,1.99,324.7457079012601,336.46376383907835,336.46376383907835,317.21751386141983,308.62472913820204,299.8238034625845,562.4084467837331,550.706693349293,539.2109518089595
255,324.28360561947835,-8.304068808184795e-05,1.99,324.28360561947835,336.0213741707611,336.0213741707611,317.3924281489267,308.80245935868874,300.00368648896466,562.4427107195453,550.7256048972404,539.2144513681096
256,324.25122254803273,-7.6806022618503e-05,1.99,324.25122254803273,335.9733488631243,335.9733488631243,317.3743682573381,308.7895358600185,299.99606863344957,562.4287764569518,550.715591459212,539.2070668330625
257,324.09478803358087,0.00024693869155223425,2.01,324.09478803358087,335.9577117565895,335.9577117565895,317.4826692627303,308.7545778846729,299.80964739432704,562.4479156821428,550.571866084048,538.9067747452414
258,323.67528503570077,-6.0529074888404644e-05,2.01,323.67528503570077,335.5474470168284,335.5474470168284,317.6317685471237,308.9225098566932,299.9957415076698,562.6015554988568,550.7247634434361,539.0558054170153
259,323.62106127787723,-5.199709327430302e-05,2.01,323.62106127787723,335.50506176528233,335.50506176528233,317.6574523563055,308.93816982427325,300.00167811099146,562.5362332999869,550.6473733340366,538.9685982085769
260,323.48527613007593,0.00024799628640526095,2.03,323.48527613007593,335.4986544930785,335.4986544930785,317.7446966285572,308.8966704106835,299.82284300923646,562.664139391538,550.6255614042537,538.800232877668
261,323.0650123413388,-6.691388208568405e-05,2.03,323.0650123413388,335.10100171058804,335.10100171058804,317.91179347631726,309.07164275867916,300.0052087440718,562.7603885384383,550.7101758146093,538.8722880396429
262,323.0310975281272,-6.0381457207325795e-05,2.03,323.0310975281272,335.0704030144068,335.0704030144068,317.9165268284013,309.0736133716791,300.00460835141433,562.7120416188408,550.6559104768568,538.8131211440513
263,322.91329406754016,0.00025304945493442865,2.05,322.91329406754016,335.0940191666981,335.0940191666981,318.0045044529322,309.0309705134777,299.82261819887543,562.815225925072,550.6087826856107,538.6193861551881
264,322.5061316476783,-5.728416797234903e-05,2.05,322.5061316476783,334.717114250496,334.717114250496,318.17228932455004,309.20601767096366,300.0046623379441,562.9209642375823,550.6994581542912,538.6948280734654
265,322.48878408698215,-5.510917726292419e-05,2.05,322.48878408698215,334.7156427886894,334.7156427886894,318.17477289383135,309.20730100976647,300.00491387759405,562.8512209185124,550.6259219070381,538.6182484349965
266,322.35085113688973,0.00024684706034405757,2.07,322.35085113688973,334.71147687011967,334.71147687011967,318.26487935074596,309.16628246788247,299.82395832379257,563.0120066811984,550.6321150437785,538.4740828775628
267,321.94331672318424,-6.562057227865736e-05,2.07,321.94331672318424,334.34235771258926,334.34235771258926,318.4328420804668,309.3421416490082,300.0073111725642,563.0613661244133,550.66999996551,538.4999963858967
268,321.910118252159,-5.8157802176661555e-05,2.07,321.910118252159,334.31172963682445,334.31172963682445,318.43093809523145,309.3407542185902,300.0065725451984,563.0477856092313,550.6520521199667,538.4783178934404
269,321.76119941904096,0.00024668029801477864,2.09,321.76119941904096,334.296293212052,334.296293212052,318.5184524311912,309.29779581025355,299.8238138503602,563.1955095323234,550.6439554610747,538.318490989387
270,321.31510035775335,-6.651968709836531e-05,2.09,321.31510035775335,333.8915401852009,333.8915401852009,318.681922168577,309.47010846030383,300.0044278871135,563.1754715767996,550.6212139630442,538.2907892641283
271,321.2353537170422,-7.342150026257155e-05,2.09,321.2353537170422,333.79607914662324,333.79607914662324,318.6967698134142,309.47953026198303,300.00914838080035,563.3505490800569,550.7662579298542,538.4092166773697
272,321.12906732389393,0.00019763786346449486,2.11,321.12906732389393,333.8590063355035,333.8590063355035,318.78830226132493,309.4424455449958,299.83388687732645,563.3629154432346,550.6403111661112,538.1467299519858
273,320.707161576711,-7.553240630697733e-05,2.11,320.707161576711,333.4429768799073,333.4429768799073,318.95241675140005,309.6133777108402,300.01092515326746,563.5121000254261,550.7665844550532,538.2506881163797
274,320.6605718827954,-6.741925077413669e-05,2.11,320.6605718827954,333.3879998111729,333.3879998111729,318.93077926261486,309.59870097240884,300.0030828625409,563.4821562865219,550.7453876516047,538.2360025832211
275,320.5161298832552,0.00021667981590400842,2.13,320.5161298832552,333.39139570440034,333.39139570440034,319.0341998174103,309.56161006811055,299.81601912776176,563.6237540421713,550.7137948422741,538.0391485906679
276,320.1070279254355,-7.706249822103661e-05,2.13,320.1070279254355,332.98471381401663,332.98471381401663,319.1764701855051,309.72263873240956,299.99518959092757,563.7515110260235,550.8477739579156,538.1738191570265
277,320.0491898459715,-6.986539790665436e-05,2.13,320.0491898459715,332.9367540818817,332.9367540818817,319.1952734615357,309.73332257730976,299.99757599395616,563.6765006558272,550.7573321682579,538.0707044210394
278,319.88391440712604,0.00020719693191684208,2.15,319.88391440712604,332.9027454641214,332.9027454641214,319.28561814906675,309.69637437414724,299.82348985557803,563.8693769428157,550.799982902848,537.9651014079703
279,319.4250434886847,-9.676032828753733e-05,2.15,319.4250434886847,332.4564412756496,332.4564412756496,319.4556928270106,309.8741645046706,300.00834652366905,563.9361768578964,550.8516746999624,538.0006435712816
280,319.36838873788855,-0.00010607314739408125,2.15,319.36838873788855,332.3959312187776,332.3959312187776,319.45642520390516,309.87523083682055,300.00970529525193,563.9220838508161,550.8309495673323,537.9735634517128
281,319.229872047171,0.0001943307105105596,2.17,319.229872047171,332.3873173375886,332.3873173375886,319.5466786329302,309.83396970481107,299.8268739674722,564.0774591564149,550.8342317991722,537.8283732823115
282,318.795842613318,-7.519572799064012e-05,2.17,318.795842613318,331.97115752477777,331.97115752477777,319.7155597912527,310.00843809049627,300.0066019631758,564.1777576090138,550.9177072389936,537.8945821618377
283,318.74111644986806,-6.915508008775717e-05,2.17,318.74111644986806,331.9149090167854,331.9149090167854,319.7200970185239,310.01061886291245,300.0065846643222,564.176940740924,550.9079024883101,537.8769233243651
284,318.5942123525237,0.00021793716246132355,2.19,318.5942123525237,331.8998963467142,331.8998963467142,319.8118383222283,309.9702887306843,299.8239039188621,564.3133207379211,550.8922860676159,537.7128264976913
285,318.11504116360896,-7.679989256892394e-05,2.19,318.11504116360896,331.43553916556306,331.43553916556306,319.98744385802314,310.149974388315,300.0073628570178,564.4162144066223,550.9731625874023,537.771973179713
286,318.0373100555745,-8.721637203645827e-05,2.19,318.0373100555745,331.3751216537746,331.3751216537746,319.98346876582957,310.14858344631557,300.00838955409534,564.3176968353745,550.8763294376726,537.6761888351814
287,317.7963165705784,0.0003181310784050595,2.22,317.7963165705784,331.3334118105096,331.3334118105096,320.14910499543913,310.1035060955085,299.7382943861087,564.7291057957711,551.0284775872359,537.5795527687602
288,317.19056039481546,-0.0001501941905733828,2.22,317.19056039481546,330.80163526181764,330.80163526181764,320.40386537730643,310.3735320445549,300.0224652134906,564.7324454638624,551.020384914148,537.5556131622375
289,317.1439820128516,-0.0001026879226034838,2.22,317.1439820128516,330.7632787061268,330.7632787061268,320.41781352509054,310.37792926288455,300.0182409932436,564.8300599490533,551.0868511992347,537.5955434874882
290,317.00765157653154,0.00020113784111797095,2.24,317.00765157653154,330.746503666986,330.746503666986,320.4814323747704,310.3180064218101,299.82337014133117,564.9779047916973,551.089557138245,537.4546285994635
291,316.5550869474915,-8.922058840143965e-05,2.24,316.5550869474915,330.3495530585628,330.3495530585628,320.659887158596,310.4978010257364,300.00348658256706,564.9364337647409,551.0315915373309,537.3805512810934
292,316.48653063629774,-8.708085062369975e-05,2.24,316.48653063629774,330.2613070370399,330.2613070370399,320.64210041452895,310.48468475631955,299.9955712571859,565.071744246129,551.1561798663379,537.4941631152811
293,316.3390390487668,0.00020362066694423753,2.26,316.3390390487668,330.2703555934726,330.2703555934726,320.7494615953474,310.4521950895028,299.8115072077851,565.0771800563379,551.0063642840859,537.1944950331402
294,315.8835325956131,-6.835412189265533e-05,2.26,315.8835325956131,329.8227529798597,329.8227529798597,320.9068890235687,310.62722616596943,300.0032007377161,565.2080613078178,551.1281575117578,537.303321241205
295,315.7786954909725,-7.197246965739978e-05,2.26,315.7786954909725,329.7265523774626,329.7265523774626,320.92249656636443,310.63684109506204,300.00665301819566,565.1589987475296,551.0634829959903,537.2242149855352
296,315.61214613631995,0.0001850104402136843,2.28,315.61214613631995,329.6923150837497,329.6923150837497,321.0141965501934,310.59629867158645,299.82246245903565,565.2700638094844,551.0193014031211,537.0271256317781
297,315.1343605413882,-0.00010131169644922444,2.28,315.1343605413882,329.2438510871204,329.2438510871204,321.18288033770443,310.7747585914703,300.00970050539024,565.330029706239,551.0583596394036,537.0431469223571
298,315.04610131750957,-8.156232051625967e-05,2.28,315.04610131750957,329.1561613011894,329.1561613011894,321.1911111904093,310.77804446998647,300.0080299773731,565.3002557951008,551.0146183397959,536.9864759704295
299,314.85918170939965,0.00032028762987978965,2.31,314.85918170939965,329.16260598699216,329.16260598699216,321.32679824030663,310.71406467252257,299.7269242951615,565.4961238560721,550.9873433395501,536.7404552193109
300,314.1886306749224,-0.00010361623904564521,2.31,314.1886306749224,328.5375545315673,328.5375545315673,321.5800753998063,310.9823556448998,300.00871968937093,565.611141661374,551.0815433549783,536.8118656204759
301,314.0880366362705,-0.00010793776500839236,2.31,314.0880366362705,328.43818545280254,328.43818545280254,321.5877771125103,310.9863638571216,300.0093984094202,565.6054207797342,551.0586167519681,536.7724693706223
302,313.90461374675397,0.00014662539035326105,2.33,313.90461374675397,328.3903891069438,328.3903891069438,321.6851100906243,310.9476111926531,299.82270915151133,565.6993652823191,550.9949766610479,536.555663548115
303,313.4220018519182,-0.0001257325996533165,2.33,313.4220018519182,327.9320898509467,327.9320898509467,321.84968547044525,311.1243036537274,300.0106035758577,565.7763892218295,551.0551676790062,536.5977740748526
304,313.3079860086495,-0.00012097481450468184,2.33,313.3079860086495,327.83423809209074,327.83423809209074,321.86330641921114,311.1308894735978,300.0102858036177,565.7067180248268,550.9663007469587,536.4926061526983
305,313.18570613849903,0.00014478261701178496,2.35,313.18570613849903,327.8119641661898,327.8119641661898,321.9260268594115,311.0711896879666,299.8160410015328,565.8522094300297,550.9681191573857,536.3514597517321
306,312.71079063527225,-0.00011766056718987006,2.35,312.71079063527225,327.4253764851572,327.4253764851572,322.1149749745464,311.2455872209005,299.97435436721196,565.7477185297876,550.8184001758558,536.1619154657652
307,312.88122415271613,-0.00011576894870457544,2.35,312.88122415271613,327.47913521583126,327.47913521583126,321.9373818259085,311.0987806866218,299.86058651288954,565.9056465233172,551.0118562289122,536.3818351773898
308,312.7482639596442,0.00023495687148278321,2.38,312.7482639596442,327.6396634881577,327.6396634881577,322.0828773095146,310.98871505142,299.4749459981316,565.5723371827942,550.4078761494408,535.5290907246148
309,312.1127664253392,-0.0001559044688611566,2.38,312.1127664253392,326.98556479382177,326.98556479382177,322.33162334975657,311.3073529403775,299.86234894230614,566.0050624391044,550.8743874755495,536.0136182487621
310,311.8145024676855,-0.0001297032734529635,2.38,311.8145024676855,326.72676990983615,326.72676990983615,322.47684175870586,311.4440069410218,299.98897620068976,565.8592357593699,550.704325843334,535.8249015944344
311,311.7013884486769,0.00016170399567450033,2.4,311.7013884486769,326.737773807097,326.737773807097,322.5714718906083,311.41258782532975,299.8184825636603,565.9404742768717,550.6453099095288,535.6289566084904
312,311.25551015161835,-8.298554509900136e-05,2.4,311.25551015161835,326.30771704237526,326.30771704237526,322.7301642927043,311.5872061127825,300.00771641866106,565.9477034830477,550.6496750632249,535.6275343579553
313,311.21435312928077,-7.628330121811633e-05,2.4,311.21435312928077,326.27254999389226,326.27254999389226,322.7323119309224,311.5878350918015,300.0070605854902,565.870686188434,550.5648908090975,535.5373407597273
314,311.06613879614997,0.00016452263856203686,2.42,311.06613879614997,326.2436731344525,326.2436731344525,322.8171317553473,311.5427778992126,299.818711083503,565.8840354762204,550.439223676594,535.2748579343486
315,310.64558907512003,-9.02078104658699e-05,2.42,310.64558907512003,325.9005123829355,325.9005123829355,322.99015133225566,311.72292446173003,300.0066572916994,566.0459771010059,550.5774085554363,535.3937768251642
316,310.54484857601904,-9.864904842094013e-05,2.42,310.54484857601904,325.75503115358265,325.75503115358265,322.9880335072777,311.72334990940084,300.0079103326272,565.8428735431544,550.381572225294,535.2009325640108
317,310.3526333131222,0.00027211575443897296,2.45,310.3526333131222,325.83406953074814,325.83406953074814,323.13246183896547,311.661090977105,299.7215031965249,566.1671058923015,550.4720740687005,535.0719518415067
318,309.7741656122301,-0.0001024449840769659,2.45,309.7741656122301,325.21697147836954,325.21697147836954,323.367556645934,311.92337773339295,300.00664654167895,566.1543720940649,550.4661285255564,535.0602640477948
319,309.7362989587752,-8.560302522153673e-05,2.45,309.7362989587752,325.2227535159247,325.2227535159247,323.3851088104161,311.93175713428565,300.00725377816264,566.2048264657421,550.4936744454095,535.07164818093
320,309.5616698692696,0.0001402095081151078,2.47,309.5616698692696,325.1480249211025,325.1480249211025,323.47425868104057,311.89115259102465,299.82191533451646,566.1888644544224,550.3424114972453,534.7840558154717
321,309.1530661116801,-8.145860027097829e-05,2.47,309.1530661116801,324.7799319409183,324.7799319409183,323.6424544728441,312.06934123691684,300.0091076368026,566.2826904613318,550.4182514515547,534.8422298303193
322,309.04670645322307,-8.579459217006313e-05,2.47,309.04670645322307,324.6861336524575,324.6861336524575,323.65063965239426,312.0739122691684,300.0098732588441,566.1875686985774,550.3127803188034,534.7273061175648
323,308.9249980430265,0.0002847150280513855,2.5,308.9249980430265,324.7754234087255,324.7754234087255,323.79058730519773,312.01238368140247,299.7263580675691,566.343610243695,550.2513341439798,534.4549100918034
324,308.29237262284056,-7.973958066564979e-05,2.5,308.29237262284056,324.20145769473226,324.20145769473226,324.0385709399359,312.2788081825357,300.00899827122123,566.4612905144073,550.3471080520718,534.5260332740868
325,308.23787629695175,-7.81739763333622e-05,2.5,308.23787629695175,324.171258692644,324.171258692644,324.048458094521,312.2831757224822,300.0084162081663,566.4304120375208,550.3004962287188,534.4661979243881
326,308.1211464932152,0.00015074607800502626,2.52,308.1211464932152,324.20998071111825,324.20998071111825,324.15306695909953,312.24988325541136,299.8229830613581,566.4831096814869,550.200621644449,534.2197235778973
327,307.7053699897073,-9.744561483870928e-05,2.52,307.7053699897073,323.82909286135214,323.82909286135214,324.3177674978294,312.42783904167436,300.0127503856991,566.5429195443647,550.2405197939578,534.2383233533654
328,307.6340758136543,-8.563285908746998e-05,2.52,307.6340758136543,323.7845124909575,323.7845124909575,324.33204608861666,312.4338872712915,300.010901042342,566.4719269755278,550.1534073032317,534.1385839714058
329,307.4955302495981,0.000259533539942014,2.55,307.4955302495981,323.83050210036015,323.83050210036015,324.4614202610673,312.36799403498287,299.72776815234374,566.5859637590038,550.0585363513858,533.840308662759
330,306.8997111861141,-0.00010870941560614522,2.55,306.8997111861141,323.3250477871786,323.3250477871786,324.72326895085916,312.6423716925975,300.0121642248749,566.6660182560125,550.1113650264153,533.8650426933817
331,306.9354804841507,-0.00010156335580580045,2.55,306.9354804841507,323.345058219733,323.345058219733,324.7023580504394,312.6256798947482,300.00096848740196,566.7218857023612,550.152625567574,533.891467647504
332,306.83102705379275,0.00013172751175005715,2.57,306.83102705379275,323.414521407958,323.414521407958,324.82270696069054,312.5941815031118,299.801407964856,566.6178249986767,549.888384596186,533.4762593079246
333,306.4330938110658,-0.00010687200156878074,2.57,306.4330938110658,323.0042577536569,323.0042577536569,324.9499928242631,312.7523063216956,299.9898249583936,566.8636738395536,550.1252584277006,533.6975081308191
334,306.323270154757,-8.385530783627804e-05,2.57,306.323270154757,322.95309453796983,322.95309453796983,324.9972273131208,312.7810222033009,299.99929885834075,566.659265266759,549.9008019839758,533.458537621296
335,306.1858585496312,0.0002787465004527867,2.6,306.1858585496312,322.97875344908493,322.97875344908493,325.1314026623938,312.72052400608953,299.72207920974574,566.9695434794605,549.9934624944912,533.3394085711809
336,305.6266674961876,-8.809540570520191e-05,2.6,305.6266674961876,322.5105068599029,322.5105068599029,325.376571279066,312.98962685085974,300.0127418046872,567.0973558377044,550.1052002459975,533.431224736698
337,305.5277963409715,-6.759367972608565e-05,2.6,305.5277963409715,322.40191271848823,322.40191271848823,325.3837729043621,312.99253398385326,300.0114465462294,567.0473486202897,550.0470751369597,533.3656190357826
338,305.43707687768483,0.0002733554532516891,2.63,305.43707687768483,322.511893345277,322.511893345277,325.52152275640157,312.9302069986039,299.7259376637701,567.2805378335938,550.0632421317066,533.1714552917725
339,304.84165459839556,-6.963119081493385e-05,2.63,304.84165459839556,321.97091908336665,321.97091908336665,325.7592624931277,313.19126618737994,300.00801723246354,567.4403270852567,550.2080152420912,533.2964881270937
340,304.76018103739,-4.969111229535805e-05,2.63,304.76018103739,321.89704016490606,321.89704016490606,325.77236104458734,313.19769996768173,300.00781178389104,567.4277456233018,550.1795238094825,533.2543548707091
341,304.64781275210373,0.00018084887439484554,2.65,304.64781275210373,321.9154670948631,321.9154670948631,325.871213734694,313.1606874596911,299.8191706280789,567.587688634677,550.1944180743786,533.1285733696184
342,304.21682671455426,-5.812811549155139e-05,2.65,304.21682671455426,321.5330668132619,321.5330668132619,326.0364344901991,313.33869987847487,300.0086824947807,567.7148173112033,550.2982796719349,533.2078826879874
343,304.13398150089677,-5.2978179924001445e-05,2.65,304.13398150089677,321.4610330825595,321.4610330825595,326.048735457811,313.3448896344542,300.0088244852597,567.7382774457733,550.3034814773288,533.1973369015348
344,304.0161157053235,0.0002674177816186507,2.68,304.0161157053235,321.5331128402056,321.5331128402056,326.193260999931,313.2875831835185,299.7259185106912,567.993601211206,550.3406318197895,533.0232404421203
345,303.3916152372017,-8.062295247202034e-05,2.68,303.3916152372017,320.96834746768155,320.96834746768155,326.43140306149104,313.550192516295,300.0105876549769,568.153813808356,550.4800021514054,533.138036454857
346,303.34509575946515,-5.749002360178057e-05,2.68,303.34509575946515,320.9382362450414,320.9382362450414,326.44799163221455,313.55752067278013,300.0093614101782,568.23851419105,550.5380022483972,533.1746878353233
347,303.2691420171862,0.00016055808905757196,2.7,303.2691420171862,320.99787615805565,320.99787615805565,326.54216449206285,313.51811073663356,299.8200135016581,568.4109949364025,550.5637181371088,533.0585961096107
348,302.8526904618947,-6.94842811842511e-05,2.7,302.8526904618947,320.6219412450253,320.6219412450253,326.7058590298308,313.6959178031414,300.0104354512261,568.5463357992064,550.671875344775,533.1383353676201
349,302.83164669285077,-7.147631565751489e-05,2.7,302.83164669285077,320.62578919961675,320.62578919961675,326.7176087354827,313.7023184709479,300.01167393764365,568.570006854808,550.672195033354,533.118367181014
350,302.74703504709004,0.00024331546863742837,2.73,302.74703504709004,320.7209806974371,320.7209806974371,326.8477407226678,313.6373085325707,299.7263282686982,568.8067528870642,550.6935148660018,532.9302954424202
351,302.1372106268225,-0.00010212342799564844,2.73,302.1372106268225,320.19120854010043,320.19120854010043,327.1029452405029,313.9101636871588,300.0148595008627,568.9347297058914,550.7920076788592,532.9970140578656
352,302.0830624816693,-8.225197618594304e-05,2.73,302.0830624816693,320.1490921209788,320.1490921209788,327.10864629111404,313.91255580395205,300.0143326690551,569.0126252272643,550.8364194672544,533.0125356500283
353,301.98243422661994,0.000232358003872557,2.76,301.98243422661994,320.25309949299117,320.25309949299117,327.2483096121035,313.8513522739703,299.7267289557596,569.2258974488262,550.8276852420914,532.7888771995468
354,301.3728190191636,-0.0001097230312037123,2.76,301.3728190191636,319.70517059304905,319.70517059304905,327.49120073497613,314.11909737037274,300.0168394470254,569.3878618647799,550.956254736545,532.8807400383495
355,301.3471795475656,-0.00010646097762145867,2.76,301.3471795475656,319.70079921658106,319.70079921658106,327.5019526643381,314.124691200384,300.0176548113134,569.4897016430194,551.0158905768495,532.9039635781647
356,301.3314803473527,0.00018770467219009213,2.79,301.3314803473527,319.8876786707014,319.8876786707014,327.62826732669805,314.05785124212315,299.73140600348665,569.6733835671984,550.9888460344291,532.6718573779884
357,300.7159649290723,-0.00012511515581303811,2.79,300.7159649290723,319.3256910751936,319.3256910751936,327.8775836881891,314.32826636915564,300.0200797307129,569.885023591455,551.1559320391098,532.7944885868885
358,300.75362445727586,-9.547231804274414e-05,2.79,300.75362445727586,319.37086224387514,319.37086224387514,327.86105172843475,314.3174240561206,300.0151031917092,569.9797390344135,551.2247037474325,532.8394952722375
359,300.7501387017956,0.00010167055719234597,2.81,300.7501387017956,319.5226251942439,319.5226251942439,327.9571912667248,314.27806021671563,299.8221649788599,570.0964236766793,551.1832537571477,532.6474611257216
360,300.43339258084893,-0.00010929189988895249,2.81,300.43339258084893,319.23563059461,319.23563059461,328.1139381673474,314.4548144837191,300.01778391043314,570.2643090384976,551.3178442903863,532.7470975166132
361,300.43794554398,-0.00010564377365851474,2.81,300.43794554398,319.2662341627879,319.2662341627879,328.1173007946435,314.4555839312316,300.01565579068466,570.255318796619,551.2781041788759,532.6809179321725
362,300.4089291762152,0.00018358884260982755,2.84,300.4089291762152,319.4311614754958,319.4311614754958,328.2427123976047,314.38616585395863,299.7250914500738,570.5102115585687,551.3101279929928,532.4984256484605
363,299.7858947651336,-0.00011448102484745704,2.84,299.7858947651336,318.88065062031774,318.88065062031774,328.49869667510916,314.66044247141843,300.01484539109634,570.6458984926533,551.4034473880109,532.5495733762635
364,299.7855205251427,-0.00010383683252779274,2.84,299.7855205251427,318.90088993005776,318.90088993005776,328.4849864299012,314.6518651723838,300.01254389745344,570.7962310536782,551.5175009431802,532.6310287027577
365,299.7358185204118,0.00018319972862612666,2.87,299.7358185204118,319.0562430768677,319.0562430768677,328.62014977509415,314.58874253577306,299.72314932933455,570.9644558141384,551.4664522483884,532.3698136375137
366,299.1697629265219,-0.0001246516774712214,2.87,299.1697629265219,318.5551309015967,318.5551309015967,328.8708479672202,314.86250345773766,300.0181252200818,571.2376738427242,551.6844308122703,532.5334865221249
367,299.1589402551872,-0.00012725744172159548,2.87,299.1589402551872,318.574099973378,318.574099973378,328.8721546027587,314.86429509512845,300.02092420491005,571.265946802957,551.6799979357986,532.4997505303447
368,299.17676446033965,0.0001461109213067857,2.9,299.17676446033965,318.7825682216679,318.7825682216679,328.99033112046146,314.79029208711717,299.72693494072934,571.5660329417809,551.7448693737456,532.3392539203084
369,298.5996524898151,-0.00012804344483896557,2.9,298.5996524898151,318.2940818291199,318.2940818291199,329.2482158997673,315.067321246855,300.0210097325271,571.7967423841835,551.9192749554505,532.4583599451125
370,298.60880504522424,-0.00012572049935677398,2.9,298.60880504522424,318.317497489622,318.317497489622,329.23471088074376,315.06052727232384,300.0212745767806,571.9379051627667,552.0140081916206,532.5112517634896
371,298.6248113519748,0.00013872999207031889,2.93,298.6248113519748,318.5386784294365,318.5386784294365,329.3628891799363,314.99183538854453,299.72676015057925,572.148826716116,551.9985467237285,532.2780955610972
372,298.02636324305337,-0.00015942604621388412,2.93,298.02636324305337,318.01448023562693,318.01448023562693,329.61162417219214,315.2667245157533,300.02529351009065,572.4672706357422,552.2400654263416,532.4450560600587
373,298.0239398575321,-0.0001831334315582911,2.93,298.0239398575321,318.0486869729898,318.0486869729898,329.6192499607299,315.2706735228372,300.0264260231667,572.4369658894176,552.177848192445,532.3524490278593
374,298.10740764284355,3.884458729297435e-05,2.96,298.10740764284355,318.27481500012436,318.27481500012436,329.73175897017666,315.19493363767845,299.7327536364857,572.888507929401,552.3541113012174,532.2680138192383
375,297.5122040339689,-0.00018849513093610604,2.96,297.5122040339689,317.73009427209576,317.73009427209576,329.9793732085383,315.4678796599129,300.02849221561036,573.0071526035508,552.4371069258282,532.3088203065766
376,297.501377757777,-0.00015970561423728213,2.96,297.501377757777,317.6997287182894,317.6997287182894,329.9734126861861,315.4626814929479,300.02383428730144,573.095676390778,552.4744926887562,532.3004713993693
377,297.4733504292299,9.981451289475807e-05,2.99,297.4733504292299,317.82724524346236,317.82724524346236,330.07948046697925,315.38117171261837,299.7241606569334,573.236111352624,552.4029535451125,532.0220799630116
378,296.744968672376,-0.00017105477267087554,2.99,296.744968672376,317.17098399282077,317.17098399282077,330.36775501964024,315.67770223301136,300.026465967339,573.4484788797666,552.5422581878732,532.0913440473128
379,296.75822928318854,-0.0001913720230241056,2.99,296.75822928318854,317.16374944739465,317.16374944739465,330.3365645426024,315.66097924029935,300.0250644166784,573.5131047520902,552.5740795235298,532.0902338387635
380,296.7171744040325,4.442967956652666e-05,3.02,296.7171744040325,317.3089972916115,317.3089972916115,330.4665767894214,315.59211443803946,299.72530685907145,573.6352347803196,552.456338234228,531.7459679268496
381,296.0736337718339,-0.00021061585932113935,3.02,296.0736337718339,316.6969853052148,316.6969853052148,330.7047717875812,315.86243240180517,300.02617236185677,573.8791295650454,552.6451282328052,531.8759434244065
382,295.9865838996562,-0.00016780101874969144,3.02,295.9865838996562,316.62413965813374,316.62413965813374,330.71196341751954,315.86491737043633,300.0231311368267,573.8278358076949,552.539244770417,531.723869802109
383,295.9481412086704,9.299558704101152e-05,3.05,295.9481412086704,316.7513747780756,316.7513747780756,330.8067784030792,315.7754927025146,299.71820790766316,573.9716346406254,552.4678391761028,531.4424368553221
384,295.2493484071999,-0.00015358831429401754,3.05,295.2493484071999,316.1470493641897,316.1470493641897,331.0996018286638,316.0739941717024,300.0214481238532,574.1596296305277,552.5753612641643,531.4773840471361
385,295.1569022059139,-0.00015628830374658786,3.05,295.1569022059139,316.0554750634658,316.0554750634658,331.060119464864,316.0557364756369,300.0228561011019,574.1416338695523,552.5376434866132,531.4167370700987
386,295.1136013505548,6.759678353196463e-05,3.08,295.1136013505548,316.2390188443809,316.2390188443809,331.20936226687905,315.9955221810851,299.7236981558462,574.3332058517404,552.4800119447482,531.128257609131
387,294.4391455288392,-0.0002157075144314513,3.08,294.4391455288392,315.61187479606525,315.61187479606525,331.45266695707875,316.27312966284313,300.03243741509067,574.5355750149841,552.6293865829709,531.220854816885
388,294.3400895522645,-0.00022372093150768713,3.08,294.3400895522645,315.53859547813744,315.53859547813744,331.4648118079977,316.27909924445817,300.03383893886416,574.6051167542114,552.6290899358488,531.1624584515981
389,294.2606520903868,2.528787914357622e-05,3.11,294.2606520903868,315.651260022472,315.651260022472,331.56080492746645,316.19282535158953,299.7312825154014,574.6588595492346,552.4708790159755,530.8000934495849
390,293.50581609259024,-0.00023260700580773896,3.11,293.50581609259024,314.96044055426347,314.96044055426347,331.8364300764702,316.48550700103124,300.04010132581607,574.9432290718597,552.6567315664794,530.897164756626
391,293.32001565282724,-0.00026438912662940517,3.11,293.32001565282724,314.83239561384534,314.83239561384534,331.830462178233,316.48387551117,300.0432883784727,574.8704138641798,552.5485024757679,530.7569054731437
392,293.22231499959554,-1.0928595940096208e-05,3.14,293.22231499959554,314.9136419306481,314.9136419306481,331.9426630939105,316.40578647123664,299.7412179043131,575.0539502204803,552.4829142435148,530.4607491859944
393,292.41388692017694,-0.00024722825365408596,3.14,292.41388692017694,314.1575496188642,314.1575496188642,332.1903683486801,316.68249018527735,300.0441673343732,575.2305286181213,552.5987011181325,530.5158255089005
394,292.1654513595595,-0.0002287723962689503,3.14,292.1654513595595,313.91341877960997,313.91341877960997,332.18175456202033,316.67708130040614,300.04149259861117,575.2181978468991,552.5338466653217,530.4047683646498
395,291.9640709841072,2.381024496922457e-05,3.17,291.9640709841072,313.87962413619107,313.87962413619107,332.29784292714265,316.5972374206649,299.73134792819934,575.2807517415881,552.3609773778857,530.0087085160394
396,291.05482748603725,-0.0002230482461815786,3.17,291.05482748603725,313.0005746620749,313.0005746620749,332.57640348199465,316.8931047966816,300.042495804939,575.4918333527654,552.4935419982447,530.0627114807841
397,290.7618744666035,-0.00022671800574192158,3.17,290.7618744666035,312.70062307924167,312.70062307924167,332.57106019312397,316.8896523618156,300.04119407192684,575.4709373254394,552.4236909772527,529.9469055048206
398,290.56615628660876,7.962860289145723e-06,3.2,290.56615628660876,312.6740189275517,312.6740189275517,332.69471611562227,316.81083248956907,299.7252517003099,575.5059474847207,552.2203217867592,529.5222820031648
399,289.7420768017495,-0.00022807306135230743,3.2,289.7420768017495,311.86853749953127,311.86853749953127,332.94728524664885,317.0961862134485,300.0411740133988,575.6556102253983,552.323073437085,529.5750531241425
400,289.5040628585131,-0.00020772271637325979,3.2,289.5040628585131,311.6602805157109,311.6602805157109,332.9569753381522,317.0995825961979,300.0392558409891,575.6043247607518,552.2185395520091,529.4292289817225
401,289.4024372134528,0.00012196462440283717,3.24,289.4024372134528,311.81632602380455,311.81632602380455,333.08196375542735,316.97412859281155,299.61645743328364,575.7016294372173,552.0421036544384,528.9920382751285
402,288.33841470089374,-0.0002001508636639837,3.24,288.33841470089374,310.85672777317313,310.85672777317313,333.49645646810905,317.39481412468155,300.04255390895446,575.9792392690134,552.2015037487137,529.0459971199191
403,288.20720708964774,-0.000216468235746059,3.24,288.20720708964774,310.69211076423426,310.69211076423426,333.4107519303354,317.34240740500564,300.0243466352588,576.1148007731585,552.310021441236,529.1191466258185
404,288.0676943788787,-5.2882584275049105e-05,3.27,288.0676943788787,310.8470986521466,310.8470986521466,333.6226985453786,317.2977404829681,299.689338605038,575.8575664758438,551.7597226813945,528.3193872687297
405,287.61485838300086,-0.00027445805321457684,3.27,287.61485838300086,310.38728771838794,310.38728771838794,333.7775011581207,317.52884249418014,299.99846914298917,576.4984150898753,552.3616207940454,528.8648844000784
406,287.37314358674337,-0.00021172834559368692,3.27,287.37314358674337,310.2302248269903,310.2302248269903,333.8593351847157,317.57227622355083,300.0015114436325,576.1273534234472,551.9149427864909,528.3695139595176
407,287.39216324898814,6.112243751088542e-05,3.3,287.39216324898814,310.4430869150944,310.4430869150944,333.92354678277576,317.4639313014596,299.68696813262034,576.4139109358277,552.0016335938675,528.2595847177496
408,286.6000960778697,-0.00016533730117918033,3.3,286.6000960778697,309.66402121967906,309.66402121967906,334.2248171182053,317.78655477165506,300.0275235594499,576.5336651814623,552.0642853044596,528.2636418030967
409,286.43936402068124,-0.00017112529382190544,3.3,286.43936402068124,309.4983850373475,309.4983850373475,334.22815613826504,317.7920362731765,300.0354900126706,576.5272532882725,552.0249194612185,528.1945620791126
410,286.3287547378222,6.377863437445619e-05,3.33,286.3287547378222,309.59136529396204,309.59136529396204,334.3503784461111,317.7098144081906,299.7129109275843,576.5849941073543,551.8603621232164,527.8245998896658
411,285.52278749261654,-0.00017069297801408645,3.33,285.52278749261654,308.8083111528113,308.8083111528113,334.6135847055573,318.00356416990564,300.0350936104744,576.8068404712309,552.0268553474881,527.9343578085528
412,285.3192906605063,-0.00014432378986728445,3.33,285.3192906605063,308.6113735068249,308.6113735068249,334.6198578124002,318.0040246477073,300.03063716478545,576.7298687039639,551.9160477256653,527.795586960618
413,285.18340029223515,0.0001715389519141297,3.37,285.18340029223515,308.73033953634587,308.73033953634587,334.78023210903007,317.89164898231644,299.59737385534714,576.8260987876912,551.7203209943291,527.3288365668224
414,284.1221319639971,-0.00015021295034922666,3.37,284.1221319639971,307.65697866141966,307.65697866141966,335.1406182245573,318.2901237520833,300.03145586049425,577.1141931681368,551.9403906831782,527.4725234877155
415,283.8769229532905,-0.00012730731309118504,3.37,283.8769229532905,307.394193198205,307.394193198205,335.15326373992167,318.29600450025555,300.0320289157731,577.0685482090505,551.8474996637814,527.3388431917842
416,283.6794919857607,9.469037455600571e-05,3.4,283.6794919857607,307.37137731228705,307.37137731228705,335.28487014784184,318.21807022374696,299.70842777857337,577.1172425797246,551.6549868819956,526.9249170494971
417,282.8234717323333,-0.00015604898001331247,3.4,282.8234717323333,306.50605714437603,306.50605714437603,335.5601755298454,318.520706829387,300.0371329143737,577.3275320804872,551.7955566522144,526.9948510422798
418,282.56746760509867,-0.00014921618061114472,3.4,282.56746760509867,306.23626814929014,306.23626814929014,335.57796980612926,318.5296310887805,300.0385729934876,577.2892182189972,551.7003160728739,526.8524968842343
419,282.3425433921769,8.11455234372982e-05,3.43,282.3425433921769,306.16632350087383,306.16632350087383,335.70312275569864,318.4468805039565,299.7111112498162,577.3388550082968,551.5063623554454,526.43624219503
420,281.3999078250097,-0.00016510741123076933,3.43,281.3999078250097,305.1653007651505,305.1653007651505,335.9821767918186,318.75159249891357,300.0399572894674,577.5609466903015,551.64939030955,526.5015756313285
421,281.09655102268806,-0.00014726470794679258,3.43,281.09655102268806,304.81745348503665,304.81745348503665,335.99187031849414,318.75453984654825,300.037486400297,577.5388849404868,551.5774853432829,526.3900061195549
422,280.8485871511804,0.0001864775355806536,3.47,280.8485871511804,304.73950621028627,304.73950621028627,336.15029863458176,318.6361559043337,299.59136255786575,577.6251283923173,551.3550596563226,525.8875227541147
423,279.7493138027053,-0.00013420578396294847,3.47,279.7493138027053,303.58898243705244,303.58898243705244,336.5128836941823,319.0398316988266,300.0338296960083,577.9742964087965,551.6246780549784,526.0730520876187
424,279.4018522774228,-0.00011846293676109898,3.47,279.4018522774228,303.15692180930597,303.15692180930597,336.5217467251826,319.04427065240344,300.0345966125826,577.97061310624,551.5680173429405,525.9694853525069
425,279.08625189422224,0.00010376388340360698,3.5,279.08625189422224,302.9124438519095,302.9124438519095,336.64008731939595,318.9572695974689,299.70396587136054,578.0889248675477,551.4283800052708,525.5931474259394
426,278.1397091743214,-0.000156181979730885,3.5,278.1397091743214,301.8897566488745,301.8897566488745,336.9275719842611,319.26812361013754,300.0373263611,578.2879422911237,551.5477128139314,525.6286000299069
427,277.8752430772862,-0.0001508978886399781,3.5,277.8752430772862,301.48591748992783,301.48591748992783,336.916247255282,319.26437118484773,300.04266033997936,578.4878105671601,551.6650651240922,525.6731493275889
428,277.67840534868236,0.00015426529774464903,3.54,277.67840534868236,301.44339616580635,301.44339616580635,337.0833799995107,319.1506563165101,299.5943506472466,578.4554440901342,551.3230872499398,525.0461028143549
429,276.70682650897743,-0.00013804736283173913,3.54,276.70682650897743,300.3618561591397,300.3618561591397,337.365141323375,319.5104197881852,300.0292408593742,578.9720606968318,551.7784282490289,525.4189405049347
430,276.29790453997543,-0.0001319252587863584,3.54,276.29790453997543,299.791264442489,299.791264442489,337.36700508755405,319.5101161679301,300.02231737850695,578.7776205321469,551.5188309458181,525.1007830058995
431,276.2544001812819,8.198140301973744e-05,3.57,276.2544001812819,299.87028307595693,299.87028307595693,337.41018751952976,319.38452118183284,299.6906987288999,579.1309230043908,551.6500881318975,525.0196149180737
432,275.30094205862673,-0.0001499608154861276,3.57,275.30094205862673,298.79282339771765,298.79282339771765,337.68731369975154,319.6900892678799,300.01681059461475,579.1314673667927,551.5635186469763,524.8511257924281
433,275.1817913749751,-0.0001438545708757344,3.57,275.1817913749751,298.6362549936263,298.6362549936263,337.61665294143575,319.65736978996284,300.0247108638276,579.3485177424382,551.7677219102678,525.0344553908972
434,274.9966607478813,0.0001783417009657562,3.61,274.9966607478813,298.59435749819056,298.59435749819056,337.78619459849745,319.55549863532616,299.59481074884354,579.4389865833331,551.5348608233528,524.5131989895643
435,273.9909920677932,-0.00013717835248139298,3.61,273.9909920677932,297.4915308397402,297.4915308397402,338.0954305535729,319.9344319196258,300.0401398813527,579.8212764847235,551.8518195276675,524.7475820580394
436,273.7762081924727,-0.00012514880843284004,3.61,273.7762081924727,297.2130149138323,297.2130149138323,338.07707913487894,319.9258991139968,300.04227362000455,579.9135791990175,551.899782402024,524.7556052719548
437,273.60522402905485,0.00015294045804092882,3.65,273.60522402905485,297.2038489900946,297.2038489900946,338.2115285519842,319.80403941782964,299.60849721674145,580.1588497474513,551.8357764196553,524.4110090361415
438,272.6368916651845,-0.00015785611353791307,3.65,272.6368916651845,296.1913549556158,296.1913549556158,338.5530850420998,320.19706307137926,300.0494451956396,580.5971205179072,552.1865284945818,524.6685043602345
439,272.3743219234965,-0.0001677919647912196,3.65,272.3743219234965,295.88710909713774,295.88710909713774,338.51500600600684,320.17784313820823,300.049698301727,580.7347004909318,552.2820151739091,524.7245705747542
440,272.2664555225319,3.246565081993502e-05,3.68,272.2664555225319,295.9099596776423,295.9099596776423,338.6294715743859,320.09494536437603,299.7281415103791,580.936467981288,552.2254819099204,524.4395495767321
441,271.49410256969355,-0.00020395047949184342,3.68,271.49410256969355,295.1025815715708,295.1025815715708,338.8499351016899,320.3731291225895,300.06011762093453,581.2634238271285,552.4848593941,524.6241048049072
442,271.3839218118094,-0.00021390905905638302,3.68,271.3839218118094,294.98405562710286,294.98405562710286,338.8130587437653,320.35587593979795,300.0634104800137,581.3691548054883,552.536474059215,524.6285312059513
443,271.3595456692218,3.873736112547377e-05,3.72,271.3595456692218,295.1695037935422,295.1695037935422,338.93476821213017,320.2308133553894,299.63321076280937,581.5865367894362,552.4339821211078,524.2410647318013
444,270.4774873610378,-0.00028476589715231704,3.72,270.4774873610378,294.2787612026339,294.2787612026339,339.23506112664916,320.607146940033,300.0808612072959,582.0323995126752,552.7941984087644,524.5065332106109
445,270.42522471102006,-0.0003250075299764399,3.72,270.42522471102006,294.26221335696573,294.26221335696573,339.17922978142497,320.58335872098587,300.0887957656796,582.1866156988218,552.8895616644934,524.5501800728971
446,270.4981076196413,-8.071429910927463e-05,3.76,270.4981076196413,294.571343411084,294.571343411084,339.28598106151554,320.4524914267742,299.66098869094867,582.4379363990959,552.8134947947543,524.1825380250981
447,269.7434092053898,-0.00039227230356531084,3.76,269.7434092053898,293.8593250817068,293.8593250817068,339.5555920170801,320.8114681597754,300.1045228393499,582.9132656360864,553.2027190256389,524.4728750448502
448,269.84516621948217,-0.0004113748815521845,3.76,269.84516621948217,294.04944542325075,294.04944542325075,339.47776429364336,320.77272361302704,300.10654729685234,583.200634012008,553.415359672766,524.6186054247293
449,270.0156644230373,-0.00031076064817692206,3.79,270.0156644230373,294.46651826122735,294.46651826122735,339.5386231135234,320.6745925650142,299.80309449842287,583.2847353446898,553.2544196829161,524.2394219704438
450,269.65969224758027,-0.0005776453025314598,3.79,269.65969224758027,294.2728262796955,294.2728262796955,339.68778825941484,320.91883284586373,300.1422039436364,583.9050106303066,553.77753034072,524.6555009904969
451,269.91029001812865,-0.0006614502635532427,3.79,269.91029001812865,294.65817285175615,294.65817285175615,339.5634934239898,320.86358998293764,300.15564507161616,583.9995224812814,553.831149001931,524.6635294608785
452,270.37663791036965,-0.0005113273538124297,3.83,270.37663791036965,295.58031232258526,295.58031232258526,339.58737076573067,320.6922795670493,299.72879575819945,584.2886266380697,553.7986281777116,524.3303973854144
453,270.06913837165223,-0.0006379284316345712,3.83,270.06913837165223,295.33350410342183,295.33350410342183,339.79221028458056,321.0009078067397,300.13762259971315,584.6031095440686,554.0332130116036,524.4670949301019
454,270.62649582339617,-0.0005457253483220903,3.83,270.62649582339617,296.0562834073153,296.0562834073153,339.6577018570992,320.92365877969706,300.11983166777634,584.75014772226,554.1419942799138,524.528861667643
455,271.0813036047405,-0.00036791486564891063,3.87,271.0813036047405,296.80513510246635,296.80513510246635,339.7167700825199,320.7586114351057,299.66909197502963,584.4036417704114,553.5386566337455,523.6997100650968
456,271.0914910860809,-0.0006607918493725107,3.87,271.0914910860809,296.93321434845984,296.93321434845984,339.74559710433783,320.93737925661156,300.0028470716851,585.1277384055282,554.2186744019369,524.2845672719325
457,271.63787487925714,-0.0007363556159297735,3.87,271.63787487925714,297.7515458513772,297.7515458513772,339.66074041752745,320.7776588990795,299.76777145101437,584.4669649551885,553.4396917723259,523.4576456487292
458,272.3978237073503,-0.0006940891874277488,3.91,272.3978237073503,298.87466717784747,298.87466717784747,339.52945619940954,320.56099267923474,299.41344663576405,585.2434327643363,553.9941277324759,523.7463914992491
459,271.9348024642859,-0.0008813758661500026,3.91,271.9348024642859,298.74644133212945,298.74644133212945,340.01354767215656,321.08967080832525,299.97966299297184,585.3904063770148,553.9813893110078,523.6004212231425
460,272.3415915286298,-0.0006988376238421523,3.91,272.3415915286298,299.21855511250993,299.21855511250993,339.9236842416384,321.1155143226318,300.12779311230895,585.7775735489595,554.330163380284,523.8822545159641
461,272.8842267098655,-0.0004774017738280456,3.95,272.8842267098655,300.1513441718019,300.1513441718019,339.9319079784696,320.95320285648756,299.732211535642,585.7835066052221,554.0695118673056,523.3594343644473
462,272.62605683434134,-0.0005756293236335308,3.95,272.62605683434134,299.9091887328334,299.9091887328334,340.082547373998,321.2288257493298,300.1336281282101,586.2221905315315,554.4402707824279,523.632848898997
463,272.9908223136677,-0.0006724880006426792,3.95,272.9908223136677,300.37708001156085,300.37708001156085,339.9214810003818,321.15287779928605,300.1440478358582,586.2496571342695,554.4203434489713,523.5496154877168
464,273.5047724490934,-0.0006458323042141112,3.99,273.5047724490934,301.24668251884754,301.24668251884754,339.9131614714739,320.9929372553997,299.77003093558426,586.2209354563606,554.1166549221472,522.9592353058657
465,273.35214549517866,-0.0007595748522809531,3.99,273.35214549517866,301.0951579502273,301.0951579502273,340.03509183911854,321.2469196037268,300.15867143736057,586.5262252886647,554.3568417194984,523.0990856209531
466,273.80872971450304,-0.000729685090538057,3.99,273.80872971450304,301.6511142644145,301.6511142644145,339.8541698676161,321.1507326937181,300.15108671372934,586.5565042447754,554.3477861258813,523.0366711786969
467,274.31400677532514,-0.0006905853916836513,4.03,274.31400677532514,302.4709116679632,302.4709116679632,339.8309869850331,320.98600613003254,299.7824718431008,586.5900969166349,554.1310807148925,522.5621636381945
468,274.21231389483916,-0.0007334463293976468,4.03,274.21231389483916,302.4020642715824,302.4020642715824,339.9612635898068,321.22910172995626,300.14340257211273,587.014764668767,554.5131203110797,522.8926212753425
469,274.7187054262554,-0.0006988547089712416,4.03,274.7187054262554,303.00725338800925,303.00725338800925,339.79373287639237,321.13665654858147,300.1306920697884,587.1039838569769,554.6176318145591,523.0173226038588
470,275.25950148283493,-0.0005414542095621977,4.07,275.25950148283493,303.8987689516146,303.8987689516146,339.8173568943283,320.9961086698567,299.76349693415887,587.242877523109,554.5195625388332,522.689806262242
471,275.08567983806296,-0.000538946646087668,4.07,275.08567983806296,303.7210473439727,303.7210473439727,339.95282882548196,321.2341520968069,300.11305352101033,587.7282354870314,554.9487641364681,523.0585986787833
472,275.4661938877597,-0.0005959479379350485,4.07,275.4661938877597,304.11046399447997,304.11046399447997,339.7996711800618,321.1581483888333,300.12239620347935,587.8197516061991,555.0455455042272,523.1621267910564
473,275.9209110655665,-0.0006327498002347554,4.11,275.9209110655665,304.7011980634573,304.7011980634573,339.7623416547284,321.00465571295763,299.79136099397755,587.8197257646951,554.8688914046044,522.8045022457409
474,275.8009426852926,-0.0006156379871182782,4.11,275.8009426852926,304.4801257176095,304.4801257176095,339.8677753965157,321.2184429622908,300.1225176972141,588.2410547313976,555.2566106174111,523.158897630111
475,276.18415320581244,-0.0005430415993787907,4.11,276.18415320581244,304.7015845562802,304.7015845562802,339.6535695990171,321.1022991671888,300.11429502809085,588.3067080036328,555.352683693882,523.2872233735793
476,276.60260171228566,-0.0005027570593006958,4.15,276.60260171228566,305.20601413275716,305.20601413275716,339.61564743419973,320.9543374692958,299.7917068545428,588.2353288660418,555.125310230027,522.8841146979005
477,276.31186059085235,-0.0004955700700989274,4.15,276.31186059085235,304.7449813620714,304.7449813620714,339.6972344814699,321.1411659547987,300.101359266646,588.9925521654826,555.7701841902951,523.4255913159699
478,276.8314310528824,-0.0005217591430913826,4.15,276.8314310528824,305.08196471107436,305.08196471107436,339.40614750322317,320.9733143368563,300.05629582970863,588.4460773551691,555.4056789345651,523.1780759439897
479,276.82423723127346,-0.00059901530940909,4.19,276.82423723127346,305.07460859889636,305.07460859889636,339.37393801879864,320.7893367157063,299.6716718006485,589.1064717326564,555.650688305823,523.0589871227265
480,277.36646809639143,-0.0007500393431849606,4.19,277.36646809639143,305.71789012646593,305.71789012646593,339.3748999930357,320.86805382955066,299.82044804178696,588.3517800292843,555.0031656387089,522.4731083621458
481,277.7206694693022,-0.0005487260105658809,4.19,277.7206694693022,305.4811875620988,305.4811875620988,338.6971458900055,320.3767406062452,299.5370254305499,588.6034761621372,555.3081497129835,522.7752274167577
482,278.01475914541123,-0.0006401935702118333,4.23,278.01475914541123,306.5136371019129,306.5136371019129,339.1877188585184,320.50158085676804,299.2175431179327,588.3243264407639,554.6001077591942,521.7338979120311
483,278.0089103764971,-0.0006309487190141461,4.23,278.0089103764971,305.4926329453945,305.4926329453945,338.80861530731346,320.57607145635757,299.7189473758479,588.0801352424398,554.801814670135,522.1363853362725
484,278.04383512458406,-0.0006519060721477121,4.23,278.04383512458406,305.9495515540366,305.9495515540366,339.0886449972363,320.70271904188365,299.74841098061967,588.5727265075176,554.926858235687,522.0413689384593
485,278.5240591856112,-0.0005998516396967801,4.27,278.5240591856112,306.31882054111423,306.31882054111423,339.1096730626521,320.7481234633595,299.71475594187876,588.2336531137599,554.726264700654,521.8462395281638
486,278.3870902844472,-0.0004986216821636358,4.27,278.3870902844472,305.91591257579887,305.91591257579887,339.15865338783505,320.92334200439234,300.04587563910206,588.4105128434496,554.8279142274532,521.8523760550202
487,278.70388666739217,-0.00039939742885186647,4.27,278.70388666739217,306.1671902229726,306.1671902229726,339.08333583940686,320.9012749743216,300.0799827917893,588.4470811523344,554.9203259816869,521.9888207825871
488,279.04760795068705,-0.00047202414572899976,4.32,279.04760795068705,306.54519418082185,306.54519418082185,339.146529896454,320.8217698815627,299.7642217044374,588.2750510267548,554.5568836284087,521.383043968575
489,278.9431943071506,-0.0004127543518263055,4.32,278.9431943071506,306.29915400773274,306.29915400773274,339.27787858681074,321.0395949318072,300.0795616413692,588.5441940454596,554.8170163692522,521.6226260432
490,279.33950997937177,-0.0004287921431340713,4.32,279.33950997937177,306.5524116850136,306.5524116850136,339.12876724873655,320.9604493853477,300.078357050924,588.4642795237871,554.7992833651545,521.665763613199
491,279.7083258364954,-0.0005178404260041125,4.36,279.7083258364954,306.8824449837421,306.8824449837421,339.1373893095196,320.8857340280889,299.84750384115745,588.2749465139977,554.5096504860436,521.2385129882925
492,279.71385826697997,-0.00042633195515939803,4.36,279.71385826697997,306.70759111387014,306.70759111387014,339.1610306154709,321.0106062622875,300.0843429646231,588.4742894510538,554.7530547343853,521.5123580298094
493,280.0641943569732,-0.0004303702087146144,4.36,280.0641943569732,306.84409887252986,306.84409887252986,338.95808955547926,320.90645545289186,300.08979993571984,588.3675294205818,554.7332057537362,521.5615759251901
494,280.4145080901376,-0.0005157506199769957,4.4,280.4145080901376,307.04027264877516,307.04027264877516,338.9157972107027,320.8151506075946,299.8762812043665,588.1054750152551,554.4181680221072,521.1463168611557
495,280.4412397502691,-0.00045333955595960873,4.4,280.4412397502691,306.89168645483255,306.89168645483255,338.92573620910144,320.9229976462366,300.0957749838718,588.2701722808082,554.6269885388015,521.3894676720154
496,280.7942267253667,-0.0003927995526109562,4.4,280.7942267253667,307.03416483855966,307.03416483855966,338.69654601354284,320.8002714201391,300.0869690890034,588.0693248238222,554.5333235215152,521.3870228922775
497,281.0422221708659,-0.0005259189709132528,4.45,281.0422221708659,307.19770556154356,307.19770556154356,338.72046389825266,320.7378065535205,299.84062192954656,587.7675373891619,554.1451801537967,520.8557438927453
498,280.8533636657579,-0.00043946532921057546,4.45,280.8533636657579,306.92690859102504,306.92690859102504,338.822673771371,320.9094843050697,300.09506718549983,588.1169785515713,554.4645595574103,521.1612846294084
499,281.14405548259344,-0.00040815370199986933,4.45,281.14405548259344,307.02991610745914,307.02991610745914,338.60247227541186,320.7948888568002,300.0966576893095,587.9849310248466,554.4077256379553,521.1639788682834
500,281.4412753337769,-0.0005146297804686784,4.49,281.4412753337769,307.218489275204,307.218489275204,338.56135575725136,320.7156438750261,299.9064847562936,587.879304655764,554.2567987633214,520.9267706585331
501,281.38535699126635,-0.00042066311466915085,4.49,281.38535699126635,307.18629549013804,307.18629549013804,338.6319318396467,320.8316365532859,300.0881237379722,588.4408371651474,554.7822847808799,521.4429239272323
502,281.7163819845258,-0.0004232361259317585,4.49,281.7163819845258,307.29434058018785,307.29434058018785,338.37273331431925,320.6972856325978,300.08823750057485,588.3018695154063,554.7852574692921,521.5754807387107
503,282.02341340317196,-0.0006034248373087969,4.54,282.02341340317196,307.6566351082845,307.6566351082845,338.49797989122925,320.7045571735732,299.87765236103894,588.3074991144687,554.7463649512445,521.468771506627
504,281.97301924060434,-0.00042580318530560657,4.54,281.97301924060434,307.4896241051036,307.4896241051036,338.5417688305395,320.8376102747416,300.09669525440245,588.3710853934981,554.8916130934329,521.6976582079304
505,282.2890113504008,-0.0004679029106965382,4.54,282.2890113504008,307.8120271652458,307.8120271652458,338.4980453747746,320.8147350959655,300.0914403806954,588.4057589129472,555.0885883602889,522.0687124889196
506,282.73378598227555,-0.0005489846834916268,4.58,282.73378598227555,307.8180074716899,307.8180074716899,338.26484429466973,320.6936575875583,299.9594560976845,587.0846004929058,554.066574820472,521.1822747333525
507,281.9542510941848,-0.0005729258132711745,4.58,281.9542510941848,307.6779207699008,307.6779207699008,338.8873458228871,321.04437022886395,300.06863991383744,588.518043963739,555.0610595123715,521.8700676633731
508,282.8793450817393,-0.0005139719263481668,4.58,282.8793450817393,308.10692750376904,308.10692750376904,338.3436344225053,320.77716975239895,300.0689609691302,587.280015197364,554.3120510885335,521.4852387733508
509,283.00214385459617,-0.0006615694864445798,4.63,283.00214385459617,308.22503504985724,308.22503504985724,338.3254537426999,320.68153086544163,299.7665969229446,586.5606926811491,553.5679163228723,520.6675059757697
510,282.7607060562388,-0.0005163263119007944,4.63,282.7607060562388,308.57773915848566,308.57773915848566,338.86268861310515,320.9043944860636,299.73980742844446,588.0474175694357,554.6432536122719,521.428174372561
511,284.11718737422416,-0.0007814632326358373,4.63,284.11718737422416,308.86593109796064,308.86593109796064,337.4173822805262,320.06891586619236,299.4576711700009,584.4972767271383,552.2061508923731,519.9531554810617
512,283.4257689534778,-0.0015939812076295468,4.68,283.4257689534778,309.08764257336446,309.08764257336446,338.766416881312,320.73199076074934,299.34759893042826,586.4785476015111,553.3219169756749,520.2069526130854
513,283.7818861603572,-0.0007818093636686729,4.68,283.7818861603572,308.9934287264551,308.9934287264551,338.60669879168927,320.94130489187125,299.8859159002868,585.8668675133923,553.440529079715,521.0132006679195
514,283.4441356189706,-0.0004534219088028202,4.68,283.4441356189706,308.8257405538904,308.8257405538904,338.9857486026409,321.22788424364165,300.0902775299311,585.9974364051856,553.4529421755492,520.9061656786461
515,283.642282881224,-0.00048442399020587334,4.72,283.642282881224,308.928610373213,308.928610373213,339.04935986261376,321.2489734808735,299.9816941312713,585.487297522828,552.9972637211492,520.4142529233335
516,283.5352817139598,-0.00035896690817283083,4.72,283.5352817139598,308.8594485815041,308.8594485815041,339.1808050577445,321.37227782639485,300.1016877705674,585.3350789372973,552.8766748323585,520.3127457952456
517,283.6053508573254,-0.00034714138149471996,4.72,283.6053508573254,308.88366146524766,308.88366146524766,339.136417498573,321.346767848662,300.1007477732745,585.0208312206779,552.6361028991338,520.1181377717718
518,283.58470946978684,-0.0005170620119946401,4.77,283.58470946978684,308.83748562171286,308.83748562171286,339.31927845498154,321.4211572057305,299.9706618509809,584.5571942490184,552.1444698628976,519.5099992211574
519,283.3874872814085,-0.00040481443159889885,4.77,283.3874872814085,308.6828270720798,308.6828270720798,339.4650279146349,321.55783363549386,300.11701938046417,584.4541749999456,552.0501040364309,519.4353266146426
520,283.5623485693679,-0.00039652096523545843,4.77,283.5623485693679,308.7762431626165,308.7762431626165,339.3182751878961,321.47512698674694,300.1174338850335,583.9953167539918,551.684787754665,519.1410585698254
521,283.6304696790609,-0.0005489392950925875,4.82,283.6304696790609,308.8211381678831,308.8211381678831,339.449593237333,321.52373453151495,300.00231590252724,583.386878533215,551.0883408437426,518.4848945393818
522,283.5111863828452,-0.0004085355482259523,4.82,283.5111863828452,308.7179734453198,308.7179734453198,339.55389946170436,321.6270482746629,300.1292521462857,583.0684323939493,550.8122298846725,518.2795417765088
523,283.7219135221996,-0.0004021402578003874,4.82,283.7219135221996,308.74533717140514,308.74533717140514,339.38071446718294,321.5299655282738,300.13918941366785,582.2631114863946,550.1919039557159,517.8169152105938
524,283.73154829577436,-0.000577069636751748,4.87,283.73154829577436,308.5866480151973,308.5866480151973,339.53498355570633,321.585269447707,300.05022114677155,581.451089257365,549.457779347323,517.1114127470695
525,283.52485074978284,-0.0004547188464009144,4.87,283.52485074978284,308.247234429962,308.247234429962,339.6895001570865,321.68364596539624,300.14803464182535,580.9974801453493,549.0815000178028,516.8811740096004
526,283.7147421136122,-0.0004567255354965827,4.87,283.7147421136122,307.978255837501,307.978255837501,339.57497660682066,321.6020123866057,300.17004873876806,580.0632776889753,548.4247613744348,516.4912751969819
527,283.4508438873533,-0.0006275760280889386,4.91,283.4508438873533,307.39476547578454,307.39476547578454,339.8994495467073,321.74143624983424,300.0953059964532,579.3469673797792,547.788881236868,515.8772805164625
528,282.9656893812004,-0.0005529761048981285,4.91,282.9656893812004,307.3150224883864,307.3150224883864,340.29282812115366,321.9932752861453,300.1558677690185,579.7667946319377,548.094476254822,516.0592707722748
529,284.2744013580528,-0.0005099117120959118,4.91,284.2744013580528,306.93025647529305,306.93025647529305,339.3906439988276,321.480410604972,300.1714525449417,577.7207362701896,547.1952102102312,516.2234614249123
530,275.60101484336377,-0.0011063844684137125,4.96,275.60101484336377,300.2014883014565,300.2014883014565,342.4803458756042,322.7864992658826,299.3515621816441,582.6137972337863,548.7109298610097,514.5112955803933
531,291.4061319882741,-0.0040089528346609615,4.96,291.4061319882741,315.47911192868736,315.47911192868736,333.7692466017888,315.11050655981495,293.27361600398564,572.7703322623539,542.1905493769353,511.64866412909396
532,278.776743616575,-0.004298096904138182,4.96,278.776743616575,305.06812225320544,305.06812225320544,341.60013864006805,321.6720618607295,298.0862175329861,581.2211350294116,547.2246781424466,513.074122857265
533,285.9119875077537,-0.0037204595847035726,5.01,285.9119875077537,312.3957293424048,312.3957293424048,339.2143727882485,320.61777643367026,298.3096065430777,579.6310363567413,548.348614711958,516.7131663078535
534,284.6553299116973,-0.001649031977162263,5.01,284.6553299116973,310.43852710217107,310.43852710217107,340.5314909090242,322.1176840801291,300.06572546283127,579.5822056516826,548.6391329594348,517.2337929981886
535,284.87141650023943,-0.0008815976413572013,5.01,284.87141650023943,309.889461888666,309.889461888666,340.48116953407884,322.13472930889355,300.20821541491637,578.7727728211753,548.1836964271114,517.0872926009293
536,284.6221074440601,-0.0008445438940952732,5.06,284.6221074440601,308.9382155319444,308.9382155319444,340.75648226177077,322.2819327135518,300.1552886201686,577.9468291262555,547.5181919831264,516.4625311925703
537,283.74598365810795,-0.0006085567308434792,5.06,283.74598365810795,308.4338119978145,308.4338119978145,341.1999015622337,322.53082978427403,300.15281968964746,577.939555678478,547.3174512515392,516.0268753757232
538,283.79707361358135,-0.0005523777873047697,5.06,283.79707361358135,307.7608853144422,307.7608853144422,340.98609505803944,322.41546229318266,300.17866086099195,576.9221020494438,546.6247409876352,515.5880062211606
539,282.0870375309265,-0.0007229817965357377,5.11,282.0870375309265,307.26099236914456,307.26099236914456,342.06328547792566,323.07237268040166,300.17025928303786,577.968821482368,546.9390379917811,515.0625985040435
540,282.8900492247385,-0.0007016644080339862,5.11,282.8900492247385,307.03175754404947,307.03175754404947,341.4069810594614,322.68071623964414,300.2097820540145,576.8317910093175,546.4127533154185,515.1831332781487
541,282.183084674849,-0.0005937173160110998,5.11,282.183084674849,306.93422031079274,306.93422031079274,341.7807714578005,322.8755711377127,300.17985254192075,577.0142349449569,546.2963948185894,514.7627319739652
542,282.1076081491733,-0.0006404100159725923,5.16,282.1076081491733,306.3243469841939,306.3243469841939,341.80187372939633,322.8821830727383,300.1182173752296,576.5261820081499,545.9502237807955,514.4603978927418
543,281.5734797194338,-0.0005678936172611726,5.16,281.5734797194338,306.16048876084574,306.16048876084574,342.0692127466343,323.03906839222145,300.1749011816615,576.6007666093465,545.8538220133955,514.2052503047602
544,281.4674121040011,-0.0005809212736362923,5.16,281.4674121040011,305.9481457413584,305.9481457413584,341.9357323494636,322.9551574133407,300.1583735823285,576.2638208235074,545.5250598975218,513.849465073394
545,281.0341398231825,-0.0006271567404780853,5.22,281.0341398231825,305.5066364415745,305.5066364415745,342.27488001325383,323.129282338694,300.0792916143124,576.2375303011315,545.3333484077783,513.4214407272431
546,280.6076684538936,-0.0005717127616178264,5.22,280.6076684538936,305.2151997697689,305.2151997697689,342.373854327665,323.2096496297761,300.156760972693,576.2280546754837,545.2202664652248,513.2094559083342
547,280.3906266231185,-0.0006347434951754494,5.22,280.3906266231185,305.0840256408514,305.0840256408514,342.32891935878416,323.1753208960328,300.15367720780387,575.9847946910642,544.9173803780623,512.86696624769
548,280.107787647798,-0.000803600312488606,5.27,280.107787647798,304.8338228839391,304.8338228839391,342.5361816487241,323.27860165830964,300.08843855825916,575.8481469050756,544.6221705885667,512.4135483499076
549,279.9211069614927,-0.0009097475974356728,5.27,279.9211069614927,304.902920143243,304.902920143243,342.58545674936573,323.3101500952497,300.1303683253697,575.6327394640539,544.2514561162097,512.025650158215
550,279.97179938376695,-0.0009427836785365074,5.27,279.97179938376695,304.90416020785415,304.90416020785415,342.36442874554285,323.1636148124067,300.0964355738348,574.8095453923124,543.3853675413343,511.27741118741505
551,280.12916681911224,-0.0010213011770845437,5.32,280.12916681911224,305.0422694541331,305.0422694541331,342.47438415386756,323.24086963371195,300.07769430476225,574.2695095473646,542.7989016986614,510.8009614249893
552,280.7588068788112,-0.0011685353769966822,5.32,280.7588068788112,306.0972651830976,306.0972651830976,342.5609024234361,323.3654930123711,300.19860967619053,574.1508758669146,543.0216288849225,511.4019853236452
553,281.39755315685136,-0.0011967211665027122,5.32,281.39755315685136,306.703069447621,306.703069447621,342.52508969506033,323.36434772554503,300.16255008265995,573.80307942587,543.0888055926524,511.73619003797944
554,280.86369106527695,-0.0016493526440867212,5.37,280.86369106527695,305.9296631652618,305.9296631652618,342.98325020847574,323.59755514229533,299.9763918788171,573.6837741580654,543.1222014505149,511.5708180751746
555,278.16112461331096,-0.0019057544818334993,5.37,278.16112461331096,303.1972409191899,303.1972409191899,343.61450520876485,323.9595752849332,299.91933049881754,574.462305786557,543.4782201028136,511.2523495347717
556,277.68444658589567,-0.001203188082410156,5.37,277.68444658589567,302.622882790995,302.622882790995,343.3395648251477,323.90528010841064,300.1688986749573,574.5146699839397,543.8595688248207,511.9236218736678
557,276.9889173472752,-0.001576810541369822,5.43,276.9889173472752,301.91659435711375,301.91659435711375,343.62233736678553,324.0820158242354,300.1405393869957,573.9143836879796,543.2958374521496,511.3725576234962
558,276.51102824565925,-0.0017913264070801294,5.43,276.51102824565925,301.7139456060171,301.7139456060171,343.7329341183679,324.15238751280424,300.2209344357112,573.8100224502144,542.8966254450678,510.7729030442142
559,277.35807961558277,-0.001970735022509884,5.43,277.35807961558277,302.53572239117904,302.53572239117904,343.25628952536016,323.8717768075949,300.1554803317799,573.0148098680543,542.2066621453332,510.2743870306582
560,278.2692356112035,-0.0031918087610200985,5.48,278.2692356112035,304.3540986539216,304.3540986539216,343.3857388084026,323.6280891242224,299.5088874309645,572.4019035637064,541.0697224009142,509.18677072296157
561,279.26196989505354,-0.002570929334117733,5.48,279.26196989505354,304.938324493059,304.938324493059,343.1973956225754,323.78961295247257,300.04637413534294,570.2944450679983,539.4522458563309,508.2581759851981
562,281.1989941232245,-0.00455273486731389,5.48,281.1989941232245,308.07618255441275,308.07618255441275,343.55063972232665,323.8199838167774,299.58237513765965,570.4749399551293,540.4450375865532,510.0959169568562
563,282.4041947848087,-0.004150897009630561,5.54,282.4041947848087,308.5949398117886,308.5949398117886,342.97573976424485,323.4088540880297,299.19080455584646,568.9434701612583,539.7582688327866,509.58490635101543
564,279.0631823452965,-0.003681046786833009,5.54,279.0631823452965,304.8667791732892,304.8667791732892,343.18400473474253,322.4143535412319,296.6787861062793,568.9261717610507,538.3663018147755,506.5429650990399
565,277.42064263198904,-0.002385729734195041,5.54,277.42064263198904,302.67044345878423,302.67044345878423,343.27623237937485,323.26112208153666,298.5378876781327,570.3570225533545,539.9538882544349,508.2165796394024
566,275.9957053076005,-0.002786877672442012,5.59,275.9957053076005,300.4146811160977,300.4146811160977,343.7588094861138,323.8531009313225,299.16593456070785,569.6249896053657,539.4542288052837,507.8207011396687
567,275.7436259525425,-0.002977227054730469,5.59,275.7436259525425,300.88322519229905,300.88322519229905,343.90786797717936,324.15677955380556,299.7051462722193,569.7697497161603,539.5567555694205,508.0221236151101
568,276.1897199095344,-0.0033976574070576637,5.59,276.1897199095344,301.31173805811795,301.31173805811795,343.8992298206583,324.27592036607996,300.03640303979216,569.4023149769868,538.960378481277,507.4251657220901
569,277.60031579095266,-0.0038598011996293646,5.65,277.60031579095266,302.1603449601424,302.1603449601424,343.49182799564784,323.82739655195036,299.5216095010825,567.783822709429,537.3442980507806,506.19693174606596
570,278.0857851448561,-0.003978732349527281,5.65,278.0857851448561,304.1086635221434,304.1086635221434,344.42827871514584,324.71084557402105,300.24016384184785,566.5489043660975,536.3213589005794,505.7326542844545
571,281.98682669734205,-0.005825449509391345,5.65,281.98682669734205,308.69697654771807,308.69697654771807,343.57090564683455,323.91115274947185,299.4882882381077,566.6150470100467,537.614332022135,507.7377117434399
572,280.46831316597076,-0.0038332819660389372,5.7,280.46831316597076,306.7176952343309,306.7176952343309,344.13560037485394,324.543501999613,300.043988614646,566.6689011744252,538.21983640264,508.6086753436118
573,275.97236945980035,-0.0033649462401907915,5.7,275.97236945980035,301.559747184583,301.559747184583,344.5402632125186,324.30032959934744,298.97475362510465,567.6274093596965,537.6563429223571,506.3073101588663
574,275.39266511620076,-0.0027742367361381914,5.7,275.39266511620076,299.29124379611955,299.29124379611955,343.7726361572986,324.2726419802882,299.94722319642483,567.0518780739052,537.6933288334873,506.7695062081132
575,274.7387090383373,-0.004184480972921345,5.76,274.7387090383373,298.00099451355004,298.00099451355004,343.9645682969345,324.4567859032138,300.1891784573575,565.6270130556171,536.2804046840436,505.3986935219561
576,276.43153658679944,-0.0035618300547902715,5.76,276.43153658679944,299.6182424161472,299.6182424161472,343.56527747774584,324.1323896622256,300.06258049486837,564.6436625322208,535.2456431971194,504.65607939321524
577,277.8191143316544,-0.0037350407723957257,5.76,277.8191143316544,301.23514993670193,301.23514993670193,343.2431196551939,323.82274854113984,299.80010097984126,563.1239348468961,533.72525777158,503.49022994254904
578,278.49734539324953,-0.005060607415382168,5.82,278.49734539324953,301.5560091227664,301.5560091227664,343.43159229098256,323.90052146674674,299.57974267714764,560.0249319276834,530.5873206577668,500.68393721082873
579,280.6742602454471,-0.005919969917816403,5.82,280.6742602454471,307.5032779799322,307.5032779799322,344.32608883097134,324.5446011721846,299.7152377766764,561.4871122061085,532.9094971944481,503.4522474650479
580,281.36645508020143,-0.004655792839267425,5.82,281.36645508020143,307.82462363285543,307.82462363285543,343.8334759631927,324.3076874087399,299.69113197313897,561.529877580914,533.743551067485,504.74165900945684
581,276.786225543922,-0.002871120955886597,5.88,276.786225543922,302.46219680262914,302.46219680262914,344.77372272270446,324.810477919077,299.60046168315904,563.0792366825732,534.2126658012415,503.83161947849914
582,276.68927793795984,-0.0023791775664878667,5.88,276.68927793795984,299.5265225984291,299.5265225984291,343.3639192303569,324.2503258372746,300.25785178509216,561.4010191604098,533.2878090875205,503.67932468826655
583,273.7584055014499,-0.004458980942234625,5.88,273.7584055014499,298.36199960996964,298.36199960996964,344.2163896737549,324.7945302761068,300.34851057306395,560.7814819226683,531.5898051830247,500.7950389146138
584,276.6788342484189,-0.0036564662308238294,5.94,276.6788342484189,296.61224782314974,296.61224782314974,342.6774309258956,323.9340810305325,300.5591073263522,558.4736525030178,530.6610782584743,501.5286570868727
585,271.13102938124973,-0.005557547600831492,5.94,271.13102938124973,296.2785282452899,296.2785282452899,345.23243932409434,325.6274932801144,300.75976437674666,561.3540464548864,530.7297956251839,499.1135246107057
586,276.48403693892584,-0.003952975719077156,5.94,276.48403693892584,299.7335644326977,299.7335644326977,343.60387761637367,324.26626353883313,299.85669283419236,557.5643861235505,527.9788104494736,497.6490120180289
587,280.9356540599695,-0.006991076848133049,6.0,280.9356540599695,304.17243725346253,304.17243725346253,341.5718795778186,322.10733838768516,297.46662986920404,554.9518139573034,527.2649440837015,499.1410694781775
588,286.7788404533974,-0.009172193477988144,6.0,286.7788404533974,312.8292609277799,312.8292609277799,339.75657034820944,318.72463303760804,292.323027974743,554.2492210182652,526.1399409367059,497.11536923466383
589,278.8985835410564,-0.005477974795130014,6.0,278.8985835410564,305.01833049947555,305.01833049947555,342.2565569167229,322.80725290293634,298.20048889678384,557.4333986893533,529.2147678971243,499.812950959457
590,276.74970139260927,-0.003052098858357888,6.06,276.74970139260927,298.7884420389095,298.7884420389095,342.47972833588113,323.5561272068988,299.70159926046864,556.0118056132563,528.3288675804397,499.39571091432293
591,275.3852637582564,-0.0052081416603360076,6.06,275.3852637582564,298.45397314298276,298.45397314298276,342.7415354292205,323.8391402522815,300.0080600385489,555.3084850475983,527.135890224969,497.6056548518568
592,276.9860308123393,-0.0039109517296054275,6.06,276.9860308123393,298.8237573066725,298.8237573066725,342.1424091662329,323.49429678090064,300.0532658790938,553.9644865229542,526.3382380343081,497.7208407194992
593,276.9617864495955,-0.004495411372216207,6.12,276.9617864495955,299.69749100043333,299.69749100043333,342.728359933376,323.84922445925497,299.9590349545964,553.1581988867548,525.0862999969027,496.2727315768746
594,278.69953818843874,-0.005037462333890685,6.12,278.69953818843874,300.3530939634229,300.3530939634229,342.5457584931262,323.7531635434334,299.9051736756546,550.3684435500666,522.896699583221,495.04234104578524
595,281.38404703882134,-0.006007634454861965,6.12,281.38404703882134,306.2683294057057,306.2683294057057,342.85766839408194,324.00840464166464,299.93566661466525,551.5740626702847,524.9345839555305,497.3395722737681
596,280.54538527753493,-0.00415671520589278,6.18,280.54538527753493,305.5584761904316,305.5584761904316,342.88315239504357,323.94513652116746,299.66131393608464,552.1929530560847,525.5260257738081,497.7103798394259
597,277.6132489075382,-0.0022880119398545062,6.18,277.6132489075382,302.18177821828635,302.18177821828635,343.10845312847886,324.1126761340762,299.8378281099009,552.7470841480524,525.3562138936072,496.7352769538506
598,276.1173756541619,-0.002582136474209129,6.18,276.1173756541619,299.1106818736321,299.1106818736321,342.62311575148,323.9386076237654,300.1663449835739,551.5674120457675,524.1690059572385,495.4953895062212
599,275.72419091836446,-0.0043990904410116105,6.24,275.72419091836446,297.5686214133429,297.5686214133429,342.4808313840541,323.8722198852649,300.17179444901393,549.9674884723345,522.5002084659461,493.68518202154263
600,276.51631447873405,-0.004261328724838753,6.24,276.51631447873405,299.5307986700644,299.5307986700644,342.5552475600891,323.8310008995017,299.9882310822566,549.4074848189775,521.7499278362211,493.2303653501174
601,277.8779415271161,-0.004942048641591645,6.24,277.8779415271161,299.35975225137446,299.35975225137446,342.0613003369391,323.3923073601421,299.6094319723371,546.4800525255162,518.931054254105,490.9782912716753
602,279.5778695528769,-0.0057095640771803735,6.3,279.5778695528769,302.69944352100856,302.69944352100856,342.90821186868084,324.21042551662293,300.12115132089326,546.0143309795224,519.4514704996856,492.1551190593755
603,281.64767140095495,-0.005438006982374288,6.3,281.64767140095495,305.86138555031,305.86138555031,342.18067561044455,323.2318142033618,298.8397995517104,546.2017613279954,519.9935630423882,492.6392309736909
604,277.71670382855064,-0.002446712536465001,6.3,277.71670382855064,302.3699183843487,302.3699183843487,342.84164263605845,324.1070056512406,300.0589833485416,547.4308335156276,520.7303288140803,493.017939157952
605,275.9960625988011,-0.002800383646262672,6.36,275.9960625988011,298.8903766498845,298.8903766498845,342.5771537927822,324.04127510598806,300.2715232638546,546.0695105214754,519.3099680942931,491.35038992250855
606,275.6880379980296,-0.003961887428596822,6.36,275.6880379980296,298.1952036295347,298.1952036295347,342.2583512690315,323.78437071854745,300.1682919695004,544.506538211007,517.594934284189,489.50960450488947
607,276.3443655232045,-0.0041204061338501186,6.36,276.3443655232045,298.40980105829607,298.40980105829607,341.93338261806116,323.5501448142496,300.0876728105356,542.9187473254466,516.0357924802457,488.2524806643044
608,276.67870803003854,-0.006251474801182821,6.43,276.67870803003854,297.23882186620654,297.23882186620654,341.81808607608707,323.2520532907275,299.4114399529962,539.4476937784933,512.2401664646779,484.6151435200263
609,278.8763134736374,-0.006959186546090068,6.43,278.8763134736374,301.2254415499241,301.2254415499241,342.134069683673,323.61337623696085,299.74652873198715,540.4138885750092,514.1354991491359,486.8784722910722
610,278.9676361347417,-0.004046931596563219,6.43,278.9676361347417,301.8169208680409,301.8169208680409,341.68774818899664,323.324825899696,299.6467495940706,540.2162206240255,514.5896715969841,488.0776241725017
611,276.7039757643019,-0.003076428180147972,6.49,276.7039757643019,298.7053912031979,298.7053912031979,341.8247713713391,323.5510172237111,300.0407813664648,540.1276838980668,514.1242901891254,486.9778579909405
612,276.63273685565576,-0.0023644608971306047,6.49,276.63273685565576,297.7308559613043,297.7308559613043,341.2372142246037,323.2490675213486,300.1852606597021,538.9629867736593,513.0670061707593,486.16905464467345
613,276.83069135330567,-0.004193517814648384,6.49,276.83069135330567,297.0935275971205,297.0935275971205,340.8842983581736,322.99950253128924,300.0998274077135,536.8633563242689,510.6182140963622,483.303551362786
614,277.34871517320124,-0.005448071271375365,6.56,277.34871517320124,294.94666472070446,294.94666472070446,340.5046766715219,322.596061798851,299.5319899727245,533.6752931862256,506.94880258896615,479.49325155442733
615,278.53950687082715,-0.006432993427626488,6.56,278.53950687082715,297.9494127070454,297.9494127070454,340.7707888814118,322.8495522081843,299.6993936560398,534.5267319051895,508.5558773052151,481.42146760622086
616,279.4264914823711,-0.0027540011854544355,6.56,279.4264914823711,298.4226647531638,298.4226647531638,340.1889916217871,322.57995758196665,299.904641305676,534.3225213325542,509.1973768832594,483.2441813434879
617,278.1956386102814,-0.002410457363775209,6.62,278.1956386102814,296.36429364120954,296.36429364120954,340.1768365850584,322.725012478007,300.25769619978746,533.4515654449884,508.20513633548626,481.9212277875476
618,278.46720719222145,-0.0019152317445367828,6.62,278.46720719222145,296.3003959746158,296.3003959746158,339.7157040442557,322.38445763089936,300.10176526861613,532.3913435946799,507.059626297134,480.8519986882198
619,278.5152484349802,-0.0024669380827174736,6.62,278.5152484349802,294.7304452464036,294.7304452464036,339.29561208603855,322.1553416516435,300.1424985152703,530.7220389526374,505.1416524317031,478.6035526076737
620,278.30297850572225,-0.002099685708622734,6.69,278.30297850572225,293.7726560085626,293.7726560085626,339.381097328606,322.2640323453824,300.14462967319946,529.9219847020037,504.3670204738643,478.06424143335255
621,279.0471404613357,-0.00325916087640743,6.69,279.0471404613357,293.46590514489884,293.46590514489884,338.7351155892462,321.69488705322567,299.75756324465164,528.8818777890932,503.553860297059,477.14007957734503
622,278.63988911079616,-0.0015783912393184663,6.69,278.63988911079616,293.6652224439575,293.6652224439575,338.67953713424663,321.8155577766924,300.12077236688265,528.8787717524935,503.74812767333276,477.9447800871832
623,278.6762562875019,-0.0015563577194415146,6.76,278.6762562875019,290.7834696213676,290.7834696213676,338.24587883448714,321.6739459836686,300.3516391017208,527.6215524128553,502.6232801274678,476.7285979586962
624,277.68653342515125,-0.001643008188428996,6.76,277.68653342515125,291.2947453951106,291.2947453951106,338.65309893568195,321.88269086507074,300.24723259343335,527.3846647900317,501.8149823858709,475.5662691292573
625,278.95023405246263,-0.0010544995959824721,6.76,278.95023405246263,290.3076096511878,290.3076096511878,337.7319796061377,321.27917325137037,300.16696241918004,526.5686047708737,501.3999515846023,475.56769239128465
626,278.4440867273998,-0.0010867903633842158,6.82,278.51751608923297,289.1447978305635,289.1447978305635,337.83081541454203,321.420271494859,300.29750293852334,525.7607735222753,500.5348810547963,474.6750749063611
627,268.89089885446924,-0.013900615175176934,6.82,268.89089885446924,288.9225431926015,288.9225431926015,342.72334193412183,326.2174491765196,304.23090800700686,533.9066219711975,507.02264260706824,477.6958681960118
628,282.77330904775437,-0.008038178011271824,6.82,282.77330904775437,305.81548737246425,305.81548737246425,337.1745212812569,318.8741307537044,294.87090065709907,529.1478495396391,503.0219745279703,475.9524362397268
629,277.2310506919243,-0.0106460425779209,6.89,277.2310506919243,294.0013603510701,294.0013603510701,338.8488980883462,321.71082546696624,299.1012822296327,525.3501246432484,497.90281725116967,468.4691507214451
630,279.61361516584805,-0.005425201747297992,6.89,279.61361516584805,297.76554987044346,297.76554987044346,338.56476253759655,321.78158452993074,299.65501911878295,528.0025116461645,502.7192167561135,476.5739182012312
631,279.83992457969674,-0.0032391723794508165,6.89,279.83992457969674,296.25165602614186,296.25165602614186,338.30318291367894,321.81129871296173,300.17263819249223,526.8896263779351,501.8342741735256,475.81822073225857
632,279.83428517600265,-0.0016908613383957993,6.96,279.83428517600265,294.21766627311575,294.21766627311575,338.08615524998214,321.8045473304811,300.4065659546465,526.3176737870041,501.5913956460188,475.9955793796301
633,279.79366284571927,-0.0013044388949169372,6.96,279.79366284571927,293.0105048069547,293.0105048069547,337.6822097442322,321.4777274569598,300.25550507966113,525.4070366194007,500.6196545192686,475.0816561294656
634,279.88832068616495,-0.0009953266270775751,6.96,279.88832068616495,291.632348289739,291.632348289739,337.21561852702797,321.1588445094808,300.2008276582526,524.5890888751842,499.8421383347373,474.45295740921574
635,279.6184194315009,-0.0010990936609890367,7.03,279.6184194315009,289.51374529110825,289.51374529110825,337.08813422410964,321.16767873776297,300.3394920273847,523.7992310081139,499.1660520587253,473.8953368913074
636,277.4766212977532,-0.0008815045448673509,7.03,279.58895590079874,288.93118519748407,288.93118519748407,336.8242603906088,320.92844107428397,300.2014618424358,523.2875717871921,498.55885023762266,473.32965993606905
637,268.2445027561837,-0.013629902120501414,7.03,268.2445027561837,286.5591539470757,286.5591539470757,342.0306505928584,325.74155200238954,303.5503486141242,529.2440258510777,502.5109111289888,473.02190288367336
638,284.646072375296,-0.009895717927724368,7.1,284.646072375296,305.7603291957659,305.7603291957659,335.6414324012707,317.11417199803515,292.4296187441676,524.3083539256126,498.2995990562033,471.14846765559173
639,279.34098995213634,-0.009137296605203016,7.1,279.34098995213634,295.7541077852216,295.7541077852216,337.73255137541634,321.0508662649549,298.77288119831866,523.6473272054195,497.9270320499341,470.63473520413373
640,279.5573895897953,-0.003284171299685945,7.1,279.5573895897953,295.45810168000924,295.45810168000924,337.7908147278965,321.61943102016056,300.1437203422171,524.6823367712444,499.8873106881402,474.16790240367743
641,279.4866865247811,-0.00224061856845581,7.17,279.4866865247811,292.63828899159626,292.63828899159626,337.44597993509166,321.5437723622909,300.4328188181009,523.6472208153267,499.14754037605223,473.71222894915036
642,279.3682509700094,-0.0013930431008738475,7.17,279.3682509700094,291.76887572001124,291.76887572001124,337.1109061532134,321.2379320661987,300.25413663586926,523.0961576417238,498.46577578717364,473.06868942828527
643,279.59592717986857,-0.0009239825864851836,7.17,279.59592717986857,290.47772337129425,290.47772337129425,336.58625558439763,320.87042932649115,300.185650099187,522.3939309246222,497.82102871364043,472.5882984250729
644,278.36767680779406,-0.0010100145514523318,7.24,279.3539771440015,288.6708018902034,288.6708018902034,336.4561498247362,320.8770083570981,300.33247374105207,521.7569805474286,497.277138471661,472.1307972527797
645,268.976802534879,-0.012194170061186393,7.24,268.976802534879,287.8821706549155,287.8821706549155,341.34039833912914,325.02280475196545,302.4225802690167,527.4375365822997,501.388385615218,472.7336865033839
646,285.0705743695216,-0.010339645081301474,7.24,285.0705743695216,305.72353588532354,305.72353588532354,334.4983920514052,316.04592225446964,291.3136002515351,520.7920263580183,494.33734307290933,466.48355782074793
647,279.2828565174494,-0.006989798447301188,7.32,279.2828565174494,295.0344684202457,295.0344684202457,337.0743189661737,320.8971286356283,299.03258539097607,521.8300344324979,496.3702453175084,469.4030443026223
648,279.56361813339885,-0.002983638746109518,7.32,279.56361813339885,294.06087101915926,294.06087101915926,336.85514092454036,321.14873818082,300.0747621512977,522.2450405563907,497.69623712099747,472.1971119433495
649,279.8383957866337,-0.0015980136432257597,7.32,279.8383957866337,292.50398897324567,292.50398897324567,336.32631010892106,320.84454688169217,300.2203446791704,521.6034792099391,497.3003912208035,472.17663340939333
650,279.74745676531404,-0.001306944602562976,7.39,279.74745676531404,290.7672043043597,290.7672043043597,336.1143536156273,320.79467777935264,300.37803492184963,520.9921043361936,496.8344426254534,471.8565856158433
651,279.7793280737379,-0.0010003407219019156,7.39,279.7793280737379,290.6949705859252,290.6949705859252,335.8489677230233,320.53883764996,300.2024991014941,520.6127481348551,496.3198834421206,471.29636197776057
652,279.928493493059,-0.0007951310467899653,7.39,279.928493493059,290.0111219537153,290.0111219537153,335.4486606616233,320.26308149068365,300.17283676748747,520.1455611821225,495.83798744389605,470.87635291621757
653,278.8805276714528,-0.0009949352689982982,7.46,279.7876915495862,288.8753371135808,288.8753371135808,335.37598739196574,320.32030728877345,300.3516425686176,519.7397246721772,495.48065835098714,470.52949147114697
654,269.07312386941743,-0.012030775915067404,7.46,269.07312386941743,287.57569090860363,287.57569090860363,340.0712757229486,323.9219261919552,301.24147407102987,524.8309451025133,498.91874716599426,470.3075977932883
655,287.45921407680754,-0.012643352104259042,7.46,287.45921407680754,305.83377118130534,305.83377118130534,331.7703714638365,313.1181974082435,287.9177024806259,516.7332328650152,489.95345114044625,461.5535487003316
656,281.3702412128308,-0.009990570191029557,7.54,281.3702412128308,295.153381255423,295.153381255423,334.97143419043283,318.7314425847217,296.53427709580336,517.7871485253254,491.9987848384945,464.7020065960337
657,280.3843420907322,-0.004398337007869735,7.54,280.3843420907322,293.4994049261983,293.4994049261983,335.6155481759704,320.25439088079196,299.46686835323646,519.6349828519502,495.2494212660926,469.91732152102094
658,280.0394364196973,-0.0021407935690785918,7.54,280.0394364196973,292.0222167802182,292.0222167802182,335.64234153656497,320.5113581222344,300.1528188784848,519.8804469798856,495.71454737729533,470.68360881038666
659,279.8410456840059,-0.001741279854267197,7.61,279.8410456840059,290.5587549885315,290.5587549885315,335.6661982010273,320.64409851541694,300.40010371827384,519.815965513442,495.7636188178092,470.80335477499426
660,279.76461394702704,-0.001412152665239419,7.61,279.76461394702704,290.5079640214777,290.5079640214777,335.5784015980563,320.4967028080818,300.21991780574183,519.8608912904325,495.5791335629711,470.4586025140627
661,279.8537890073259,-0.0012134496898853486,7.61,279.8537890073259,289.5900639515327,289.5900639515327,335.2839789302873,320.2975291709894,300.20263947740347,519.6293642183772,495.2816850601917,470.1378861110217
662,279.54238015868054,-0.0014881444242212938,7.69,279.54238015868054,288.44340303232593,288.44340303232593,335.43424147829296,320.5166522184381,300.4089227495114,519.4760698085676,495.081780793495,469.8038162249601
663,279.6125526173871,-0.0012701341073719785,7.69,279.6125526173871,288.2816549327748,288.2816549327748,335.32156826128045,320.35810078732027,300.21119652143,519.3136896686958,494.6502625039126,469.1554818052121
664,279.60588088924106,-0.0011864284368202638,7.69,279.60588088924106,287.9388214487482,287.9388214487482,335.17648735368044,320.27004683541986,300.186130444636,518.9802886334799,494.1699213566484,468.5459373734125
665,276.7829638776049,-0.0015075009120572025,7.77,279.39831336118095,286.31560204892577,286.31560204892577,335.2842377267771,320.50231833358464,300.42366454000654,518.3877164006459,493.58201607929243,467.8719050630362
666,268.0308212053231,-0.012398637820911662,7.77,268.0308212053231,285.3700323207754,285.3700323207754,339.7219945519951,323.91113877521167,301.2041383347509,523.6927116541576,497.68153728466956,468.8732210131469
667,287.5195867784332,-0.013207658372252906,7.77,287.5195867784332,304.82896678420315,304.82896678420315,331.79416299918125,313.1833560822666,287.3271522763195,515.395789935845,487.932656025835,458.42835385323235
668,281.42407402004505,-0.00987608659633532,7.84,281.42407402004505,293.79261384544543,293.79261384544543,334.6209632713057,318.6784727677309,296.36142886856453,516.5029817927747,490.3576825460152,462.56256545033534
669,280.89278360040504,-0.004116783763998932,7.84,280.89278360040504,293.49540735784717,293.49540735784717,335.32547607186734,320.23345272179495,299.27384670510827,518.5419237707571,493.7558012203014,467.84199582048365
670,280.65790632188634,-0.0017644691503173604,7.84,280.65790632188634,291.20574295192955,291.20574295192955,335.14960834949665,320.4390149697642,300.13838041482666,518.3584696044414,493.961789999683,468.56776681461935
671,280.27579585408887,-0.0012590161516454756,7.92,280.27579585408887,290.7856436016844,290.7856436016844,335.30234460561684,320.6855298573614,300.43535421700403,518.5772904812759,494.25575440680194,468.8429254703324
672,280.5473405868509,-0.0008751744178520093,7.92,280.5473405868509,289.96208120355715,289.96208120355715,334.7878806455986,320.25780084457193,300.2304844203225,518.2031186888762,493.8816824409981,468.53985363685854
673,280.4545282984511,-0.0009154473141413932,7.92,280.4545282984511,290.2215766631321,290.2215766631321,334.6743440841614,320.16283378458877,300.16530119017006,518.2115601562466,493.75192864404863,468.29421362091244
674,280.34836484787115,-0.0012704174666380297,8.0,280.34836484787115,288.3573467057865,288.3573467057865,334.58556205174267,320.2683333848348,300.42319533750043,517.6760420936822,493.3384488876532,467.9298285686824
675,279.8197934625154,-0.0013260779716649518,8.0,279.8197934625154,289.6522261459203,289.6522261459203,334.9793441825134,320.47405638899977,300.2490090166525,517.9659996096043,493.0898543531754,467.1197568772873
676,280.22451971365774,-0.0009920122830998634,8.0,280.22451971365774,288.07098620296404,288.07098620296404,334.4537933731842,320.12759459340964,300.19395884824473,517.2305212810506,492.485914311159,466.70421478304996
677,279.9168103501028,-0.0012476212916326945,8.08,279.9168103501028,287.89780639059796,287.89780639059796,334.6882200319009,320.42755362033967,300.4031381814082,517.1245860993938,492.3272078216488,466.39130601032633
678,280.1805024059553,-0.0009302297170619145,8.08,280.1805024059553,288.0041862426231,288.0041862426231,334.41395763846435,320.1637195394117,300.16515827425974,516.9627273073755,492.09742641464425,466.1552329376973
679,280.2188998582191,-0.0008284506789301149,8.08,280.2188998582191,288.31218829535874,288.31218829535874,334.23754297942895,320.0749667663852,300.2044825680818,516.9910965028029,492.0711527540111,466.0658737763393
680,280.1572110701963,-0.0011250153028131704,8.16,280.1572110701963,287.58164388673157,287.58164388673157,334.2132026048973,320.21145666941453,300.44170566538514,516.9633215588482,492.08252284832685,465.9945211897377
681,280.2578643838817,-0.0011117866327656767,8.16,280.2578643838817,288.02794279257745,288.02794279257745,334.1423987607054,320.1001239897292,300.23910968481164,517.2087428176735,491.9779697849941,465.4991426365585
682,280.22390315566565,-0.001436215718979117,8.16,280.22390315566565,287.1246806900157,287.1246806900157,334.04542164227934,320.07669118430573,300.2036157408643,517.0355131457906,491.4352453174801,464.39869320766894
683,280.2804696565216,-0.0014934817031161396,8.24,280.2804696565216,286.282058267143,286.282058267143,334.0365131045627,320.2565162824098,300.472791972668,516.8823148609791,491.24213049877176,464.0494656918728
684,280.8634675385538,-0.0012150841073437224,8.24,280.8634675385538,287.6731681449072,287.6731681449072,333.766890075433,319.9922773221669,300.201697383783,517.3494086635957,491.80534841472263,464.8983541685213
685,281.32289084016685,-0.0009096571363129691,8.24,281.32289084016685,288.1130664984707,288.1130664984707,333.3672267424177,319.7420379159545,300.20402600798604,517.4338671690055,492.02825316896826,465.31693195556784
686,281.4290153037403,-0.0010802097115281128,8.33,281.4290153037403,287.652032833326,287.652032833326,333.241653612793,319.83893647093953,300.4838959310403,517.5472004065235,492.27833469591485,465.58553873904464
687,281.72062897949814,-0.0008581689156600403,8.33,281.72062897949814,288.498001283653,288.498001283653,332.9928513920914,319.58229399095654,300.2393368119634,517.8946773593445,492.3802309998694,465.44111601730475
688,281.8642749942331,-0.0011047037776250601,8.33,281.8642749942331,287.90762426763274,287.90762426763274,332.64121915465455,319.38594753255813,300.172464627376,517.7130418487491,491.9324165367613,464.52896437220835
689,281.5884877956881,-0.001574311481488122,8.41,281.5884877956881,286.53133371727745,286.53133371727745,332.793428234743,319.68726136649764,300.4501981722645,517.6588144414457,491.627435321822,463.6775021418132
690,282.46090522983815,-0.0017709132586015697,8.41,282.46090522983815,288.2262028878104,288.2262028878104,332.6803242027446,319.55845059077075,300.21194636336577,518.5155546056014,492.7482843569665,465.3157264725139
691,283.26360739473165,-0.0014391451242988795,8.41,283.26360739473165,289.3170170233222,289.3170170233222,332.20328606160734,319.2489377901698,300.13625702462303,518.7169007471017,493.4170408891586,466.5320479740868
692,283.71780787062335,-0.0013895358226225785,8.49,283.71780787062335,289.78101754277685,289.78101754277685,332.0069195791209,319.28738651678964,300.42248729619894,519.1459565321941,494.1972281870495,467.5964713917466
693,284.1627488151593,-0.000906321715478553,8.49,284.1627488151593,290.9631155045467,290.9631155045467,331.7348005005282,319.02615176990224,300.23425294432116,519.6519869592502,494.6172747341102,467.9187648750746
694,284.53284036683056,-0.0011728933660895002,8.49,284.53284036683056,290.2903011183225,290.2903011183225,331.15910379044027,318.6838610344693,300.1078295609529,519.1007195771246,494.0382210564158,467.3761155165345
695,284.1104845500625,-0.0014677999913050854,8.58,284.1104845500625,289.6437822745668,289.6437822745668,331.4695578071057,319.12485130345163,300.4918353987319,518.9476343383076,493.9559725683035,467.3003404557239
696,285.30239403771964,-0.001216069831127986,8.58,285.30239403771964,291.98910137329716,291.98910137329716,330.8952161213161,318.59329605470333,300.0889682560801,519.4670987796221,494.63327465135035,467.9657249835923
697,285.8426358513243,-0.0009862092728588623,8.58,285.8426358513243,291.970189361452,291.970189361452,330.43095086178977,318.38109063083664,300.17740205566105,519.2001074217956,494.4918703182721,467.92508907846013
698,285.6915455087284,-0.0014050619057067726,8.66,285.6915455087284,291.3555562380551,291.3555562380551,330.7390409862102,318.7925973673265,300.5001973800496,519.398732613343,494.78807868335616,468.09713703211213
699,286.1842447362921,-0.0009450832655281127,8.66,286.1842447362921,292.24082708735136,292.24082708735136,330.3407904176117,318.44123334112794,300.2855030644642,519.3786800005261,494.7478367930011,468.03892863092926
700,286.46729285257675,-0.0009948664617474012,8.66,286.46729285257675,292.06186693981584,292.06186693981584,329.88414897257263,318.1869587493735,300.27402381986906,519.1087892966183,494.55833922339315,467.9260653345333
701,286.44478492716,-0.0012303908901168947,8.75,286.44478492716,291.6309865374008,291.6309865374008,329.8245675464394,318.2999051031611,300.52506091415796,518.9648348465886,494.580133483837,468.05074625553664
702,286.8410118659993,-0.0008731515901287956,8.75,286.8410118659993,292.9872084952018,292.9872084952018,329.60723527388905,318.05725237265324,300.23427418511596,519.028582879444,494.56705198876983,467.89203563736527
703,287.7348555318566,-0.0009203266488988504,8.75,287.7348555318566,292.3798076564056,292.3798076564056,328.6166856813495,317.4093165685423,300.15258599594057,518.3657651122957,494.1621699351651,467.8911042815497
704,287.37278271370246,-0.0014775879597329622,8.84,287.37278271370246,293.79546208946203,293.79546208946203,329.28140850106,318.0241426740803,300.43186830219923,518.4021543611065,494.30635393241243,467.8084959575131
705,288.40497184952466,-0.0012925928434228684,8.84,288.40497184952466,293.07526927658796,293.07526927658796,328.52787680313315,317.44429590684166,300.1792294235878,518.232824261464,494.111415377645,467.7031412787831
706,288.3158365039507,-0.0014039628073613253,8.84,288.3158365039507,293.97407027927903,293.97407027927903,328.7134955730854,317.59179311232,300.2742089352412,518.0527510859587,494.0827624023742,467.68065773434085
707,288.5220599067265,-0.0013615061369952608,8.93,288.5220599067265,293.5165673077002,293.5165673077002,328.5662613820137,317.65597178367034,300.53739109411595,517.8776551162902,494.0716242589978,467.7900252631115
708,288.8968065789523,-0.0009451419811232764,8.93,288.8968065789523,293.9370353326753,293.9370353326753,328.2209706513846,317.3147548601546,300.2620997612506,517.6751835267174,493.87313612267855,467.60124352220413
709,288.82928753403365,-0.0008580344349157221,8.93,288.82928753403365,293.87139500674,293.87139500674,328.0874006218818,317.2319339312232,300.26697331101894,517.529217670823,493.7460808371072,467.47675856459983
710,288.75153988278106,-0.001154811940218714,9.02,288.75153988278106,293.4132459009791,293.4132459009791,328.04082140061945,317.38551612558393,300.5328090354598,517.3342943704275,493.7393464612136,467.52837827850755
711,288.78428352744544,-0.0009263617655617118,9.02,288.78428352744544,293.7536601285998,293.7536601285998,327.9489202050298,317.2159003735487,300.2994022300741,517.3955716207436,493.6211793849373,467.2176415697394
712,288.8878211624842,-0.0009202823842235919,9.02,288.8878211624842,293.55007825247975,293.55007825247975,327.5747447074505,316.9996647195751,300.29746939185725,517.090806683668,493.4268543759721,467.1143108370345
713,288.76707310603365,-0.0012689522715902957,9.11,288.76707310603365,292.9829509122837,292.9829509122837,327.7025807427561,317.26160194266424,300.5748261056806,517.0928823797743,493.49738717917296,467.1140889173037
714,288.87910805003764,-0.0010915402598216106,9.11,288.87910805003764,293.09642469057314,293.09642469057314,327.55640371715316,317.0720574514583,300.3203331565867,517.0741250131226,493.3660609577828,466.8321437077233
715,289.04529334042775,-0.0008434412091458121,9.11,289.04529334042775,293.0506777133882,293.0506777133882,327.1545125013959,316.8123411014299,300.3059937705535,516.657724534503,493.11668473129555,466.76729107448693
716,289.1270648281519,-0.001067963237143199,9.2,289.1270648281519,292.86369597164673,292.86369597164673,326.99728882976905,316.86445929625097,300.5344268666588,516.3683714683027,493.0305840366696,466.8090557590727
717,289.38970275712205,-0.0008145181320609041,9.2,289.38970275712205,293.2099502074912,293.2099502074912,326.7195322469254,316.55992175132707,300.27323512697654,516.0853797739492,492.6958348934208,466.44342496275425
718,289.57722700797694,-0.0008735116868778814,9.2,289.57722700797694,293.2153852796534,293.2153852796534,326.36238345529006,316.33756913785805,300.2529692428394,515.595529458471,492.35839786005084,466.27736940946545
719,289.212414389872,-0.001201257404441658,9.29,289.212414389872,292.8103949914841,292.8103949914841,326.5615699391607,316.6148984103969,300.4959451398512,515.4403173865363,492.3104010260386,466.19392131629735
720,289.23577903365356,-0.0009837618470032172,9.29,289.23577903365356,293.0186378238753,293.0186378238753,326.4584248918199,316.4409045895279,300.24302881693563,515.3639278354927,492.13720822690544,465.8961787068427
721,289.29528555151177,-0.0008187022743544325,9.29,289.29528555151177,292.8078289847858,292.8078289847858,326.20135224563563,316.31271897346227,300.22884966524924,514.8889871158709,491.83733392272234,465.6885805623721
722,288.5677692590433,-0.0011990011650604426,9.38,288.5677692590433,291.93358234687105,291.93358234687105,326.7164026350261,316.76073505113754,300.453762143654,515.0146995395551,491.8307151944613,465.42559845814054
723,289.1084383470428,-0.0009322385752271733,9.38,289.1084383470428,292.11714588669656,292.11714588669656,326.3902477581172,316.46602002373,300.18710341008943,514.8374791631798,491.69133487943117,465.2776162007397
724,288.3613755644948,-0.0011251029783809763,9.38,288.3613755644948,291.70162161335594,291.70162161335594,326.5878423974854,316.5489889973787,300.09035719532875,514.2931734353126,490.9835042598239,464.30085012406045
725,288.98807032584426,-0.0015034288644971694,9.48,288.98807032584426,291.0202859883383,291.0202859883383,325.7494975731893,316.2477334413649,300.3449486493408,513.9014882093355,491.21292037642326,465.1069840889343
726,286.9820786961913,-0.0019422430735411833,9.48,286.9820786961913,290.6865995857541,290.6865995857541,327.02441952391274,316.8584902786836,300.07074615669484,513.9910543467951,490.5450419786649,463.39807718547365
727,288.33865259702304,-0.001845289882207779,9.48,288.33865259702304,290.3886805730105,290.3886805730105,325.55276222214184,316.03486360846165,300.0477508264667,513.0582950970289,490.2562553115495,463.9242892472485
728,286.6038521685759,-0.002094211002762303,9.57,286.6038521685759,289.2404658344152,289.2404658344152,326.6977020413041,316.9068213954348,300.5354066697485,513.3517393859338,490.3570720985074,463.587765387364
729,286.88018853849366,-0.0014326708782459452,9.57,286.88018853849366,289.10333983759443,289.10333983759443,326.30678275824016,316.5961954179359,300.3193418271892,513.0828883781413,490.1033158247808,463.31618483238026
730,286.33723365908776,-0.0014377188668620589,9.57,286.33723365908776,288.3978573370282,288.3978573370282,326.31948578042574,316.59535496025154,300.3060544491448,512.9962710960211,489.92949951731003,463.02602310115066
731,285.6682812891702,-0.001749900831002682,9.67,285.6682812891702,287.4043511733368,287.4043511733368,326.57686525550963,316.9201567125691,300.5572304472034,513.0244936439856,490.04737622005854,463.0329994646515
732,285.1148716873869,-0.0015170856948806266,9.67,285.1148716873869,286.88148711067424,286.88148711067424,326.7668794939746,316.90916834843324,300.2867629313463,513.2192337613601,489.9153167067776,462.5002503224395
733,284.50966409222,-0.0014264276461817271,9.67,284.50966409222,285.96615705770597,285.96615705770597,326.8313877313376,316.9272737864329,300.28124668506354,513.1545132219877,489.712439823559,462.1659082918736
734,283.6427352820301,-0.001836681420227415,9.76,283.6427352820301,284.61897655131395,284.61897655131395,327.1227485363209,317.24730752122696,300.5184401987665,513.154868174075,489.70239370324504,462.0036596919274
735,282.4016540756046,-0.001970497820858008,9.76,282.6271071012808,283.69479816327197,283.69479816327197,327.40775472988395,317.32884950290924,300.3555240696473,513.3263254355327,489.5398897881817,461.42925930067366
736,282.3329106289828,-0.014510888729206806,9.76,282.3329106289828,284.20118575356065,284.20118575356065,325.48695391757747,316.64696266019524,302.9538178687807,511.56737710562237,490.05205725298686,466.1358152657565
737,289.9753242241783,-0.010482336423054073,9.86,289.9753242241783,292.1581276646929,292.1581276646929,323.4499355270827,314.27962550515736,298.8167714905908,508.4551166963958,486.92559066043856,461.8377650667006
738,283.95306105473327,-0.00771104761379704,9.86,283.95306105473327,287.25243729552227,287.25243729552227,326.69682509621856,316.91894203471634,300.4139976897498,511.4754644064766,488.7432616959537,461.67705982356046
739,284.25557761246876,-0.0043535180285956265,9.86,284.25557761246876,287.00036360461223,287.00036360461223,326.49678776310026,316.685724044272,300.1284937227488,511.79054673579884,488.4782829682926,460.81138297858536
740,284.25381557401084,-0.0028690374509056094,9.96,284.25381557401084,286.4524149807335,286.4524149807335,326.7074505741434,316.94634647798773,300.5067223143078,511.9556665461987,488.7106354542829,461.21251032803525
741,283.1392780263906,-0.0025526922113613404,9.96,283.1392780263906,285.21064487744337,285.21064487744337,326.76371479272206,316.87767846045574,300.26945610734447,511.79821767764935,488.2477929303693,460.2931561445716
742,281.9806162076147,-0.002405618590624714,9.96,281.9806162076147,283.69914143281386,283.69914143281386,326.9587338708383,316.9720696961169,300.27096993351546,511.91360666130737,488.1657696035322,459.9245637991996
743,278.75868831996763,-0.002969647152155641,10.06,280.6157548141044,281.9152420654902,281.9152420654902,327.350044757268,317.34804304678823,300.4957364794567,512.0764106722926,488.3329906260826,459.8783205010574
744,281.31383865675963,-0.016771205892424423,10.06,281.31383865675963,282.6193635675017,282.6193635675017,324.54747235751455,316.307118846009,303.92920039594145,509.7589458218339,488.9041334558623,466.02579335665007
745,288.84596292205237,-0.012192922970084008,10.06,288.84596292205237,290.16473547226025,290.16473547226025,322.4190673228762,313.7306361364907,299.4953466651172,506.8869848030348,485.8818001423776,461.7268834940039
746,285.07239160309916,-0.007107130684659513,10.16,285.07239160309916,286.40401957419203,286.40401957419203,324.78445505947644,315.6143805609105,300.3122457052952,509.5805412829021,487.56000051808496,461.6240434245826
747,284.80011487957864,-0.004248471140438692,10.16,284.80011487957864,285.92426317303256,285.92426317303256,325.00600343117776,315.6372649700876,300.05738492155774,510.104202489249,487.43005605899083,460.6924629143763
748,283.0838747755723,-0.0036562909505053476,10.16,283.0838747755723,285.18203952059247,285.18203952059247,325.69201857370933,316.04104644504247,300.2264632909046,510.6377549983561,487.6091820256096,460.4653332547759
749,282.33275683647986,-0.0037491468595988175,10.26,282.33275683647986,283.1458746525458,283.1458746525458,325.51466785541936,316.12682212376933,300.51357417405046,510.09203794557243,487.3632463508275,460.2734412386502
750,279.6944894124161,-0.003676970721353645,10.26,280.16379052409576,281.29347440129953,281.29347440129953,326.2899681377103,316.46497812439344,300.2077097565428,510.9885821423295,487.62070797026,459.6366119554719
751,282.72000471811265,-0.01521847197113435,10.26,282.72000471811265,282.96512142882057,282.96512142882057,323.283693606162,315.2297981353577,303.598107724893,508.9318842831096,488.26461774884973,465.99029773137295
752,286.3812599596699,-0.012097620425612465,10.36,286.3812599596699,287.07426691765846,287.07426691765846,322.42586979622297,314.13040147870674,301.1866199892313,506.6840158310562,485.8628947296619,462.505649790824
753,285.8049601039617,-0.007341709199691349,10.36,285.8049601039617,286.2286158818973,286.2286158818973,322.85990650307235,314.16954661001733,300.30624026263297,507.40714887980573,486.0426533771803,461.5061453322072
754,283.63250744328764,-0.00489690435829937,10.36,283.63250744328764,283.77859884449515,283.77859884449515,323.9081084809678,314.7979918114935,300.1610354742055,508.48325056938586,486.3424785227822,460.6152214745087
755,282.7259102056477,-0.0036474406224845657,10.47,282.7259102056477,282.97605944563605,282.97605944563605,324.69889538803903,315.4684141866599,300.4106812403355,509.4152064217593,487.0677007138563,460.6845727029489
756,282.5937570323945,-0.0024217010168487985,10.47,282.84601953455433,282.5937570323945,282.5937570323945,324.46366968295484,315.25097908293236,300.2114502826564,509.59198825185825,487.0635711568273,460.48891411729335
757,282.9811571238543,-0.006706038766467581,10.47,282.9811571238543,286.8428389008333,286.8428389008333,326.30175285639154,316.2634199579918,299.2555042463989,512.0478494825996,489.04212971171773,460.82459411924674
758,279.65527232801065,-0.006600821291731007,10.57,280.70484387904355,281.59516012115404,281.59516012115404,325.9819573987213,316.3852577561065,299.84802605553745,510.8494783171423,487.73080430443696,459.34277397299303
759,284.389521075028,-0.013685755576960612,10.57,284.389521075028,285.54497092791837,285.54497092791837,323.10702109203316,315.024074488013,302.8798182962103,508.97622611306383,488.11967413891114,465.0998834402368
760,283.4183983754215,-0.012008132790465975,10.57,283.4183983754215,284.2721496690628,284.2721496690628,323.4781540216701,314.65773920299387,300.7511222782229,508.10114917101816,486.5331191237139,461.87027180398337
761,282.99202355516104,-0.007376956409727131,10.68,283.1035059662821,282.99202355516104,282.99202355516104,323.8546783619836,314.8927311919928,300.62312528236424,508.91485639168155,487.18916265990157,461.9841254368173
762,285.22485174953914,-0.006572276773663899,10.68,285.22485174953914,288.5863486942806,288.5863486942806,325.01643139962994,315.0835379525027,298.217626442686,510.5422810033466,487.6301887380644,459.6066932196919
763,282.1951104623926,-0.006793770539969546,10.68,282.1951104623926,283.6212678725088,283.6212678725088,325.49891856884983,316.0211430885797,299.95200624192154,510.5762579902154,487.86637103464415,460.2619870234542
764,284.2097347987021,-0.00394327212731882,10.78,284.2097347987021,285.5065485961665,285.5065485961665,325.0563563347508,315.83529738569166,300.31810914625487,510.85253668789915,488.4344151481827,461.49335350967414
765,283.09461907864693,-0.003784441654264614,10.78,283.09461907864693,283.4550969454243,283.4550969454243,324.9779371565702,315.7501490238255,300.23082413752576,510.7836744726122,488.17257447124166,461.00322080223606
766,283.9049502776572,-0.002563392606987347,10.78,283.9049502776572,283.94861762318436,283.94861762318436,324.57069475310124,315.4370804253113,300.1922251012026,510.86120303618304,488.3126798512218,461.4100702345336
767,282.9547486076229,-0.002403467036534823,10.89,283.8045187750096,283.11392699276763,283.11392699276763,324.515195165752,315.4989508802371,300.42061773539115,510.96451977943025,488.55240327228154,461.7971202542094
768,284.65654625924043,-0.009964044773944192,10.89,284.65654625924043,285.48610759665877,285.48610759665877,323.9807495994455,315.750118629665,302.7093576894469,510.4130670440207,488.88839996491686,464.23636904108133
769,284.6491669886359,-0.0081342317320241,10.89,284.6491669886359,285.02704146369655,285.02704146369655,323.86915817638504,315.05304879610236,300.83329109133246,509.71111444545585,487.7412029754879,462.02170662945537
770,284.6185091976699,-0.005233313550955798,11.0,284.96643157646383,284.6185091976699,284.6185091976699,323.8435819638365,314.97184263187165,300.5682145908095,509.8321174346552,487.7845161754146,461.79931957419416
771,284.26417146135645,-0.004950954408341812,11.0,284.26417146135645,286.23762858483434,286.23762858483434,325.4708257852599,316.00911292613534,299.7905163182954,511.6112670436814,488.8152992309402,460.68517277614365
772,284.32109782936743,-0.0037035934045526187,11.0,284.32109782936743,285.2797023743159,285.2797023743159,325.0389670572659,315.8405944776232,300.17770123351465,511.4188451849829,488.78680494220214,461.1399138777302
773,284.5436724903958,-0.0028523270155210723,11.11,284.5436724903958,284.98684057123796,284.98684057123796,324.9729315488467,315.8852989755277,300.37306923388013,511.51785136670395,488.94959484497315,461.4172827762795
774,284.61368250808044,-0.0019957076906121918,11.11,284.8015316860407,284.8670941331303,284.8670941331303,324.67359017770315,315.5890126156568,300.16611618035677,511.44367835747244,488.78339800469337,461.26241101381265
775,285.5484805855032,-0.00654581093451434,11.11,285.5484805855032,285.6011398938006,285.6011398938006,323.45349094160633,315.1642146685107,302.2305439440702,510.41544714211204,488.7885434476063,464.10257716863714
776,285.13728981689246,-0.006193967976961923,11.22,285.6456360730641,285.13728981689246,285.13728981689246,323.4893481957482,314.86312418016195,301.15919704492944,509.91287811100995,488.1609568716826,462.90422005919635
777,285.3961415617831,-0.004978481361818554,11.22,285.3961415617831,286.7208722367554,286.7208722367554,324.6074228911313,315.42362439581933,299.8385646620598,510.88875480725284,488.3242422877256,460.79800750384805
778,285.537028644602,-0.003251479598883056,11.22,285.537028644602,286.2665279928895,286.2665279928895,324.41800059141684,315.38808570567863,300.2065354112472,511.026068870695,488.5377735934059,461.3054300301841
779,285.7602744817647,-0.00263946716450969,11.33,285.7602744817647,286.0416195844885,286.0416195844885,324.34926628656143,315.442664087304,300.3880316618246,511.1097833171387,488.7215220874387,461.58706640995587
780,285.8610277240426,-0.0019355307334807392,11.33,285.9247458948186,285.8610277240426,285.8610277240426,324.11598347332836,315.19082816981324,300.1575688254126,511.081851773162,488.6068853886385,461.4366101803571
781,285.39404696314773,-0.00192360113814527,11.33,285.39404696314773,286.4330402331886,286.4330402331886,324.88904156835355,315.83099961972187,300.16396062804887,511.89348797410105,489.2358087870288,461.3071289194705
782,285.1481391152546,-0.001986246712801454,11.45,285.5048864998126,285.97488636292263,285.97488636292263,324.76613545754634,315.8355790782822,300.3889457211837,511.9248033413425,489.41593376691037,461.7258383730559
783,286.0638525084435,-0.004618704762499148,11.45,286.0638525084435,286.1789325071703,286.1789325071703,323.7343895232479,315.385154088352,302.07280238718107,511.1363470174069,489.4545940091459,464.24450704903506
784,286.2824365151734,-0.0043115602006269516,11.45,286.2824365151734,286.346157496066,286.346157496066,323.53227898406135,314.7765243419646,300.56754428137555,510.63142218939834,488.51809297313736,462.37196343088016
785,286.40206681663676,-0.0029452036467847442,11.56,286.60160900641927,286.40206681663676,286.40206681663676,323.6229291992859,314.8384906103868,300.4730444769642,510.871028171437,488.68739751545024,462.2957371638977
786,286.09236417090955,-0.0024089665918258785,11.56,286.09236417090955,286.96950309589755,286.96950309589755,324.4055320514321,315.4460770736611,300.2308480111336,511.52981284181107,489.0967381186369,461.7086519468608
787,286.1495634882668,-0.0018394369326381055,11.56,286.1495634882668,286.69555406625227,286.69555406625227,324.23996121650424,315.30128975209794,300.1726851152718,511.6263170508149,489.16228887952855,461.8044933040912
788,286.01895163532896,-0.001615040757312891,11.68,286.14511479363057,286.39750504328606,286.39750504328606,324.3150675616345,315.4436344427641,300.37715734713686,511.82087376592506,489.45202148166004,462.1679234038913
789,286.7861395309785,-0.0035531573106826198,11.68,286.7861395309785,286.9521886024818,286.9521886024818,323.43263084872564,314.931908283396,301.3869244726085,511.1577797613594,489.3425676265656,463.8154034937534
790,286.9059324823412,-0.0029963699013669798,11.68,286.9059324823412,287.0055063515086,287.0055063515086,323.3119110890834,314.5360137802925,300.41618921623996,510.93631321670466,488.7976028847961,462.6293987310374
791,287.00102203032685,-0.002077753300575136,11.8,287.08021466904097,287.00102203032685,287.00102203032685,323.4072847863799,314.6337130310376,300.4433571979813,511.1522178458449,488.99015272771993,462.69846619275603
792,286.6130946354538,-0.0019089070495411642,11.8,286.6130946354538,287.5501301149444,287.5501301149444,324.04386252525535,315.1205935045667,300.18973889719354,511.5738955741585,489.19834126636897,462.0737126845908
793,286.72098365000255,-0.0014373768519443386,11.8,286.72098365000255,287.2823954101791,287.2823954101791,323.7685812777138,314.89749519178514,300.135810741927,511.49249898297063,489.15684271444525,462.1850306161394
794,286.73979492082776,-0.0012339197485631281,11.91,286.73979492082776,287.04212582097665,287.04212582097665,323.7704242630963,314.96961773261796,300.34119076972513,511.58810780894447,489.36431171121427,462.5629229475125
795,286.70977526907194,-0.0009310708717749083,11.91,286.756025001784,286.8513029594941,286.8513029594941,323.57309233967334,314.7439584387283,300.128351595671,511.54533713585295,489.2675797547405,462.4548952122394
796,287.36178332215616,-0.0028447608880745046,11.91,287.36178332215616,287.49477023242855,287.49477023242855,322.93567373391534,314.37362930585726,300.87624695211707,511.02799951287824,489.19091588649417,463.67790548180176
797,287.192380829633,-0.002483942798744865,12.03,287.33327114110443,287.192380829633,287.192380829633,323.0053491812845,314.35035894372095,300.5897172448524,511.04953979389535,489.12616012344756,463.3517326947011
798,287.0360262526041,-0.0020562206701486563,12.03,287.0360262526041,287.91211680627043,287.91211680627043,323.5006662895074,314.69984146975247,300.188246660299,511.32365247311003,489.15953915538176,462.5166222009857
799,287.2231238324436,-0.0015579083855454812,12.03,287.2231238324436,287.59480434289435,287.59480434289435,323.2511761147771,314.4949198115953,300.14057321296326,511.254486013348,489.11889428022016,462.61320761108647
800,287.2751913941304,-0.0011558056031862884,12.15,287.2751913941304,287.4131784769064,287.4131784769064,323.2648134752636,314.5851842339105,300.3651666223269,511.3421631466287,489.3178445174567,462.98884257554766
801,286.9977982608795,-0.0008079947081661709,12.15,287.30473291254333,287.2267046718666,287.2267046718666,323.0558012516507,314.3480054658397,300.14139492323886,511.24283784169916,489.1680229785017,462.83639441596375
802,288.03954034291314,-0.002604603149075735,12.15,288.03954034291314,288.07637033058415,288.07637033058415,322.4632896899205,313.9658435855746,300.724261935547,510.72332941299265,489.0153887151143,463.82056031702314
803,287.8369386143884,-0.0021097211418056316,12.27,288.0258321995207,287.8369386143884,287.8369386143884,322.50461899572497,313.93865580965075,300.5132873886291,510.7547664628767,489.00508244028936,463.63536933731274
804,287.73960867591484,-0.001833902939252341,12.27,287.73960867591484,288.4210435473596,288.4210435473596,322.9238720748213,314.23884855797456,300.19356332323343,510.9507405961864,489.0024182723951,462.9222443564783
805,287.7573924615352,-0.0015094544596021553,12.27,287.80961295322106,287.9308983608671,287.9308983608671,322.69462919907113,314.03461421823835,300.14563961987034,510.86564637853036,488.9422299850061,463.02705284487166
806,288.6273134566777,-0.002698138080952761,12.4,288.6273134566777,288.85500052716753,288.85500052716753,322.3445901967784,313.9335832566192,300.9219025530121,510.5494746242805,489.0346494594664,464.16767010448683
807,288.7280604150006,-0.0021887869120631454,12.4,288.7280604150006,288.81956459177735,288.81956459177735,322.126204874395,313.56427615938276,300.28530979836506,510.3548384125988,488.6348416963615,463.43931776713714
808,288.6876123207635,-0.0013579044611480295,12.4,288.7213720520017,288.6876123207635,288.6876123207635,322.06583437978657,313.4508150374961,300.12940381747325,510.3982762083229,488.5934360276824,463.32249997118896
809,288.39216989468554,-0.0014826973283598166,12.52,288.39216989468554,289.013870540621,289.013870540621,322.6596203486629,314.0560184612875,300.40483931403844,510.74280265778185,488.95855808151805,463.3622703010586
810,288.14997354924895,-0.0014778084054506424,12.52,288.4719926581819,288.72209366113105,288.72209366113105,322.4615625994211,313.8240006441533,300.14156883585827,510.65179149685395,488.81656720456175,463.16613609109396
811,289.06664069261717,-0.0021152983268774017,12.52,289.06664069261717,289.46369202482595,289.46369202482595,322.0882598407855,313.5860430676662,300.5427034555326,510.403803919185,488.7737245322713,463.84671286777456
812,289.08415408027344,-0.0018735685521270584,12.65,289.08415408027344,289.2992877919716,289.2992877919716,322.15324036331765,313.63077640220445,300.4684459159149,510.4616017669275,488.83324684034835,463.785079842246
813,289.1426497760646,-0.0013277607478007214,12.65,289.1426497760646,289.23178405889195,289.23178405889195,322.0421353296592,313.43872040820094,300.13761430200753,510.39322416960744,488.6474650276906,463.4129971466448
814,289.0009798011859,-0.0009219074530633087,12.65,289.1059419035407,289.0009798011859,289.0009798011859,322.02460625354877,313.399561245504,300.08532834987074,510.4298836280823,488.65227633121873,463.3903499527769
815,288.1562059558147,-0.0012500507354795687,12.77,288.80130824061916,289.2869949795265,289.2869949795265,322.5656745454444,313.9780415191754,300.3889760569565,510.6985956854774,488.9859328225856,463.4715288984321
816,289.4216383167799,-0.0019294320042739788,12.77,289.4216383167799,289.8723550759068,289.8723550759068,322.05747428197236,313.5544362534805,300.53334237458773,510.33739405020464,488.77623412566413,463.89387186321403
817,289.39645005524403,-0.0016501597964340142,12.77,289.39645005524403,289.6247059101968,289.6247059101968,321.98313280712927,313.3933436248226,300.18763712802877,510.2817735918606,488.60682901017543,463.5071388541381
818,289.27734273642204,-0.0012939120793651337,12.9,289.4831844448452,289.6051820259899,289.6051820259899,322.10389228823533,313.55054789387555,300.345434631679,510.3885448176464,488.77257807174976,463.68097783480255
819,289.98160869052947,-0.0014869754558570758,12.9,289.98160869052947,290.23160318121364,290.23160318121364,321.82918142031946,313.3166739180126,300.33679419565937,510.1417970027198,488.57796415069504,463.69657313466104
820,289.9537860606273,-0.0012927975762365707,12.9,289.9537860606273,290.037396130261,290.037396130261,321.8161880214734,313.22823852957384,300.13010108954757,510.1336426739394,488.4901578052542,463.4792383311607
821,290.0396656649393,-0.001010392941160121,13.03,290.0748339961885,290.0396656649393,290.0396656649393,321.9451368165194,313.39612794141533,300.31970764062953,510.2488991611192,488.6658367924466,463.68680303030817
822,289.54390205181085,-0.0013527055159199275,13.03,289.6921371543445,290.29009538906035,290.29009538906035,322.2677795941711,313.6648954855693,300.2536008110947,510.397792262593,488.7456538190117,463.41903199634373
823,290.073407685539,-0.001264386922537608,13.03,290.073407685539,290.6167467784474,290.6167467784474,322.0164701152283,313.44958206201267,300.3059060225373,510.24944257423135,488.65040085902206,463.5974149555104
824,290.2074713383394,-0.0013390254873548724,13.16,290.2074713383394,290.60517149014817,290.60517149014817,322.0932393969073,313.5401696624088,300.3549320004595,510.2923772835617,488.72999918163305,463.6518825551791
825,290.34106081686247,-0.0010851619497346254,13.16,290.34106081686247,290.63640074425604,290.63640074425604,321.9945515893369,313.38383864420365,300.0861503022175,510.2191193724095,488.5636130747728,463.3409726144018
826,290.38277235528903,-0.0007055529823258855,13.16,290.38277235528903,290.57545746487045,290.57545746487045,321.97925337087804,313.3500679081085,300.0433271841945,510.25054570588287,488.558293990897,463.31540212034304
827,290.1808332041281,-0.00063086088775266,13.29,290.50463094766206,290.61944502836815,290.61944502836815,322.1155451008471,313.5392803941689,300.2879499777148,510.3584771603598,488.7555369685213,463.59930039734064
828,290.8945219384351,-0.0008388469098683515,13.29,290.8945219384351,291.08199989969495,291.08199989969495,321.84945126529925,313.3001875280296,300.22848109620134,510.11660607855237,488.55849978417336,463.5860843179983
829,290.9690360815207,-0.0006696751634202025,13.29,290.9690360815207,291.0450496774153,291.0450496774153,321.8076236537643,313.20692215110427,300.0676332549502,510.0807659608933,488.4601183832281,463.41941265637996
830,290.8633297542175,-0.000584397311961804,13.42,291.13819001003725,291.13424579049575,291.13424579049575,321.9317298605457,313.37449840970874,300.27878563840846,510.1496032757782,488.6165507312332,463.6509181984727
831,291.4852036619491,-0.0006272244741031274,13.42,291.4937431759548,291.4852036619491,291.4852036619491,321.6922334660021,313.1355441363149,300.1388455423692,509.92896406541485,488.4026196247463,463.52871102847416
832,290.9561033155846,-0.0011082913443171138,13.42,291.0156740856864,291.6898642695388,291.6898642695388,322.0052682851996,313.4268631315014,300.2377292274224,510.1281933350078,488.57815742865176,463.53685564619
833,291.4660116678929,-0.0009210243998140077,13.56,291.4660116678929,292.026768904898,292.026768904898,321.95568725824506,313.4341786662442,300.3953779431799,510.0966605322152,488.635386393841,463.7523976326803
834,291.68456452435726,-0.0007989920060892386,13.56,291.68456452435726,292.10591154777416,292.10591154777416,321.7925172810129,313.2143252392296,300.1019523339482,509.92114554975785,488.3924474969908,463.4214720838501
835,291.78793249290305,-0.0004591797800806985,13.56,291.78793249290305,292.09819704025205,292.09819704025205,321.753535943829,313.1505578996248,300.0310221083486,509.90476236257575,488.34568367888045,463.35781389609167
836,291.68927903396366,-0.00042260488435508226,13.69,291.9331950774751,292.17726260874707,292.17726260874707,321.8745759886546,313.3229241990292,300.2617422427772,509.98816423466553,488.52246808187846,463.62225999691213
837,292.2010492992514,-0.000437115538747479,13.69,292.2010492992514,292.45241655355534,292.45241655355534,321.6640190127918,313.10271433039753,300.0987335788024,509.80975842293554,488.3317521912698,463.4716447061281
838,292.2446643483021,-0.00030569367336630293,13.69,292.2446643483021,292.4799573126326,292.4799573126326,321.64956318588463,313.0526262117437,300.0259474381499,509.80213185650115,488.28129470041563,463.4000156686473
839,292.16973750763515,-0.00035723980045432313,13.83,292.38210928007936,292.60793799300336,292.60793799300336,321.7878841614385,313.2439995285813,300.27357622451717,509.88829782377127,488.4676062610187,463.67451645155876
840,292.61587666161523,-0.00037405427231818056,13.83,292.61587666161523,292.8468157119197,292.8468157119197,321.58017604878466,313.01938925643964,300.07655981715016,509.7215296195188,488.27958680013427,463.49781048805534
841,292.6439934984577,-0.0002823605837788401,13.83,292.6439934984577,292.8812400125342,292.8812400125342,321.58942292252857,312.99106624706906,300.02876498631747,509.7413129292968,488.25102264915273,463.4480628674009
842,292.6433979946869,-0.00034500964483208385,13.97,292.7951840382591,293.0003956226555,293.0003956226555,321.7175588920457,313.17487877184476,300.2713661772078,509.8378289580759,488.4374195944594,463.7191995319093
843,293.0125990948658,-0.0003526879884445666,13.97,293.0125990948658,293.20452284367076,293.20452284367076,321.50529986557575,312.94893117060445,300.06674682654227,509.6726892322957,488.2562798483295,463.5393276587974
844,293.0239133108307,-0.0003423818499247444,13.97,293.0239133108307,293.2508331723486,293.2508331723486,321.5193641844411,312.9293734520883,300.03005876538293,509.6983195366375,488.2413597659086,463.5072281875868
845,293.1500834611914,-0.00034065514700676314,14.11,293.1803223327862,293.3618544629834,293.3618544629834,321.65377925082163,313.11234088045387,300.26945302101143,509.80590115764164,488.42489124721664,463.7670605376271
846,293.3868014527293,-0.00034838536203840587,14.11,293.3868014527293,293.5579251947197,293.5579251947197,321.442544573875,312.8805797510653,300.0556871596909,509.6321640313938,488.22987671849506,463.5691243864911
847,293.43236015961844,-0.00030590719682621614,14.11,293.43236015961844,293.57346789206065,293.57346789206065,321.4613224233148,312.8650043126992,300.02877357189925,509.6392551615069,488.1950827426975,463.52200529827786
848,293.61164383998806,-0.00035675860019945826,14.25,293.61164383998806,293.6925713952707,293.6925713952707,321.5977875905439,313.04685375650183,300.2691860511879,509.7299512297815,488.35633979798735,463.76145798008383
849,293.7786538876006,-0.0003449334600658105,14.25,293.7786538876006,293.81410897182036,293.81410897182036,321.4879677417419,312.87591065296243,300.04879681486574,509.6086908625215,488.1617019428525,463.5079554073001
850,293.8093624517087,-0.00026091558779040014,14.25,293.8093624517087,293.861994747478,293.861994747478,321.4952608659528,312.84942750576107,300.02591448336904,509.6367510414156,488.14678746329514,463.4937398529862
851,293.9671958166705,-0.0003069558084366486,14.39,293.9671958166705,293.9754318850525,293.9754318850525,321.61820050388945,313.02202284002453,300.26309417089294,509.7245679647362,488.3129802981441,463.7470586364372
852,294.0847980803816,-0.00027494557187313085,14.39,294.1213465399117,294.0847980803816,294.0847980803816,321.4977446594447,312.84240586623025,300.040488008852,509.5898015615873,488.10546396678063,463.4902891356503
853,293.2912453580069,-0.0012631401525715624,14.39,293.2912453580069,294.261009719452,294.261009719452,321.8245616278032,313.16365410515033,300.2298115636367,509.9400485973641,488.41098688212116,463.6975413274291
854,293.6710138966446,-0.0009167513108389036,14.54,293.81283357681264,294.3776275934818,294.3776275934818,321.73799591768903,313.15777733168,300.32912736609427,509.80192150822063,488.4031804949585,463.81035222801614
855,294.0825223313241,-0.0006915367586854959,14.54,294.0825223313241,294.5424304582324,294.5424304582324,321.4807981245259,312.88183391543424,300.1028503002207,509.5564427969155,488.14810921661785,463.5867037208368
856,294.14235806747246,-0.00037132887339930143,14.54,294.14235806747246,294.5089326407985,294.5089326407985,321.4852560089533,312.83188537125073,300.0401736183423,509.567347055828,488.08258992270027,463.49528542908195
857,294.31435147612905,-0.0003399278331651656,14.68,294.31435147612905,294.6312544922452,294.6312544922452,321.5914718640852,312.98936914169866,300.26324558548635,509.66141640262305,488.2372691527598,463.73173128624364
858,294.454697544539,-0.0002927437583952752,14.68,294.454697544539,294.72506001272643,294.72506001272643,321.4478078063538,312.80146552699654,300.04559088251114,509.49112834796824,488.0102277339652,463.4658306332519
859,294.5148246218655,-0.00020902894738628053,14.68,294.5148246218655,294.72766124273255,294.72766124273255,321.4268487179943,312.7660339021847,300.0226989676066,509.4600788488928,487.96212448984704,463.4282097322107
860,294.5713141203101,-0.0002751601390157399,14.83,294.7295922085929,294.87331859813827,294.87331859813827,321.53685036671897,312.9358247053566,300.2701355768014,509.53715391822203,488.12228360891487,463.68964456161564
861,294.9707056933799,-0.00042285508761774615,14.83,294.9707056933799,295.10650165381736,295.10650165381736,321.2781725115684,312.67529161922675,300.05946489361804,509.26064032782176,487.8729814347428,463.4809232629194
862,295.0447997508037,-0.0002616420433463329,14.83,295.0447997508037,295.1326519305706,295.1326519305706,321.2879340272669,312.64630314739696,300.02989771614875,509.2621166974579,487.8185521538701,463.427285451917
863,294.97134838557923,-0.0002833989401910264,14.98,295.28199461296475,295.30039737960186,295.30039737960186,321.38471529764394,312.7986798487134,300.26569769408417,509.3226530652377,487.9520188371737,463.6669029158073
864,295.47575043966316,-0.0003717741484887682,14.98,295.5250337170525,295.50120500203985,295.50120500203985,321.13887493054307,312.5437328283827,300.0589386768651,509.0429996607306,487.68314460486573,463.44070400567534
865,295.5944040998896,-0.00028286180793424265,14.98,295.65400279008713,295.5944040998896,295.5944040998896,321.0444915298278,312.45069496088274,300.03801788985396,508.94374763761346,487.5939310520746,463.4232415309823
866,294.64358954547765,-0.0012164888036094723,15.13,295.0087693139225,295.8807662900464,295.8807662900464,321.51649197009357,313.00139197987534,300.49149793001686,509.44148982612063,488.1470368529535,463.91408985612725
867,295.54532851340906,-0.0009454742687954321,15.13,295.54532851340906,296.0350561750319,296.0350561750319,321.1591778199651,312.6026687292414,300.1435470527316,509.07993590887924,487.7628404237101,463.5595220717218
868,295.6273395115391,-0.0005892804421879783,15.13,295.7243014272496,295.9514637215366,295.9514637215366,321.1754487791138,312.54948114004526,300.06576699346704,509.0656182804308,487.65141685301666,463.4163678577735
869,295.785659661424,-0.00044676735962556613,15.28,295.99052951676225,296.1709500403601,296.1709500403601,321.2240644352527,312.65201196151344,300.2807332173154,509.1073971460576,487.7640924884981,463.65094644649383
870,296.13166138311396,-0.00037027344914064564,15.28,296.13166138311396,296.26731628870516,296.26731628870516,321.05147036496294,312.436951457093,300.0590066191838,508.91682255427656,487.5243755908584,463.40367196827924
871,296.07632093351555,-0.00037642838093476794,15.28,296.1457931432907,296.3198337297781,296.3198337297781,321.0827821684948,312.4270464880845,300.0313437569156,509.05953567097265,487.5858865828394,463.43352910662924
872,296.06762836407944,-0.0004454842589253216,15.43,296.3364138975771,296.6033238206196,296.6033238206196,321.17485976655985,312.566019363643,300.27422281760624,509.13692873184925,487.71690148500926,463.6905974881405
873,296.41958396018026,-0.0003588324305675572,15.43,296.49195398393493,296.61471081669634,296.61471081669634,321.0210151871765,312.37156192081994,300.0609665803528,508.98205998633085,487.51543686487804,463.4704951944637
874,296.54327036215705,-0.00021948907653712713,15.43,296.54327036215705,296.64636658137914,296.64636658137914,320.96530213230227,312.30478122416775,300.02421213232174,508.937825879042,487.4535842736687,463.4402798137567
875,296.3085218470068,-0.0004485104292816233,15.58,296.7170298476322,296.96751970011746,296.96751970011746,321.12563775654013,312.49869493300656,300.25945195911413,509.2186465984581,487.776420954814,463.8018245779924
876,296.6650258260041,-0.000375220718635938,15.58,296.874710061199,297.0299502404924,297.0299502404924,320.98155051370946,312.3130635601757,300.04960574251874,509.032713403821,487.54277237853694,463.54419724618936
877,296.822911918257,-0.00025592889866410395,15.58,296.9262611581284,297.07671800048644,297.07671800048644,320.9531546206815,312.27228382380343,300.02439812772815,509.0192145422971,487.50676559786865,463.52162193183005
878,296.7854278481744,-0.00028633772467534513,15.74,297.1223106625017,297.2780032381122,297.2780032381122,321.0412660703203,312.4221710547474,300.26316677106655,509.10626996630606,487.6675078518802,463.7822758420231
879,297.0980910944175,-0.00030583206619827497,15.74,297.215259889447,297.3736506728509,297.3736506728509,320.89778427938,312.2362210388851,300.0472626312731,508.96530729193626,487.4771706607383,463.5594630877035
880,297.20871195909666,-0.00030783143459289786,15.74,297.20871195909666,297.4742302571901,297.4742302571901,320.8683888015682,312.1956745729808,300.03122941584934,508.9696040066311,487.45874493074217,463.56081199249945
881,296.91924704440606,-0.0005718947796590212,15.9,297.4506450128676,297.827782520703,297.827782520703,321.0607147779046,312.4261245638494,300.2813488233986,509.2467903357386,487.7810732088353,463.8966332581857
882,297.3098154119734,-0.00042649578664222254,15.9,297.571282313742,297.88827950150414,297.88827950150414,320.8924430651979,312.22509816875123,300.07316884765714,509.0606128540487,487.54904628994893,463.65295202023026
883,297.5012240415794,-0.00026667112668310455,15.9,297.6023287630191,297.9598620571677,297.9598620571677,320.8505630466909,312.1659625218018,300.0289116167893,509.06677383838064,487.51420075844305,463.6221057514834
884,297.4945639496675,-0.00028097237815738474,16.06,297.7503390126059,298.18718313588573,298.18718313588573,320.9271049682491,312.3016553555256,300.254654741117,509.1657108704742,487.6741615843864,463.8746682602249
885,297.8144350341221,-0.0002617497066436103,16.06,297.8155023571629,298.30432061724355,298.30432061724355,320.7785136321804,312.123094596756,300.05680605953546,509.0321050078745,487.49394572711077,463.66683528915075
886,297.7994684865686,-0.00016843303617508631,16.06,297.7994684865686,298.35211625052466,298.35211625052466,320.75004200083515,312.0798084326968,300.0232566981937,509.05687569455637,487.4796668169386,463.64928928835866
887,297.5589947559391,-0.0005640376485931409,16.22,298.1285010513288,298.80269291531,298.80269291531,320.8993850454354,312.3074651274098,300.28807029867954,509.183246111401,487.76496930560245,463.9770502776123
888,297.99057307977574,-0.0004420509037874609,16.22,298.20055006012814,298.84044159239306,298.84044159239306,320.74452165881223,312.1117779693463,300.0775369361854,509.0216843820989,487.5303309084414,463.71511072760325
889,298.20243656777603,-0.0002319156242704956,16.22,298.2185346972815,298.8783711562859,298.8783711562859,320.7180780508898,312.06396507787775,300.03061319294375,509.04663842905177,487.50779969557766,463.67665425757116
890,298.18551363271496,-0.0002455504417552268,16.38,298.3547634579004,299.10752498478337,299.10752498478337,320.8140915258133,312.2104119914731,300.24841521716485,509.17000406851855,487.67225858977616,463.90883288942894
891,298.4318787851877,-0.00024123001696008117,16.38,298.4318787851877,299.2109856877238,299.2109856877238,320.67980219016425,312.0470346209344,300.06117064309063,509.0347176691105,487.48598093713963,463.6908011169146
892,298.2200883692849,-0.00046506965648118737,16.38,298.5556036459484,299.4137972848619,299.4137972848619,320.77925441030493,312.11909385118696,300.0837796035776,509.1857821892482,487.58939759366046,463.72033540664813
893,298.31765282002306,-0.00035751527751914924,16.54,298.768257415808,299.633511129847,299.633511129847,320.82031738803516,312.20595803530364,300.24966540527276,509.2215330269068,487.66424143409154,463.87288469428364
894,298.6181992758492,-0.00026988875741917884,16.54,298.89835020616124,299.73420672203554,299.73420672203554,320.6876478583936,312.0390877147509,300.05680857983236,509.0731018982348,487.4570531554577,463.6285357609239
895,298.76634087924793,-0.0001437615029495909,16.54,298.93677389438517,299.75477969280917,299.75477969280917,320.66509264291034,312.0001825091464,300.0180505313892,509.06291574837525,487.4091227647444,463.56930673759894
896,298.69040980579,-0.00021389568632468325,16.71,299.1083719866874,299.9890677174223,299.9890677174223,320.7670114681313,312.1572833473269,300.2482600301705,509.1649780933684,487.5648578713627,463.79923669232596
897,298.99100322492745,-0.00023084555062391487,16.71,299.20068589657063,300.10256875194017,300.10256875194017,320.6307703851861,311.98878140179664,300.05040750835843,508.99868801793576,487.3522047546246,463.55123954968207
898,299.1550226107378,-0.0001685147488384997,16.71,299.2102151378325,300.14537239347635,300.14537239347635,320.62512377524695,311.9627640932183,300.02039806400984,509.0206970909238,487.3375498216139,463.5202739408602
899,299.11477858931977,-0.0002620235565767848,16.88,299.37675967124915,300.39946935872655,300.39946935872655,320.73305791854585,312.12103596059023,300.24852385756316,509.13336623692453,487.50446913865056,463.7570820661321
900,299.4512527331955,-0.0003000394683527752,16.88,299.4512527331955,300.5426265643152,300.5426265643152,320.6019626894677,311.9570502612329,300.05632035705185,508.94686544889873,487.28305906669505,463.50766797703
901,299.1564569858558,-0.0006439688141649524,16.88,299.75695502820594,300.7847255067063,300.7847255067063,320.6968900208187,312.0423313059209,300.087595347599,508.98758594918957,487.3927211948731,463.5622606105366
902,299.31600326910365,-0.00040363244987418057,17.04,299.9400997879478,301.03128645061736,301.03128645061736,320.73868709112145,312.11696817454913,300.2443048927817,509.0650822786473,487.4758758008443,463.72312116864174
903,299.6531613384883,-0.0003037255459586996,17.04,300.05786200992515,301.15884539017856,301.15884539017856,320.6071462173174,311.95153539538006,300.06026856386114,508.91591951093915,487.2751280798802,463.503614559699
904,299.8482412116427,-0.00020727249344754117,17.04,300.09131165119715,301.20258713425426,301.20258713425426,320.582224466187,311.9086906842101,300.025396671117,508.90870895350014,487.23058554545497,463.4578133910109
905,299.8022064772433,-0.0002778556556152223,17.22,300.28722791246963,301.4836218936403,301.4836218936403,320.6729296964585,312.05509431140587,300.25720929557303,509.00312916543226,487.37725091049026,463.69007837416706
906,300.19133068645635,-0.00029976052084002003,17.22,300.4085363508706,301.6744900137582,301.6744900137582,320.5121733594793,311.86623411158774,300.0549832060187,508.7852674303233,487.13201287468013,463.4329452339315
907,300.4291710673936,-0.00024650059884401276,17.22,300.4291710673936,301.7661402242093,301.7661402242093,320.48038830063587,311.82078537292585,300.02667260486976,508.77472097388073,487.09941692811464,463.4032571775635
908,299.8083818733811,-0.0008240850116874032,17.39,300.79885561911647,302.1841825685139,302.1841825685139,320.764649077184,312.1232367855547,300.3286909602106,509.1019609249056,487.4482246792258,463.74278124998955
909,300.41533923267326,-0.0005813881187565206,17.39,300.87692777968374,302.2755196331534,302.2755196331534,320.5206678485923,311.8504382555723,300.08264240536295,508.8191449257823,487.12408085696615,463.4537199784181
910,300.6807521613775,-0.00028290790201657146,17.39,300.9549985964837,302.3756058887008,302.3756058887008,320.46677834014525,311.7715146597639,300.03308023635503,508.791320774486,487.0454412994951,463.4006746209365
911,300.68238538628697,-0.00028634796737558865,17.56,301.18428030869256,302.66540237110934,302.66540237110934,320.52455119372604,311.87734054953717,300.23966659596346,508.8523019127455,487.1542940395675,463.6167881287288
912,301.06567385553814,-0.0002684057935864459,17.56,301.3582441047615,302.8889964469132,302.8889964469132,320.3387301627843,311.67094140126085,300.0553924333167,508.6163906620835,486.9056800699235,463.4072585822719
913,301.2841951717982,-0.00020593674931568273,17.56,301.39358651786546,302.9674982312323,302.9674982312323,320.29231621530516,311.61208315184354,300.02439968389206,508.5824984750404,486.8588260814408,463.3937180936021
914,301.2845595037278,-0.0002981449250821777,17.74,301.60449133082807,303.26036631837195,303.26036631837195,320.3548411139002,311.7311492158589,300.2449853539423,508.64686424750437,486.99224458893764,463.64192585932483
915,301.73328165109575,-0.00031731583462357715,17.74,301.73328165109575,303.4793267138397,303.4793267138397,320.15991804786995,311.5168391018816,300.05004720747723,508.4040574549145,486.74276619027233,463.43113103068174
916,301.1240666431304,-0.001127888349866546,17.74,302.21506370533575,303.82931618163053,303.82931618163053,320.2417603890794,311.6401219099306,300.15317614304763,508.43164425449373,486.8935205642066,463.54912727527136
917,301.42922392609864,-0.0007554461533380019,17.91,302.4022335022704,304.07740795935996,304.07740795935996,320.18958142186483,311.6158380179156,300.25486669482393,508.4220887954832,486.8798463905961,463.6774449560837
918,301.8979884610644,-0.0004565417145950823,17.91,302.5240280788747,304.24884064043835,304.24884064043835,320.00783811957325,311.3990529956931,300.05942777485194,508.25976438871004,486.66313314523734,463.49619352575223
919,302.15346180575926,-0.0002421853075174063,17.91,302.503790001892,304.2829027813961,304.2829027813961,319.96418694960346,311.33581532887155,300.02723479417136,508.25160528244237,486.6131981464235,463.4803955206908
920,302.14894895951926,-0.0002809722182559593,18.09,302.68163927506674,304.54483801234096,304.54483801234096,320.03607911959375,311.4553459764142,300.23473191205534,508.3475800529986,486.7508724125765,463.71103793436646
921,302.58419763682343,-0.00024958525929819064,18.09,302.75625783988653,304.69958544339755,304.69958544339755,319.8865823125074,311.27557759212374,300.04092963523175,508.1699461877644,486.54115057700363,463.49521965755173
922,302.71254761968265,-0.00021148924328595609,18.09,302.71254761968265,304.7485073588454,304.7485073588454,319.87315918752057,311.2488354462061,300.0219728084264,508.1970263268844,486.54440657547275,463.494237078134
923,301.86306223528453,-0.0011573055468171445,18.27,303.4298176616141,305.2307029763466,305.2307029763466,320.04759979465433,311.5642229929733,300.3847259964831,508.226856753755,486.85166524675003,463.8518410377913
924,302.6220228079709,-0.0007675794102455225,18.27,303.49718752358905,305.3384951927436,305.3384951927436,319.8005874072345,311.2713972649316,300.0921059224998,507.945822555389,486.50888178651525,463.5340155391222
925,302.9243808965921,-0.00035287211587553546,18.27,303.4449368787734,305.3707368856854,305.3707368856854,319.75599271522145,311.1939091709763,300.0297239331312,507.9608806402623,486.44380595398866,463.4822976115756
926,302.9023114409452,-0.0002998549651462845,18.46,303.5996981041064,305.6231112033026,305.6231112033026,319.83788701907406,311.3190705299375,300.2381185732905,508.0960244435765,486.59980783844946,463.7178608280555
927,303.36817789452925,-0.0002887568119817052,18.46,303.6663223145764,305.7882983963489,305.7882983963489,319.67068541473657,311.12908780069546,300.04810364556937,507.8941397745088,486.3771454606027,463.50417532702
928,303.6401246936608,-0.0002651068577549376,18.46,303.6401246936608,305.8812930560814,305.8812930560814,319.64723274049703,311.09084616597494,300.0267354271859,507.9344879510209,486.39834846803797,463.52716141657726
929,302.6887189285596,-0.0011443327325688646,18.64,304.25867585061883,306.3227207863043,306.3227207863043,319.90718852092596,311.4363920754139,300.38473856183884,508.13013742270454,486.73428825037945,463.8610805874195
930,303.52568732215985,-0.0007836017135672835,18.64,304.34667310066385,306.4945600464741,306.4945600464741,319.6316240610739,311.120082562569,300.0894632420261,507.8269215694067,486.3863499771079,463.55787430881213
931,303.8814821756795,-0.00042349021874299453,18.64,304.3094999577046,306.55972752400214,306.55972752400214,319.56665890295704,311.0302781482967,300.03772806402844,507.8174938562172,486.3199188882641,463.53213599637263
932,303.91504416271835,-0.0003856018246712889,18.83,304.49919396243547,306.85637502804855,306.85637502804855,319.62133932725675,311.1293266479564,300.2400920547813,507.92352904079667,486.46084018702794,463.77802870668455
933,304.44969980846105,-0.0003308593613084998,18.83,304.6094599869395,307.0792762912649,307.0792762912649,319.44009852580865,310.92339356093873,300.0478628162164,507.7259486584142,486.2453643946746,463.5831039838484
934,304.60561522011466,-0.000309009702353924,18.83,304.60561522011466,307.190042301419,307.190042301419,319.41153357298293,310.8851412773356,300.02947866739214,507.73964741110944,486.2602002650511,463.6008985173054
935,303.75581017517936,-0.0012518219152268806,19.02,305.2787387615174,307.62712608824097,307.62712608824097,319.65198441669367,311.2316549208295,300.4032244751524,507.8235768237099,486.5315726361553,463.89461262640674
936,304.6407759109885,-0.0008600767273083676,19.02,305.3824824570399,307.7917231677852,307.7917231677852,319.3671289365948,310.9074020841387,300.0904400057588,507.50905766653403,486.1693318182824,463.5552337590242
937,305.01589706913046,-0.0004535282523216999,19.02,305.342829730903,307.85100040985606,307.85100040985606,319.3198463042282,310.8353711192629,300.03651111050453,507.5062591962018,486.10494972644443,463.49655810153854
938,305.0253644145659,-0.0003702416790953844,19.21,305.5558081874573,308.13569830807086,308.13569830807086,319.3817935530819,310.94347944994513,300.2279415828258,507.60905360391774,486.24649743032387,463.70937937345667
939,305.5217536214697,-0.0003465523167809348,19.21,305.70156983919964,308.3284642631394,308.3284642631394,319.20295112776665,310.7548560233473,300.0497143010228,507.37853265605526,486.03499730230584,463.51705436005454
940,305.76444677045964,-0.0003121746827785543,19.21,305.76444677045964,308.46358333936047,308.46358333936047,319.15047703102863,310.70558531521107,300.03248991948186,507.3399776318545,486.0260952116765,463.53257621843966
941,304.8177882714497,-0.0012299308397966113,19.4,306.11297608422586,308.82212920760327,308.82212920760327,319.56213406500575,311.1012729285788,300.3959288573426,507.8617400116724,486.3930332456032,463.80873812209836
942,305.7957925053356,-0.0008590795202314538,19.4,306.355070283532,309.0741269110403,309.0741269110403,319.2375630370024,310.76121790004095,300.09672181340727,507.47420035396095,486.04147192799996,463.52447103027976
943,306.20399907464315,-0.0004833329492622829,19.4,306.42021222289634,309.2158865582303,309.2158865582303,319.168767097716,310.675411321383,300.04321162365983,507.4286166882134,485.9673700895683,463.4837217420624
944,306.21701211067676,-0.0003949711044554105,19.59,306.6811251767416,309.5263382857557,309.5263382857557,319.2252076220747,310.77740601241896,300.22558423426443,507.50606443985,486.08723361138476,463.6774346760146
945,306.7072391980998,-0.0003521447434139402,19.59,306.87841711871783,309.76996825036923,309.76996825036923,319.0516373022358,310.59463379413285,300.04724301104585,507.2750557464101,485.87983362438314,463.4870527249193
946,306.9527390482376,-0.00030552225025270996,19.59,306.9527390482376,309.9014485368716,309.9014485368716,319.02563827870654,310.5661140880191,300.03084268386993,507.24385488974934,485.8714256293292,463.48197907419444
947,305.77818031172814,-0.0015129855909802314,19.79,307.7851218152242,310.4173527707287,310.4173527707287,319.33337162218277,310.9614135500417,300.3992125030603,507.29522839764655,486.0901649065491,463.6438632063841
948,306.8104149169377,-0.0009514583021046352,19.79,307.9100221272315,310.5880023560247,310.5880023560247,319.0461809880225,310.62962927872485,300.0866728609254,507.0265344576726,485.7877773975852,463.3766596465179
949,307.22108006527117,-0.00047727849378287335,19.79,307.94471641388145,310.6846781079429,310.6846781079429,319.00113831793396,310.5583585266374,300.04113930461733,507.0326214806728,485.74953418876913,463.36133954526844
950,307.19452969877824,-0.00034944859429542063,19.99,308.21902741397037,310.9999064827733,310.9999064827733,319.0686472307432,310.6612558607511,300.226841733231,507.15481835173983,485.9019659003499,463.59418809293123
951,307.71333812605184,-0.0002912246276302044,19.99,308.39084649890356,311.2144164382315,311.2144164382315,318.9003503254156,310.47130237462443,300.03916865521325,506.96450991540644,485.7141350794087,463.4259685933825
952,308.032705524924,-0.00025607421133988506,19.99,308.45820507542066,311.3180667501576,311.3180667501576,318.8676596261572,310.435223942638,300.02950938103874,506.9458655346476,485.71828458727066,463.45730797036623
953,308.0419480523649,-0.0003177272144549992,20.19,308.7480692322906,311.6292968393408,311.6292968393408,318.9220969597295,310.5434145017375,300.2189435240327,506.99213342430824,485.84784416735465,463.67160558154023
954,308.6444406740996,-0.00033841878699469863,20.19,308.9226936074845,311.8665918611772,311.8665918611772,318.75129204189443,310.3655356449617,300.0433673839395,506.761590230773,485.66099789685916,463.5025296231491
955,309.0263608348223,-0.0003219477981103447,20.19,309.0263608348223,312.04171784381833,312.04171784381833,318.71078283076474,310.33142733249974,300.0347116897669,506.7231313827235,485.6716210453042,463.53712295900334
956,307.5613016414579,-0.001438932478124877,20.39,309.40803356130215,312.39063707211875,312.39063707211875,319.2815128621214,310.8231905408502,300.3968687536806,507.35867941136485,486.0329914108115,463.6553444458449
957,308.7483432561192,-0.0009343611982740585,20.39,309.590982991142,312.52681003709074,312.52681003709074,318.94233862845874,310.47126910234505,300.08355817404606,506.9948343194267,485.73562712565183,463.44359590004467
958,309.21899585892487,-0.0004215999399765913,20.39,309.6041704977957,312.5612315916383,312.5612315916383,318.8670167921153,310.3883382059789,300.034480362123,506.93503023452007,485.6828585342431,463.43981807182627
959,309.22625759310614,-0.0003050388996466147,20.59,309.8622979862691,312.8457862015414,312.8457862015414,318.89901300573223,310.47605683843483,300.20807212234934,506.960842219229,485.78778413354456,463.6439108363432
960,309.7422501158126,-0.0002667638355409174,20.59,310.02142085155265,313.0398116548941,313.0398116548941,318.73686335071665,310.3082303918731,300.0346929846469,506.70926105205,485.5785325654917,463.4540399792026
961,310.07441902719773,-0.00025424137671803404,20.59,310.094911418774,313.16321922673166,313.16321922673166,318.6937728492787,310.2752374688659,300.0259976622136,506.6389828938345,485.5633281474279,463.4679280371692
962,310.10983088135,-0.00033375758112041964,20.8,310.3802294028431,313.4716685512286,313.4716685512286,318.72973567990016,310.37800245893874,300.2149027800665,506.62781903664495,485.66280820160694,463.66098878087826
963,310.5449053509765,-0.00036850394958309884,20.8,310.5449053509765,313.70119237323627,313.70119237323627,318.5554883135072,310.20544948054817,300.0425751194938,506.3626163735604,485.46997737621996,463.4878868772424
964,309.445484907403,-0.0014423834833002802,20.8,310.49441019210025,313.712768339475,313.712768339475,319.14659109219593,310.6295883613598,300.2517871260556,507.19617460777266,485.8665978073456,463.51303139099514
965,310.0821067900091,-0.0009180581648700059,21.01,310.87629605567895,313.97869071638786,313.97869071638786,318.99189624458813,310.52645450007526,300.2494382223551,507.0051657992001,485.79148303519486,463.59015488206165
966,310.8108959889955,-0.0005934872770697597,21.01,311.04956919065984,314.15054958948554,314.15054958948554,318.8066613114999,310.3283095552168,300.0563794563838,506.78090160980076,485.5953660618724,463.4278874150663
967,311.10917265214493,-0.0003985914300852489,21.01,311.10917265214493,314.2337128840745,314.2337128840745,318.7474953384188,310.27156958628564,300.03269823727544,506.7321934893598,485.5816987846794,463.4556423090384
968,309.83353292721415,-0.0013055535210251268,21.22,311.2991960996027,314.5373904516521,314.5373904516521,319.34329130925397,310.7778366216295,300.4282130726154,507.5203651994457,486.0397851407192,463.6498724986522
969,310.87596343510955,-0.0009125658622289867,21.22,311.53063734921994,314.70570017857426,314.70570017857426,319.06430296515435,310.46475887702775,300.094775889361,507.2129358109987,485.7620612913166,463.40825747005755
970,311.36160549266486,-0.0005189918910598612,21.22,311.6172623881877,314.77590936780007,314.77590936780007,319.0106344194622,310.39317084029943,300.0419043248081,507.18505100162474,485.72838252148847,463.40758894762877
971,311.36326525143016,-0.0003980372892501416,21.43,311.872698268088,315.0437788072725,315.0437788072725,319.0543084307947,310.4789966509965,300.20411647398964,507.25821126561516,485.84902615359687,463.60887443451827
972,311.88017947777865,-0.00037529415920567466,21.43,312.06033989397355,315.2493342221128,315.2493342221128,318.91216728774157,310.32571291241044,300.03992136895874,507.05883761948803,485.6777173103824,463.44366575750723
973,312.13031078005446,-0.0003149710805173678,21.43,312.13031078005446,315.3715272051309,315.3715272051309,318.8757356189135,310.2878695271862,300.02747801733335,507.04215620080834,485.69416081996076,463.4881899003065
974,310.8172374244101,-0.0012894568087348235,21.64,312.43541509457344,315.71753610503333,315.71753610503333,319.38922503578976,310.742686754118,300.38379088346255,507.6386458680387,486.02517412094363,463.5877584494551
975,311.8401297636688,-0.0008608440733999245,21.64,312.48271388948496,315.78414893621164,315.78414893621164,319.1881338861919,310.48356302502526,300.0975173187531,507.51329496692716,485.8675953041985,463.44813087612414
976,312.28763250411737,-0.00043781389344443866,21.64,312.5698738117346,315.8691478814865,315.8691478814865,319.1218078662847,310.3941660444855,300.03598717083736,507.5082005918588,485.84315336774665,463.47103751802024
977,312.2214498865514,-0.0003340702296439346,21.86,312.84292480831925,316.1411064713289,316.1411064713289,319.15708938954504,310.47077917515657,300.2021043160627,507.61220880950424,485.99502049321035,463.72177697671293
978,312.7436547331897,-0.00031188022801720283,21.86,312.99947963379276,316.322368274746,316.322368274746,319.0199482512775,310.3184892276206,300.0389580073745,507.46260052166605,485.8692815164352,463.6096287801973
979,313.0664313249995,-0.00028324656135991777,21.86,313.0664313249995,316.422565854505,316.422565854505,318.971210433204,310.27248585565883,300.0278530218471,507.46157018023325,485.9102754929638,463.69309007660036
980,311.6411385653649,-0.0013456285267107182,22.08,313.6117306827067,316.84965006908186,316.84965006908186,319.3901412673435,310.68628667835475,300.37518781604433,507.8532833353342,486.15130043645877,463.7543194734181
981,312.6983929396472,-0.0008807573810659663,22.08,313.55790223253905,316.87717248124574,316.87717248124574,319.21814877949447,310.4454542105091,300.1014752349959,507.80664457511847,486.0419630045751,463.66062488938996
982,313.1573915902912,-0.0004363870829442451,22.08,313.58297929907536,316.9445010747031,316.9445010747031,319.15976246291507,310.3599486941391,300.038415624866,507.83488039674586,486.03074520169224,463.6927457773923
983,313.09759064772663,-0.0003324028371479715,22.3,313.8138317881588,317.20279519675285,317.20279519675285,319.210490709691,310.4421580918263,300.19811583168365,507.9728899885642,486.1922692428481,463.9409488970534
984,313.6219276603421,-0.00028737632951525427,22.3,313.90437759212983,317.35934390577626,317.35934390577626,319.1030231319132,310.31106518512814,300.04498985465966,507.8686004176924,486.0885533758986,463.84059800077915
985,313.92571081023243,-0.0002577706813049474,22.3,313.92571081023243,317.4381003213349,317.4381003213349,319.06429457728484,310.27388806653323,300.03439723057494,507.86985742353636,486.1256891687054,463.912374396427
986,312.38508190206966,-0.0013789754909588892,22.52,314.773105445174,317.89256435215947,317.89256435215947,319.372745584633,310.66786130304354,300.3962569092804,507.9022571537649,486.25002978623075,463.92613948734686
987,313.4701249301086,-0.0009096722727834905,22.52,314.7100946847926,317.92272434521306,317.92272434521306,319.1598086611318,310.39894404958153,300.1192229713335,507.73982670328775,486.0383959325593,463.7649824220779
988,313.94451774899017,-0.00045127059391136815,22.52,314.6665900260622,317.95866586803135,317.95866586803135,319.078477028076,310.2994384247592,300.0543123607557,507.6846136175555,485.9573104484746,463.7416917690666
989,313.8688850417405,-0.00032197886843399193,22.75,314.8383571439296,318.20723446134207,318.20723446134207,319.11335216791485,310.36989809881106,300.20666918427673,507.77505589749825,486.0734690852767,463.95137370701025
990,314.40299342312727,-0.00028731965474193544,22.75,314.8986042797538,318.3665997877329,318.3665997877329,318.9900981424842,310.2269477939809,300.05307502923586,507.6470406674474,485.95427351607134,463.8496183805736
991,314.7802179981458,-0.00025901563082952883,22.75,314.90161329409614,318.46802346965234,318.46802346965234,318.9483594991872,310.184351332615,300.0398454475172,507.6624205590133,486.00100407019335,463.9349173202131
992,314.7835187183127,-0.0002881603703233093,22.97,315.10176301806354,318.69739383180877,318.69739383180877,318.9776816024607,310.2659226713163,300.1955987610613,507.6974421666623,486.1153254429534,464.13627568754305
993,315.2091672580666,-0.0002934105953520394,22.97,315.2091672580666,318.88722032296727,318.88722032296727,318.85633973574613,310.1387856550566,300.0497712864672,507.544319664177,486.01183741409227,464.03892005650494
994,314.0416257219786,-0.001625951990454455,22.97,315.4071887591856,318.8781298843068,318.8781298843068,319.3870165927271,310.5506593345944,300.2639605152575,508.00029146359446,486.124953098067,463.81042396236984
995,314.59689446345453,-0.001037560431909279,23.2,315.56101118845015,319.1003151777694,319.1003151777694,319.27040579181573,310.449740008167,300.24801897853604,508.00316457393956,486.1622727630955,463.98115322000103
996,315.2653647408593,-0.0005590618279711634,23.2,315.6162418618834,319.2182209814581,319.2182209814581,319.13314354615625,310.2773820435641,300.07049464752566,507.9009518077861,486.0345484982596,463.8751368417467
997,315.5954155189214,-0.0003007845927925912,23.2,315.5954155189214,319.24552961555514,319.24552961555514,319.08250955953025,310.2228727791955,300.0424703822637,507.885624764802,486.0343249150176,463.9186882600551
998,314.0780742120627,-0.0014951324233600793,23.44,316.44287722500917,319.5539950481656,319.5539950481656,319.42061500722025,310.626140880606,300.419087367798,507.892775773836,486.0903738538621,463.86206279293214
999,315.0407540302444,-0.0009913606802783859,23.44,316.4413456148803,319.70487588308924,319.70487588308924,319.19650627841605,310.3452831207858,300.12375084482557,507.7817438774915,485.9349612758854,463.7607682172494
1000,315.5386774902942,-0.0005379616954456212,23.44,316.42649003029106,319.77553918713284,319.77553918713284,319.1036186813302,310.25160192405616,300.05985340119355,507.78726261234027,485.95745753685225,463.85188566733535
1001,315.49722207578327,-0.00033144301804244325,23.67,316.62457317289875,320.00907153941847,320.00907153941847,319.1215935343955,310.3160355239099,300.1959607292452,507.880711498598,486.0989592867569,464.09837265835046
1002,315.99750944017023,-0.0002900612001167646,23.67,316.7506434606829,320.1657933995047,320.1657933995047,318.9953710173272,310.18584515154544,300.0595868534207,507.7422590697345,486.00063312275904,464.04096457669544
1003,316.4216425774844,-0.0002665896707965132,23.67,316.7899066193225,320.220263726228,320.220263726228,318.92231230772296,310.1444071158366,300.0518750017433,507.6817363599249,486.02530635730466,464.14400873315293
1004,316.4666668018469,-0.00031645968417426396,23.91,317.0372683183189,320.49495235516525,320.49495235516525,318.9322102480072,310.22271593009026,300.2046600083448,507.72324660437346,486.1702762296986,464.40023800036204
1005,317.14123244608817,-0.00037088939161644685,23.91,317.18278449098204,320.67783187526544,320.67783187526544,318.78306749879323,310.0900899975215,300.071917282741,507.55398083992856,486.0890094311564,464.36590833381536
1006,317.2466855626067,-0.00039238274569664,23.91,317.2466855626067,320.789444352313,320.789444352313,318.70752880346936,310.0506059095615,300.0657071917735,507.49553268096327,486.1319654870115,464.47548969404295
1007,316.1378597238469,-0.0018947095510775114,24.15,317.0641584649108,320.68913945402113,320.68913945402113,319.5372920108896,310.6832741875792,300.50549563288695,508.4841762985503,486.4623908332776,464.41034649927224
1008,317.42148608528726,-0.0012402021052986267,24.15,317.4295684798337,320.97257194649205,320.97257194649205,319.1634725108356,310.3432664341992,300.19581901061497,508.0958952798698,486.247735924477,464.37049775670425
1009,317.4538117297824,-0.000681795152222886,24.15,317.4538117297824,321.0687354711896,321.0687354711896,319.07090489818455,310.24798269815113,300.1033830929485,508.10097310887244,486.27031253448814,464.4443300022117
1010,316.9752570653485,-0.0018165638290909003,24.39,318.20874547725015,321.2977460506486,321.2977460506486,319.4254206318814,310.66248734407986,300.4917723193808,508.1511791035655,486.32537357374076,464.38275485494876
1011,318.00005181610925,-0.0012471583448341317,24.39,318.3682723386903,321.5612711168922,321.5612711168922,319.14452816779595,310.37769058187524,300.20440960704246,507.84452906883604,486.07772183842826,464.2429989302347
1012,318.4007457871531,-0.0007668367637364559,24.39,318.4007457871531,321.665998043233,321.665998043233,319.0531878636606,310.2791558812191,300.09558005726694,507.7697546155494,485.99210350271585,464.1907926683914
1013,317.90843123168776,-0.0013939205907248509,24.63,318.2242004201384,321.5213662569094,321.5213662569094,319.60498115321246,310.69536424832097,300.41745720082326,508.47293821868317,486.2517427987816,464.2394338305452
1014,318.4911485211315,-0.0010251954122870721,24.63,318.4911485211315,321.7508809195858,321.7508809195858,319.36668287192174,310.46430477102456,300.1769448925062,508.1568049159504,485.99283619718585,464.0614657510713
1015,318.6550284296179,-0.001175125019938883,24.63,318.89446386481103,321.8128784410573,321.8128784410573,319.41382380223143,310.5111352805935,300.1970748513668,507.98354535823455,485.8321489675478,463.85189180416825
1016,318.89890259740287,-0.0010586298018520068,24.88,319.1859066449446,322.20584374087025,322.20584374087025,319.3857325274025,310.5350348726933,300.2663591048717,507.9959744841532,485.88988437237225,464.02815641718956
1017,319.4550961789256,-0.0007240944207558275,24.88,319.4693408489989,322.3684641001432,322.3684641001432,319.2467740297505,310.3990803695094,300.1064309285282,507.72990696029444,485.6624004971006,463.8330581431132
1018,319.61057790264334,-0.0004958950045887978,24.88,319.61057790264334,322.4571281857148,322.4571281857148,319.1939527396657,310.36212021282904,300.0694378931204,507.63599341693117,485.5984203514854,463.81558935042426
1019,319.26873387272985,-0.0010311543283961777,25.13,319.26873387272985,322.2476647283252,322.2476647283252,319.6488783673208,310.68092946750824,300.3252763145078,508.2368640598504,485.7947845838373,463.89281806320497
1020,319.8524832184421,-0.0009412785101536869,25.13,319.8524832184421,322.4494930986465,322.4494930986465,319.52765309850923,310.5702963566327,300.1829611438065,507.861636919458,485.49713056468255,463.61031925797994
1021,319.5394333663796,-0.0009010284208246233,25.13,319.5394333663796,322.26730336900914,322.26730336900914,319.744427085695,310.63266131680655,300.1663826717202,508.20428519198504,485.5039941161177,463.50396932931795
1022,320.05405155221433,-0.0008797951541846816,25.38,320.05405155221433,322.4607622534161,322.4607622534161,319.8062943259734,310.71013423911916,300.28857486913193,508.1465386867402,485.4419884732157,463.5086577548093
1023,320.0373956889751,-0.000891248335541106,25.38,320.0373956889751,322.34868912343325,322.34868912343325,319.90540943730696,310.69754497212455,300.2141795131683,508.26014805538773,485.3277748690682,463.3107317287819
1024,320.17803279307117,-0.0009394298029415937,25.38,320.17803279307117,322.2582420398937,322.2582420398937,319.95672413971164,310.6866387272612,300.19603157035317,508.2463521368491,485.18788930606223,463.15460111399057
1025,320.26959391775705,-0.0009531773372573049,25.63,320.44140157889035,322.2413715707035,322.2413715707035,320.10465285306145,310.79944503224027,300.3345539426329,508.38458993207496,485.169101929523,463.17323867214253
1026,320.61489480166625,-0.0013492661921737925,25.63,320.61489480166625,322.7264953755632,322.7264953755632,319.9729335563192,310.74781876194305,300.28835762657974,508.33229766845227,485.27979912263436,463.4362832694902
1027,320.6249849038633,-0.001106127326791384,25.63,320.6249849038633,322.4086450586129,322.4086450586129,320.0684065429167,310.74190439690454,300.25827204266085,508.3343429737541,485.0520684224027,463.1498648933788
1028,320.92416215300824,-0.000979288203937445,25.89,320.92416215300824,322.4453929565333,322.4453929565333,320.12015784597446,310.7899509975284,300.33151695047957,508.3143905129501,484.9343112832675,463.09236697259826
1029,320.94068526741484,-0.0009852114646291543,25.89,320.94068526741484,322.30339505707883,322.30339505707883,320.128924631972,310.7481380304604,300.2449171627655,508.2617159100896,484.7452221899974,462.87482929930695
1030,320.9217458263104,-0.0010725776264538522,25.89,320.9217458263104,322.1424919356901,322.1424919356901,320.1406434009572,310.7390607914615,300.231062871319,508.23064026595125,484.6234248092267,462.76435294656164
1031,321.05987012273164,-0.0011826528072172993,26.15,321.05987012273164,321.9882267960779,321.9882267960779,320.2393984657056,310.85431931103705,300.3924577699548,508.26690457844387,484.55735920293637,462.7736146410912
1032,321.04998131901675,-0.0011378437700467758,26.15,321.04998131901675,321.7658462837618,321.7658462837618,320.2363869524498,310.8001725958775,300.3023694091737,508.2043072509198,484.3787925194009,462.54733481566046
1033,320.99436948422476,-0.0012151248833836004,26.15,320.99436948422476,321.47110252354383,321.47110252354383,320.2208149182622,310.75569775671966,300.2536433663763,508.1692112200929,484.26689451298114,462.4067151400069
1034,321.13413028231906,-0.0010843621750518118,26.41,321.13413028231906,321.3444864870601,321.3444864870601,320.3157430781818,310.83801139539315,300.3576997358005,508.32093302190515,484.3013771650395,462.4663754495651
1035,321.0473841348899,-0.0009916465359087745,26.41,321.049275136889,321.0473841348899,321.0473841348899,320.3509297793449,310.79663330442224,300.24954865937127,508.4137797132488,484.22170817174805,462.2989793825074
1036,320.5651144540438,-0.0020324692211448614,26.41,320.5651144540438,321.700491483564,321.700491483564,320.8106020944299,311.2962354958979,300.50168581029357,508.9001206526395,484.82991272197785,462.6960664571674
1037,320.82249283457656,-0.0019678827203968297,26.67,321.1829786264448,321.3941746996424,321.3941746996424,320.6288195289268,311.151808823236,300.5560468920835,508.5534319737966,484.45017300486404,462.5616200176426
1038,321.6254780383502,-0.002181898727680376,26.67,321.6254780383502,322.2026400622279,322.2026400622279,320.4290020639928,311.013676179421,300.44274656733194,508.38535548203214,484.44409304774064,462.8755761686964
1039,321.4583477054677,-0.001823198030379447,26.67,321.4583477054677,321.72618993811665,321.72618993811665,320.4803654638735,310.97944832373815,300.3675830182799,508.4774903363655,484.30492692029327,462.60587929908513
1040,321.7084392169335,-0.0014690888151613901,26.94,321.7084392169335,321.7915106794041,321.7915106794041,320.46717928126964,310.96399051580187,300.3762697716521,508.5245712153534,484.2901893813004,462.63585692960913
1041,321.6151720513087,-0.0013171130529731068,26.94,321.62054757428945,321.6151720513087,321.6151720513087,320.4773355860167,310.92174520488464,300.2775261369026,508.55319248679854,484.2173396290141,462.4853676921405
1042,321.0287847368568,-0.0018369988176629715,26.94,321.25271780117623,321.99090707275366,321.99090707275366,320.81691393373035,311.28240217957153,300.4798481522988,508.8134521040297,484.55933005940375,462.6356991368457
1043,322.0223565539416,-0.002111612766662163,27.21,322.0223565539416,322.66750604227013,322.66750604227013,320.62508166399766,311.21460396727207,300.5606901782791,508.57102641729097,484.4188217324148,462.9741400277362
1044,322.09653268683144,-0.002035101496303704,27.21,322.09653268683144,322.3453954108152,322.3453954108152,320.53460472811383,311.0647696042063,300.3863817858079,508.4669488577912,484.2012332617639,462.6473433319177
1045,322.28435293100307,-0.0014111099618084877,27.21,322.28435293100307,322.3174529716053,322.3174529716053,320.4207838792026,310.916649828453,300.23542819958016,508.4036078799613,484.09808431662174,462.52396439276106
1046,322.12237925535817,-0.0010352933863668756,27.48,322.4892481063979,322.42078805721343,322.42078805721343,320.47268952168463,310.965782211707,300.3047275220125,508.5357338503603,484.1553256454907,462.6342085144967
1047,322.860480467241,-0.0013159273699334673,27.48,322.860480467241,322.9530343110229,322.9530343110229,320.3380527077367,310.8883830423729,300.3000860778373,508.3876362016286,484.10561985034104,462.9086712428492
1048,322.65509100184204,-0.0011570238128945087,27.48,322.67162063919625,322.65509100184204,322.65509100184204,320.38847373189844,310.8881546688692,300.2303623193826,508.407584270969,483.9940652945053,462.641092616321
1049,322.6010994620257,-0.0013845626615585083,27.75,322.6010994620257,323.09281100732255,323.09281100732255,320.6653861831339,311.20375946183935,300.47386557047696,508.66859560254073,484.2684253165582,462.83861042608874
1050,322.9898911037604,-0.0010554573138145118,27.75,323.02902593131694,323.2070833471014,323.2070833471014,320.43634632020377,310.9624483683784,300.2492383553099,508.4365732051951,484.06842843013186,462.6705627773519
1051,323.3164138383225,-0.0009986903341282494,27.75,323.3164138383225,323.53721356951394,323.53721356951394,320.3209170106575,310.87346030159637,300.2459353079224,508.3302159372844,484.00173172843887,462.8598349437152
1052,323.55384485536734,-0.0007961898887414165,28.03,323.55384485536734,323.68554793322056,323.68554793322056,320.3589113155904,310.9194453767356,300.27714397394703,508.41004557174267,484.0080395094111,462.8609182918633
1053,323.7224338385213,-0.00048300998227823744,28.03,323.7224338385213,323.8098161685115,323.8098161685115,320.2714206345672,310.7969479999246,300.1145610443138,508.36395677140854,483.9198430765932,462.7425361986185
1054,323.7962879014621,-0.00030681879213811936,28.03,323.7962879014621,323.83564166125745,323.83564166125745,320.25956330598103,310.7660847082065,300.07215278463286,508.37292289338205,483.899368799333,462.71933710628696
1055,324.0140572424716,-0.00030074407251101665,28.31,324.0140572424716,324.03554951253426,324.03554951253426,320.3359678108748,310.86273186681615,300.1972248924246,508.46857292880185,483.9548329815103,462.85888063315
1056,324.12360031311124,-0.0002858012412021438,28.31,324.1527328316008,324.12360031311124,324.12360031311124,320.29466442327737,310.79816092034315,300.098406199824,508.41540277638643,483.86826153020564,462.7619339966202
1057,323.9141849226791,-0.0009408135996626932,28.31,323.9141849226791,324.33451652962214,324.33451652962214,320.49514539626307,311.02545019783093,300.2540819106596,508.474614948861,483.97046323715944,462.746325509092
1058,324.1304266190053,-0.000681631553579809,28.6,324.3979477601352,324.6055855793572,324.6055855793572,320.47952136762774,311.0186231835827,300.2786956523427,508.45097222864774,483.9244487580569,462.8111839669431
1059,324.6370127803887,-0.0010100579476363114,28.6,324.6370127803887,324.93121945627263,324.93121945627263,320.3688016815824,310.9233678180593,300.21993251712775,508.3220547933347,483.7954748248073,462.90823374533954
1060,324.7729084392403,-0.0006504120572454752,28.6,324.7729084392403,324.97559016917285,324.97559016917285,320.3763713472865,310.8818860153708,300.1192488301978,508.3554014922,483.75626727074473,462.8250297093768
1061,325.0431192284249,-0.00047149364031151553,28.88,325.0431192284249,325.20943828382025,325.20943828382025,320.45034558893815,310.9503071926732,300.19999435126743,508.48224304450883,483.81640132456903,462.98303295151186
1062,325.1822415685049,-0.0003534136558864809,28.88,325.1822415685049,325.2893155862438,325.2893155862438,320.4231624563633,310.8822344937077,300.09020312183725,508.4830590397232,483.77285516641143,462.9270985505149
1063,325.2358916141688,-0.0003054048456236913,28.88,325.2358916141688,325.2814892391321,325.2814892391321,320.45800641891316,310.88729024419825,300.07189690843063,508.5383410173679,483.7833089159005,462.93757076032915
1064,325.40228908270916,-0.00035262075852238173,29.17,325.40228908270916,325.4460396439923,325.4460396439923,320.5728921600855,311.0033893873368,300.2001328008835,508.6801547569945,483.86453690551235,463.10313375336165
1065,325.48916384433267,-0.0003454233438550114,29.17,325.48916384433267,325.4973889183638,325.4973889183638,320.57759590339083,310.9585261278865,300.0980510315743,508.68070233024326,483.8048785322634,463.02544199251383
1066,325.4580603403934,-0.0003848460021925737,29.17,325.50912702991394,325.4580603403934,325.4580603403934,320.64874138230306,310.98854947045305,300.0888901315928,508.7417757317772,483.8084006227202,463.0318587837539
1067,325.25706808361053,-0.0013996388715661334,29.46,325.25706808361053,325.81382350158833,325.81382350158833,320.978299273938,311.37939459472557,300.43124177898835,508.8446653833706,483.981181033966,463.1066476545655
1068,325.13911381172136,-0.0010413671944974334,29.46,325.71819373360233,325.8858465706925,325.8858465706925,320.8629082516496,311.1985005522285,300.19561928256036,508.7166730582504,483.8191423286029,462.9662859093772
1069,325.74251982634416,-0.0013899954565973482,29.46,325.74251982634416,326.06549728956094,326.06549728956094,320.8836112206962,311.20458178509773,300.2208752656682,508.6705023483291,483.720391224066,463.11605899910626
1070,326.1072313834602,-0.0009627282059054831,29.76,326.1072313834602,326.19964838750155,326.19964838750155,320.94702659754626,311.24583187963407,300.25535878366503,508.8190432613993,483.83353478726485,463.26861879543674
1071,326.21194478911775,-0.0006504764016381781,29.76,326.2493926872084,326.21194478911775,326.21194478911775,320.9312424192328,311.1663696786811,300.11394413511863,508.87145682847614,483.8363274505701,463.24942819940134
1072,325.9233637420912,-0.001360988594382384,29.76,325.9233637420912,326.37785043812835,326.37785043812835,321.1149086700843,311.38118489899756,300.267580214203,508.8866574222869,483.9300118027155,463.19075293497036
1073,326.3037053232271,-0.0012304777727824012,30.05,326.3037053232271,326.4175732334877,326.4175732334877,321.1328899180275,311.3837301934584,300.2661236201418,508.9492909663079,483.98286807294295,463.3470331168358
1074,326.42797832046955,-0.0007872050441902756,30.05,326.4630585933492,326.42797832046955,326.42797832046955,321.09208416529714,311.28325199147656,300.10758633491554,508.97939281648087,483.9657384690032,463.2929718101994
1075,326.0114056194826,-0.0010916792644556361,30.05,326.31844931867937,326.6755482324311,326.6755482324311,321.19619139256855,311.404286050533,300.19414957252826,508.9676790136408,483.994278652325,463.2099282269978
1076,326.49805506341386,-0.00130366020646,30.36,326.49805506341386,326.81189463817077,326.81189463817077,321.2801744813362,311.5060534026923,300.3297746681912,508.9746477975465,483.9576112133843,463.3968603078741
1077,326.7793444037248,-0.0008557328639203776,30.36,326.7793444037248,326.930253880581,326.930253880581,321.1830153172243,311.3555138157603,300.11762713794826,508.89975898081775,483.8581140966552,463.2289366559061
1078,326.9358259044754,-0.0005670968157408529,30.36,326.9358259044754,326.93998058489683,326.93998058489683,321.1729428674498,311.3179870448107,300.0609384458364,508.9125121939993,483.8614601113549,463.21893759678153
1079,326.9401862150542,-0.00048253148584609384,30.66,327.1767383501613,326.9401862150542,326.9401862150542,321.2501250683959,311.40417370783706,300.1758188079522,509.010558088129,483.9540671130753,463.38747914837796
1080,327.1222037247931,-0.0008282773300845037,30.66,327.1222037247931,327.29023596390465,327.29023596390465,321.2736245480436,311.43505976752124,300.1634529598846,508.915559197956,483.8868970577103,463.213849239232
1081,327.2531713080464,-0.0005232664016865396,30.66,327.3083835152195,327.2531713080464,327.2531713080464,321.24902261102653,311.37925096385965,300.07970286492565,508.8834205767885,483.83346614302786,463.1461014850968
1082,327.4454425881165,-0.0005631067922980959,30.97,327.4454425881165,327.5094372559113,327.5094372559113,321.32862582557027,311.4949571474365,300.2212080758134,508.89369266879567,483.86505903615114,463.2026722302981
1083,327.49110558998666,-0.0004251551483130944,30.97,327.64060971496093,327.49110558998666,327.49110558998666,321.27251809337906,311.41072941639635,300.0868897234497,508.81167803287974,483.7560270026219,463.04850516751935
1084,327.5712655076812,-0.0003887500304707858,30.97,327.6932851058586,327.61454489009583,327.61454489009583,321.2762915157476,311.4159069751858,300.07511152452855,508.7494788861807,483.71324315716026,462.9609959042728
1085,327.70468484270344,-0.0006806769365312881,31.27,327.86038779690585,327.70468484270344,327.70468484270344,321.36068041060406,311.54213063412715,300.256056900992,508.85998526238694,483.84232625373204,463.2486454792715
1086,327.94591232798206,-0.0005275932381411108,31.27,328.0286961214265,327.94591232798206,327.94591232798206,321.29299328842484,311.44675650818425,300.0948182302019,508.7706203003482,483.74674039168724,463.0615122885734
1087,328.08218877584306,-0.000403798559870272,31.27,328.1042988653433,328.08218877584306,328.08218877584306,321.2906036105075,311.4318137561939,300.05962760548726,508.7629762716899,483.74512108785717,463.023447040395
1088,328.205800001948,-0.0003473614012898807,31.59,328.2676471154835,328.205800001948,328.205800001948,321.36567805923755,311.52417982369917,300.17313226602175,508.83716769297666,483.81874068387356,463.1396517916203
1089,328.39327831050497,-0.00030659676935640423,31.59,328.39522122890776,328.39327831050497,328.39327831050497,321.321864676732,311.4612418186965,300.06291857456534,508.7614723163968,483.73783071954523,463.0033832576666
1090,328.4363155038069,-0.00032482604290096084,31.59,328.4363155038069,328.49662564175327,328.49662564175327,321.3333372775906,311.4680563580126,300.05772943930157,508.737173512783,483.7211124265172,462.95909583919405
1091,328.2791787491525,-0.0005818597717621721,31.9,328.5841523035194,328.2791787491525,328.2791787491525,321.4417330543469,311.58257768781147,300.19716734500923,508.8464235622082,483.8249325380526,463.14805862694095
1092,328.53134425439805,-0.0004501601764107521,31.9,328.70243278302405,328.53134425439805,328.53134425439805,321.393303143815,311.51603057614244,300.08709747184594,508.76884175993234,483.72688759087987,462.97865912478227
1093,328.6584482398443,-0.00033755172776273046,31.9,328.7426806961821,328.6584482398443,328.6584482398443,321.3950625528516,311.5082399724939,300.0641116888413,508.7550316750419,483.69349020235256,462.905907582053
1094,328.73099200793223,-0.00037019740016142055,32.22,328.8193774902292,328.73099200793223,328.73099200793223,321.47633684863723,311.6075474184272,300.1838240018793,508.8332939104056,483.7468535573658,462.9843673856274
1095,328.85814487635514,-0.0003946842977922138,32.22,328.85814487635514,328.90146018272605,328.90146018272605,321.4395723658244,311.5539808708636,300.0809203321763,508.76755711566364,483.6557284984325,462.81963063930635
1096,328.59520037323887,-0.0006933433705784697,32.22,328.8849421849884,328.59520037323887,328.59520037323887,321.4985416259723,311.6008710412575,300.1130626374305,508.80008446102477,483.7231214467099,462.87422136521303
1097,328.7379281696675,-0.0006424474372066502,32.54,328.9390498303476,328.7379281696675,328.7379281696675,321.57430323750464,311.6942078707031,300.206153958457,508.8950443863971,483.7991351380687,462.9558958083362
1098,328.9333060267189,-0.0005551708232300889,32.54,328.989599698872,328.9333060267189,328.9333060267189,321.5471675280237,311.6478966038058,300.0927510313089,508.8538731912629,483.7431265688662,462.80751000615015
1099,328.93546982138116,-0.000510229537362239,32.54,328.93546982138116,329.0415381999758,329.0415381999758,321.58075924848583,311.6735675504433,300.08175150460625,508.86333679010124,483.7444185014214,462.73599466348264
1100,328.86384453516933,-0.0006657783020120878,32.87,329.09680773289404,328.86384453516933,328.86384453516933,321.68172736597734,311.8022610037262,300.21758725333973,508.92663082489014,483.8447920389929,462.8556015819528
1101,329.0273076855872,-0.0005243751082907311,32.87,329.0832379592046,329.0273076855872,329.0273076855872,321.67640429025204,311.77277377807667,300.10945756984387,508.89772575108117,483.7833270486609,462.6815802033031
1102,328.99145895029795,-0.0004605864144873184,32.87,328.99145895029795,329.0202933008169,329.0202933008169,321.7312827520015,311.81407858372285,300.1019014753115,508.91498080850704,483.77918433623216,462.5950765120378
1103,328.8282994908431,-0.0005605872887235464,33.2,329.0967285550962,328.8282994908431,328.8282994908431,321.8231342390766,311.9367472932309,300.22979759306884,508.96721633396766,483.8541643818623,462.6867916921613
1104,328.8451777384298,-0.0004937053393258006,33.2,328.9634275842793,328.8451777384298,328.8451777384298,321.8476772564075,311.92787752470235,300.1226346598575,508.9133859580431,483.7618101109017,462.4647447969297
1105,328.76506565045656,-0.0004855844122393371,33.2,328.78173374592365,328.76506565045656,328.76506565045656,321.917161560917,311.9797079234246,300.1100839152784,508.91051478204525,483.7367545642138,462.3362627330817
1106,328.66988107371714,-0.0005765136367772428,33.53,328.69226717873977,328.66988107371714,328.66988107371714,322.0566024723506,312.1303451902226,300.23604559354516,508.9935921497203,483.80882633890684,462.3729710162299
1107,328.531577836583,-0.0006334055762916568,33.53,328.531577836583,328.64708803928977,328.64708803928977,322.09909098249136,312.141286096897,300.1392438992593,508.95350966891715,483.7444385135587,462.16236549942346
1108,328.38085250423774,-0.0011142789658252772,33.53,328.5559111477293,328.38085250423774,328.38085250423774,322.12314460189236,312.1993321412189,300.18812197432464,508.84385374537214,483.70080595140394,462.07559060914565
1109,328.4009891834008,-0.000818582571817883,33.87,328.4239427707564,328.4009891834008,328.4009891834008,322.2784583086011,312.35089266065097,300.262842112979,508.9488230224134,483.76395591912404,462.0231627587063
1110,328.2511178815442,-0.0007225323254831384,33.87,328.2511178815442,328.4792242698014,328.4792242698014,322.32866090973596,312.367800311525,300.1441449855175,508.90455220526457,483.681416620612,461.7384459681795
1111,328.28131600811827,-0.0012260584753269743,33.87,328.3454887954998,328.28131600811827,328.28131600811827,322.3085166801621,312.3958896799076,300.2027859479482,508.7569417916044,483.59399254000306,461.6171309527473
1112,328.1937761458494,-0.0009715393323210808,34.2,328.1937761458494,328.30526249673255,328.30526249673255,322.46182193343685,312.5510520443003,300.2785618428221,508.8460911872061,483.6455854948166,461.5436784993544
1113,328.1859416326233,-0.0008994841015308452,34.2,328.2444894662383,328.1859416326233,328.1859416326233,322.392349538906,312.50014028367167,300.217977374966,508.6417582449222,483.4676204547246,461.31635833172567
1114,328.115273222399,-0.0007374237435925357,34.2,328.115273222399,328.24854501515114,328.24854501515114,322.42780061750443,312.516874756101,300.12469230807113,508.5574583838458,483.35045489282436,461.0334734175895
1115,327.88199557813095,-0.0013984621831697464,34.55,328.1848943160864,327.88199557813095,327.88199557813095,322.4778754748408,312.6570027714066,300.36131732845865,508.4320344831171,483.29987343747075,461.05663533308814
1116,328.17429790142637,-0.0010446354351461018,34.55,328.2460685564492,328.17429790142637,328.17429790142637,322.4214846230211,312.5692584247504,300.14919843423877,508.2056052259845,483.0538341661835,460.63947568429927
1117,328.2763166375931,-0.0007703891501771309,34.55,328.2763166375931,328.518073914962,328.518073914962,322.39421025703035,312.54750965162515,300.13643133576477,508.0561313583688,482.93204509604845,460.47690017799283
1118,327.7731630152635,-0.0014457713577837872,34.89,328.1521110502898,327.7731630152635,327.7731630152635,322.5290867307419,312.7480306867745,300.36599992814973,507.96910465043504,482.85344447473955,460.37183084760755
1119,328.42420433973194,-0.0009090718674226173,34.89,328.42420433973194,328.5249840216139,328.5249840216139,322.35487771148416,312.55141642777266,300.1647940698942,507.6804584776448,482.57484215223377,460.0493640806791
1120,327.68277886402075,-0.0013235509860453076,34.89,328.22656154943763,327.83449552968773,327.83449552968773,322.4171304773699,312.62461201749494,300.19940997094284,507.50925974847553,482.35824998449027,459.72492933009175
1121,329.1639818440388,-0.002363133144556606,35.24,329.1639818440388,329.81680716309387,329.81680716309387,322.2477281048928,312.5991490465301,300.76818788704594,507.46548948991546,482.7268408421531,460.9065601077263
1122,329.2517458244881,-0.0017341498018215162,35.24,329.2517458244881,329.5326424072134,329.5326424072134,322.09287372731734,312.3734813880122,300.31650215536223,507.0845696428056,482.1594809204278,459.98640988952445
1123,329.22754211605013,-0.0018279176326572166,35.24,329.22754211605013,329.32604555722594,329.32604555722594,322.06226596000675,312.31398651040047,300.1495189353818,506.9136841958461,481.9103522946927,459.5633179560322
1124,329.12413230652874,-0.0018957686719668354,35.59,329.21019718130447,329.12413230652874,329.12413230652874,322.16558519332955,312.4371050243597,300.24603608971796,506.9263030292393,481.88243894279793,459.4619038334614
1125,329.04538047597924,-0.0015715004257575993,35.59,329.0853630485289,329.2627069524926,329.2627069524926,322.1624820764439,312.41291593137424,300.16138186021504,506.86193273757937,481.77598700432407,459.2086357416824
1126,329.69692362309354,-0.0020928916998703695,35.59,329.69692362309354,330.7136978787927,330.7136978787927,322.02564617369995,312.37451145240624,300.5336281294463,506.89511922053504,482.1714474738318,460.2268628043274
1127,329.8425138582311,-0.001785344575487291,35.95,329.8425138582311,330.51395661908464,330.51395661908464,321.9918504955713,312.31573765313453,300.34517884174875,506.729984668283,481.8823830491057,459.7323984184406
1128,329.9121213148119,-0.0019291916434204248,35.95,329.9121213148119,330.4420565409591,330.4420565409591,321.9121986454536,312.2012620398295,300.11767329771874,506.55289693974987,481.64089340596286,459.33461347096227
1129,329.78408028930625,-0.0020118791881275078,35.95,329.78408028930625,330.20070316102004,330.20070316102004,321.9713887923039,312.2451017912416,300.10016121446705,506.51867475871074,481.563698537698,459.14972673721314
1130,329.469669169745,-0.002236816612002368,36.31,329.78914927037215,330.0761270209898,330.0761270209898,322.08873918908364,312.381597968456,300.2258534844603,506.5324889111167,481.5529804545967,459.09609695437155
1131,330.4443172503535,-0.0022697779546096974,36.31,330.4443172503535,331.6203697343853,331.6203697343853,321.92085255348013,312.2926496109764,300.50019697800934,506.5495341533884,481.9404543194608,460.0881291276303
1132,330.5668581870702,-0.0021551112672317796,36.31,330.5668581870702,331.4887868189895,331.4887868189895,321.7921682527427,312.1256802314844,300.20595193141384,506.265650299947,481.55367171877737,459.4986388268079
1133,330.752962499069,-0.0023950315753820117,36.67,330.752962499069,331.591096384293,331.591096384293,321.815181019157,312.1557212779951,300.2065224247776,506.20562960167166,481.4799840787556,459.38055804421396
1134,330.78450654600493,-0.0024192106549911774,36.67,330.78450654600493,331.55833036556754,331.55833036556754,321.7883366462003,312.1082151252241,300.0930577446237,506.09301541557477,481.3314506995373,459.1255341398822
1135,330.7107888773845,-0.002523448833879116,36.67,330.7107888773845,331.4262118417105,331.4262118417105,321.82654466556573,312.1398873996342,300.0906974861588,506.05072637864777,481.2597246279016,458.9716661664048
1136,330.462531270017,-0.0028541909048195313,37.04,330.7361761682835,331.39960449024125,331.39960449024125,321.92944459477064,312.2642733483288,300.21923149015674,506.1101552833707,481.29172322714703,458.97273061438153
1137,331.3274927426091,-0.0025570410642525854,37.04,331.3274927426091,332.9779415310784,332.9779415310784,321.8115043775104,312.22312833313566,300.5114486249277,506.2414286945401,481.8267260209517,460.12356437603165
1138,331.5067541470108,-0.002358213982566526,37.04,331.5067541470108,332.9178588930132,332.9178588930132,321.67561884852086,312.0421845434954,300.2014101351014,505.99147849335765,481.46811433764225,459.55784537060936
1139,331.6938938608326,-0.0025589945524007174,37.41,331.6938938608326,333.0033255021394,333.0033255021394,321.7094654390335,312.0765582301533,300.20893365948405,506.03200540811815,481.46568250607197,459.5079161463038
1140,331.7311101235328,-0.002503888858845005,37.41,331.7311101235328,332.954185200963,332.954185200963,321.69471745365786,312.0372085681955,300.1055710361859,505.9748693300361,481.3522216045427,459.2800328201434
1141,331.6743860803693,-0.002557332045619254,37.41,331.6743860803693,332.79259797509013,332.79259797509013,321.727579396039,312.05843411016843,300.0945415797502,506.0200156467339,481.3408905348395,459.193225789903
1142,331.6881622411874,-0.002480862298360198,37.78,331.7352761696871,332.8218742295968,332.8218742295968,321.8153594772016,312.1653526044296,300.2096059724705,506.0822333831379,481.3799453503788,459.2034270228824
1143,332.1153128448907,-0.00244824493868534,37.78,332.1153128448907,334.1819436595871,334.1819436595871,321.7670352826208,312.19009155798653,300.54397885351835,506.3294834805751,482.0071159354593,460.4184661905518
1144,332.2851201570123,-0.0019490830974308038,37.78,332.2851201570123,334.09490574165585,334.09490574165585,321.64102535123203,312.0262785772589,300.2450387229275,506.1290120800064,481.69106123011437,459.8436755314248
1145,332.49931236332793,-0.0019179827917784609,38.16,332.49931236332793,334.2425134118929,334.2425134118929,321.64126887987595,312.0280543150269,300.21074993676166,506.1015501946849,481.6260483141792,459.6979546609722
1146,332.5615410760552,-0.0016854209386368835,38.16,332.5615410760552,334.18660236851787,334.18660236851787,321.6103443877482,311.9762183603269,300.10222619566974,506.0548917077248,481.52440981551246,459.4825627748254
1147,332.5453132915461,-0.0015339939548912884,38.16,332.5453132915461,334.0365595774515,334.0365595774515,321.6334642037977,311.99230597153934,300.0943639756302,506.07503312387394,481.51176437799046,459.39525696037464
1148,332.6431658390448,-0.0014240587652001313,38.54,332.6431658390448,334.0314131639749,334.0314131639749,321.71199034550153,312.09040329648667,300.2010227004264,506.14405231862503,481.5704886036026,459.42386413197846
1149,332.4235880533145,-0.0011110960649191037,38.54,332.67704604964814,333.9412988987583,333.9412988987583,321.69015128067383,312.050100557528,300.1154686314413,506.0788502085818,481.4612994261455,459.2076090539731
1150,332.6920982646162,-0.002005595711508823,38.54,332.6920982646162,335.21141052967494,335.21141052967494,321.74381929444235,312.19944814221793,300.56884600438764,506.3209239200588,482.11477466213336,460.40275466533393
1151,333.1388499989896,-0.0013176261528196065,38.93,333.1388499989896,335.2669689234894,335.2669689234894,321.6426182184008,312.09721189755646,300.3651618040796,506.1833552341995,481.892113110632,459.95265115439514
1152,333.3172585838205,-0.001020997002168178,38.93,333.3172585838205,335.3886993026684,335.3886993026684,321.533382718851,311.9517572875461,300.12682983257935,506.0195480565014,481.6809167459213,459.5789943976034
1153,333.30675281422185,-0.0009820717915516308,38.93,333.30675281422185,335.17704561566234,335.17704561566234,321.57053613205005,311.9751661024477,300.10459096490933,506.00061865009275,481.63380686318067,459.42981571988855
1154,333.3940745415764,-0.000895022707900428,39.32,333.3940745415764,335.16426663624907,335.16426663624907,321.67455374981563,312.081843559055,300.2022562247842,506.03432353417975,481.6524698385313,459.40638492442474
1155,333.4224171145812,-0.0007260220659880412,39.32,333.4224171145812,335.0506994265559,335.0506994265559,321.6727874367699,312.04715116004513,300.11067531301126,505.9137071512369,481.4848263518647,459.1414748158023
1156,333.2304059523548,-0.0008009378266254918,39.32,333.3501192723483,334.80636602736826,334.80636602736826,321.7347089141316,312.08894547857574,300.11182544697573,505.8930855050365,481.43943886194114,458.9995054017733
1157,333.1790053516563,-0.0020581548432334618,39.71,333.1790053516563,336.2850603131509,336.2850603131509,321.89347747864514,312.37610819390096,300.7302563202897,506.2374090458957,482.1828842534434,460.3483706480006
1158,333.67321617710803,-0.0012972078344560822,39.71,333.67321617710803,336.2563200347005,336.2563200347005,321.6689998006183,312.0904579460819,300.2802414711962,505.9637833094186,481.7869699780197,459.67555646892345
1159,333.8463361280216,-0.0011116412406503295,39.71,333.8463361280216,336.1040129267175,336.1040129267175,321.6292668419532,312.0194350935311,300.1231763888537,505.8761158458379,481.64342344912836,459.3867385612772
1160,334.058654109381,-0.0009859225580883813,40.11,334.058654109381,336.0706671129004,336.0706671129004,321.72754483799065,312.1194233321786,300.20822693311777,505.92628422214045,481.68129742802006,459.3688813422896
1161,334.17137430590014,-0.0008637526672473639,40.11,334.17137430590014,336.065124147287,336.065124147287,321.71505660506284,312.07325987413554,300.1123071372061,505.8306630039936,481.5673573559785,459.16410210844015
1162,334.178880965423,-0.0009001214030711635,40.11,334.178880965423,335.9552663297618,335.9552663297618,321.7635277527913,312.1021996335522,300.11428699151276,505.76820610249655,481.5015187340658,459.0211135931301
1163,334.27993864913475,-0.0010265161142637425,40.51,334.27993864913475,336.0330613324371,336.0330613324371,321.86174905780456,312.212981692109,300.226268911393,505.73958114096604,481.5002297049827,458.96681869363414
1164,334.2580935890132,-0.0009991343825469512,40.51,334.3456475635994,336.06221174187664,336.06221174187664,321.86047083495856,312.1846948881783,300.14077940869544,505.5778375705228,481.3308899438088,458.6707055611129
1165,333.9686321776002,-0.0024713734566134127,40.51,333.9686321776002,337.4581141230425,337.4581141230425,322.0174648619646,312.4530665091073,300.72634211827665,505.92825803480997,482.01341895429465,460.0149368455107
1166,334.60990501648934,-0.0019465146188738514,40.91,334.60990501648934,337.8742194286734,337.8742194286734,321.8821180251617,312.2539040307502,300.3689733703668,505.6631224819547,481.7452964551996,459.4691727125293
1167,334.84289036919057,-0.0020552062946470606,40.91,334.84289036919057,338.01759688279594,338.01759688279594,321.85497556023483,312.16078733386854,300.1547059761426,505.45057892786764,481.5382156558088,459.0839388738441
1168,334.86792842778203,-0.002295432580420975,40.91,334.86792842778203,337.9262196957328,337.9262196957328,321.9774397023462,312.23155903409094,300.14741444758573,505.41895284169794,481.5420359392877,458.94744258382036
1169,334.9802889952687,-0.0025840046762848345,41.32,334.9802889952687,337.93175613690636,337.93175613690636,322.1352139544227,312.3750687568468,300.2512765109913,505.4270333247129,481.59899354492984,458.9217414063384
1170,335.02949373303414,-0.002604380383607774,41.32,335.02949373303414,337.89235784379525,337.89235784379525,322.18876264906265,312.36907330719833,300.1573106214999,505.3073695853275,481.4933967917449,458.678533950154
1171,335.015499818695,-0.002860857896049951,41.32,335.015499818695,337.7582443301381,337.7582443301381,322.2420731296302,312.4055187669683,300.1460650180505,505.1263417282073,481.38922202653407,458.47218365349494
1172,335.1572044993702,-0.0030565991722949493,41.74,335.1572044993702,337.9280062898643,337.9280062898643,322.3964773749552,312.54030219512623,300.26365487981246,505.0371690949396,481.37717584760134,458.39207321549
1173,335.3172549147001,-0.003029806988269046,41.74,335.3172549147001,337.91049425266806,337.91049425266806,322.350151863645,312.48599206937365,300.1732356801922,504.70298391701846,481.12345981028164,458.0574067260023
1174,335.30334912207456,-0.0031646241304066347,41.74,335.30334912207456,337.6601027520023,337.6601027520023,322.4039667642456,312.5179418307143,300.17662531783685,504.56040286895677,481.0387995145297,457.86414559757674
1175,335.1597501032758,-0.0029275224358054075,42.15,335.58063461221525,337.5747253284915,337.5747253284915,322.4109196779114,312.563741696722,300.28469929028597,504.3161594475415,480.91458246459507,457.76161385360587
1176,335.3703870410966,-0.004292240398410474,42.15,335.3703870410966,339.5328577040681,339.5328577040681,322.45693470147154,312.76008244051917,300.8813613687911,504.6357323053664,481.6749861783216,459.5353422559779
1177,336.30676041850825,-0.0027211540741961526,42.15,336.30676041850825,339.3258608232071,339.3258608232071,322.2515083417777,312.4507610591915,300.40665520886716,504.505628571918,481.5395011489663,458.939105024892
1178,336.46784028435235,-0.0037117425850120567,42.58,336.46784028435235,339.10562336951915,339.10562336951915,322.31602679308264,312.50705591790563,300.34582415132695,503.98998755512616,481.0673748052979,458.17982518701126
1179,336.5584566195589,-0.0031662047787311964,42.58,336.5584566195589,338.59464246740214,338.59464246740214,322.3031128030185,312.4568684618991,300.2064544111279,503.818869211421,480.83979563423844,457.7460307419049
1180,336.60408797540566,-0.0029023885819249307,42.58,336.60408797540566,338.3121339214615,338.3121339214615,322.3241010563253,312.437833329478,300.1698110245007,503.7687886049763,480.74130182246216,457.57603591065407
1181,336.16585984790873,-0.002727811583859041,43.0,336.650809287069,338.21282385709634,338.21282385709634,322.40724667044213,312.51246342419347,300.2523344522685,503.80909023761734,480.77172576971793,457.5571163989618
1182,336.46042122492923,-0.0039002181053018337,43.0,336.46042122492923,340.39349124185014,340.39349124185014,322.38848583677617,312.6942040085599,300.9098310133464,503.7943409422166,481.33191595110645,459.1507853376766
1183,337.18707773382556,-0.002738053012621533,43.0,337.18707773382556,339.9208573750738,339.9208573750738,322.11314023085674,312.330386222762,300.36808007325016,503.8009040636884,481.07550518289116,458.39543415827427
1184,337.36227231473134,-0.0027042581429641555,43.43,337.36227231473134,339.92542776844914,339.92542776844914,322.1389746995339,312.3103181777079,300.26253969634,503.6299294468141,480.88996065821357,458.05243814574453
1185,337.39404574473207,-0.0025327390780059966,43.43,337.39404574473207,339.5658047003708,339.5658047003708,322.1549394702139,312.28507170340936,300.1585697701056,503.5947345553359,480.7405043991695,457.72093920031784
1186,337.3326265900265,-0.0024212385890577393,43.43,337.3326265900265,339.3775938121362,339.3775938121362,322.2275949313712,312.31610901540074,300.1335032695277,503.5724151871385,480.64595295201576,457.4925662373124
1187,337.3466478075846,-0.0024199285622589217,43.87,337.3727500045104,339.1832717140084,339.1832717140084,322.3274272772007,312.42539917530667,300.2325325630731,503.6139214872789,480.6881362582227,457.47304004073317
1188,337.2690646646761,-0.0035829977492075615,43.87,337.2690646646761,341.40680830353176,341.40680830353176,322.30634882303667,312.5357124568,300.77922691417086,503.63033275205765,481.2226915290407,458.96769178659827
1189,337.87907451105525,-0.0026904266576437408,43.87,337.87907451105525,340.9929887914365,340.9929887914365,322.11790080007927,312.2542890573442,300.30590349625294,503.44865891449507,480.8616667170765,458.18487533601996
1190,338.03236984617865,-0.0029841190188116817,44.3,338.03236984617865,340.8830810519769,340.8830810519769,322.1039214332352,312.23619985341355,300.22552830460734,503.3347338578616,480.7261055419108,457.90166672048883
1191,338.1066539309863,-0.002611984522996491,44.3,338.1066539309863,340.9278908067829,340.9278908067829,322.08020426058005,312.1799297149673,300.12650892046884,503.2323032790489,480.5609256952241,457.6306231206696
1192,338.07190877125964,-0.0027273129861967726,44.3,338.07190877125964,340.55685716846835,340.55685716846835,322.0936483963655,312.2054976499712,300.1245494384285,503.1514720717832,480.4960834100552,457.4727700408612
1193,338.15921943441265,-0.002319162487094406,44.75,338.15921943441265,340.802493802266,340.802493802266,322.1822873933596,312.29054048319,300.2273197629505,503.1446972023577,480.4474179240845,457.41136493219454
1194,338.2409067804373,-0.0020016458401340698,44.75,338.2409067804373,340.56534417764135,340.56534417764135,322.1380870716331,312.2313030393751,300.1307349725933,503.0332013237928,480.32397391270695,457.1975644892935
1195,338.18906181615756,-0.0015560085091471665,44.75,338.19411737686283,340.50660921919666,340.50660921919666,322.16924320609553,312.24495279799254,300.134638604888,502.9256086810254,480.18584877506424,457.0371997591755
1196,338.47129763177065,-0.003324388830631686,45.19,338.47129763177065,343.01067828632654,343.01067828632654,322.2167296510676,312.4146832685434,300.819659263049,502.82855356218215,480.57266902542796,458.3875892397393
1197,338.64982318314964,-0.0029017909571259493,45.19,338.64982318314964,342.2124970631687,342.2124970631687,322.1044318425913,312.17934961805946,300.2988123434338,502.9068688332424,480.38499167269634,457.67952478749737
1198,338.7113960818664,-0.0029955415305792377,45.19,338.7113960818664,341.9085077736169,341.9085077736169,322.0578354498444,312.1054041995401,300.1202599336789,502.798295023978,480.173303160245,457.318073488082
1199,338.69310331456114,-0.003112309009338121,45.65,338.69310331456114,341.7655437467561,341.7655437467561,322.1953802800678,312.24216526377944,300.20296804958974,502.80281664638494,480.17637285031003,457.22370396150484
1200,338.69523714113234,-0.00294417310814854,45.65,338.69523714113234,341.5088200024685,341.5088200024685,322.20634518768065,312.2337753500055,300.1173575567248,502.7583704120899,480.0719161178092,457.0365093689305
1201,338.6499501921917,-0.0027830559359528495,45.65,338.6499501921917,341.2945418437963,341.2945418437963,322.24230249210746,312.2696157816228,300.114280225918,502.67987005064344,479.99824005919237,456.8902772465147
1202,338.7841098579547,-0.0024637256961204113,46.1,338.7841098579547,341.3335138382284,341.3335138382284,322.3119988338523,312.3522492730403,300.20205274835513,502.68672438941866,480.0209121812763,456.9074652700128
1203,338.5696945227058,-0.0020264972915365886,46.1,338.9616172657525,341.42262977194696,341.42262977194696,322.24918409408247,312.29146198717706,300.12280273419424,502.48658743696643,479.83348392891133,456.6798878032972
1204,339.54174140189485,-0.0034148209701431176,46.1,339.54174140189485,344.800708537339,344.800708537339,322.0748451944711,312.2645456483868,300.7336990276783,502.3803188236141,480.17526000596087,458.0485192551193
1205,339.819050890319,-0.003166960611168723,46.56,339.819050890319,343.11778953085155,343.11778953085155,322.12247643848224,312.21841438654855,300.4270017267883,502.3923959481734,479.98251106807,457.338282839517
1206,339.9137196365095,-0.00364996880226387,46.56,339.9137196365095,342.73113411892166,342.73113411892166,322.0017420580809,312.12114785686794,300.1590580904077,501.9492950802123,479.5335868215095,456.62614600124436
1207,339.96093694377953,-0.003493862777840029,46.56,339.96093694377953,342.6419731011892,342.6419731011892,322.0016902310761,312.12766621299244,300.0951415385034,501.82045839415684,479.41825681254073,456.4013251967596
1208,340.2322795776759,-0.003083300965782687,47.03,340.2322795776759,342.7007185139958,342.7007185139958,322.03798633874635,312.1859359488044,300.17886078199314,501.783726231036,479.43944559503285,456.4496667614982
1209,340.4161602034621,-0.002753611914470322,47.03,340.4803009783887,342.75419377739644,342.75419377739644,321.9865211711366,312.134676958536,300.1011561047989,501.6193264319513,479.31528857397575,456.2966222435563
1210,340.70277284762824,-0.0038438373274484183,47.03,340.70277284762824,345.81946660138817,345.81946660138817,322.0677129007256,312.3169362331472,300.8093522860042,501.99482349917037,480.0950605272052,458.03784084715295
1211,341.0871922527609,-0.0036267410846806403,47.5,341.0871922527609,344.3916246590229,344.3916246590229,322.05800767851275,312.2152163641675,300.4571185285978,501.86620033348106,479.7229899361039,457.1267900556785
1212,341.1842066312031,-0.003994311757576696,47.5,341.1842066312031,344.1576672666061,344.1576672666061,321.94341819710513,312.12341444224734,300.1732348350892,501.42061158414094,479.2660313484183,456.3839506235903
1213,341.32996091901146,-0.0032312328874170015,47.5,341.32996091901146,344.12153118832657,344.12153118832657,321.9079416515037,312.0996884740082,300.1245223345908,501.358839061534,479.20484132596374,456.2694758400638
1214,341.37010855673327,-0.0031397667193164835,47.97,341.37010855673327,343.98132629612803,343.98132629612803,321.9828262326647,312.19462583157633,300.19389742940933,501.4404386765222,479.3456081958301,456.41030237769155
1215,341.6319111379491,-0.0023616784078702713,47.97,341.6319111379491,344.15407828194935,344.15407828194935,321.88824500821426,312.10766692039545,300.0955851744236,501.3063456727434,479.2090987642015,456.25527336600226
1216,341.59550894277396,-0.002193130477498917,47.97,341.59550894277396,344.0079822890262,344.0079822890262,321.89168607164044,312.12021670634255,300.0980231297393,501.25937471015163,479.2070539101477,456.2386660940497
1217,341.75302776633464,-0.0016496530587112312,48.45,341.7631294706022,344.14308159998063,344.14308159998063,321.9345345797019,312.2051864613769,300.1903196228678,501.195105065061,479.16498495447564,456.1705648183089
1218,342.11095406342406,-0.0032041035283805197,48.45,342.11095406342406,346.8937908222982,346.8937908222982,321.9325494967157,312.31747499440326,300.8801219166764,501.5211961183276,479.81717466116413,457.7366902962103
1219,342.418508811967,-0.002981793349853379,48.45,342.418508811967,345.93486022949156,345.93486022949156,321.7111347036387,312.0181811878043,300.36619288735903,501.09198368104666,479.27532979718586,456.7778963052622
1220,342.77010374892996,-0.0032423887556930486,48.94,342.77010374892996,346.14885792216666,346.14885792216666,321.6867589288367,312.0165281567714,300.2286883085922,500.7627394130968,478.96186127480354,456.29532190215883
1221,343.04722402785694,-0.002747507180434816,48.94,343.04722402785694,346.0695700757249,346.0695700757249,321.63011014526177,311.9552900230871,300.108131504211,500.5226116571729,478.7385787555358,456.0119827372512
1222,342.9613411376786,-0.0025282996513534828,48.94,342.9613411376786,345.7370484202056,345.7370484202056,321.67636624232586,312.0091806618192,300.10277088291906,500.4226921646985,478.63260328564473,455.8254803407707
1223,343.01973462083714,-0.0021373957104292574,49.43,343.01973462083714,345.48478618109135,345.48478618109135,321.75460761522925,312.1307422645603,300.20498809853694,500.3671111325066,478.6102302758396,455.7783693033258
1224,343.02453857766346,-0.0018098044775771704,49.43,343.02453857766346,345.26415167020997,345.26415167020997,321.7337902949839,312.1167620308189,300.1389933386974,500.20714852475083,478.4066810931319,455.51266595504757
1225,342.8567507357992,-0.0016904364180064801,49.43,342.8567507357992,345.00164172692814,345.00164172692814,321.7368126340667,312.1293591844526,300.1190980748081,500.10629077908794,478.2866417195386,455.3249958843694
1226,342.70950664473287,-0.0015510542279373318,49.92,342.732829725875,344.76367673987176,344.76367673987176,321.8229005313297,312.24776714794996,300.2133842265458,500.05870374134093,478.2524071314265,455.23084450614925
1227,343.31475154322135,-0.003384576998933353,49.92,343.31475154322135,348.12554339802944,348.12554339802944,321.94062373415335,312.5636019229476,301.2452357851298,500.4314272810408,479.15888224033364,457.3049754505831
1228,343.4122845675477,-0.002944351030218284,49.92,343.4122845675477,346.2793566867787,346.2793566867787,321.78439266642556,312.23702715404147,300.50113491630225,499.9271560550456,478.352951790063,455.8036177300157
1229,343.925631493495,-0.002448622407521417,50.42,343.925631493495,346.6567468409772,346.6567468409772,321.5493990119944,312.07584016505126,300.29318635362495,499.5631369043867,478.07498795899204,455.4879623668754
1230,343.90825820476823,-0.002381731293711886,50.42,343.90825820476823,346.4280597080076,346.4280597080076,321.55341824607655,312.0578341311461,300.1356033878468,499.3690255401205,477.8069637450551,455.042393305515
1231,343.91138501674243,-0.0019316993754207035,50.42,343.91138501674243,346.13078797293934,346.13078797293934,321.58155914268025,312.0934007828197,300.1225449293304,499.21008404945644,477.61873758993505,454.7928342879582
1232,344.02422508287066,-0.0015754293495328087,50.93,344.02422508287066,346.02135498724454,346.02135498724454,321.63645706085475,312.1836970994275,300.20318239623145,499.13997142293505,477.5773824819245,454.7319319738108
1233,344.20678493093976,-0.0015724439657338607,50.93,344.20678493093976,345.923220664732,345.923220664732,321.53916120554686,312.11049664900077,300.1216593274562,498.8022071964014,477.2489906384621,454.43587189591506
1234,343.62143538374175,-0.0014346596801336764,50.93,344.10373073812536,345.5584809087462,345.5584809087462,321.56723421844197,312.14507139034833,300.1298673283056,498.6148405089848,477.0803829155416,454.27139855766575
1235,344.8990427003657,-0.003951965902868504,51.44,344.8990427003657,349.29544287853275,349.29544287853275,321.7070884091494,312.5044309740034,301.2239097757983,499.17059309507846,478.1435934762573,456.45659602416157
1236,344.7742041145393,-0.003896246811182724,51.44,344.7742041145393,347.3423889970261,347.3423889970261,321.574685034708,312.16595116597426,300.47644431792827,498.6381779350439,477.36794947321863,455.06292643135333
1237,344.8868688339764,-0.0034859255280665913,51.44,344.8868688339764,347.12021087989154,347.12021087989154,321.4369723344323,312.02145232803036,300.16259684183916,498.1937930175911,476.8489227618657,454.3832888280086
1238,344.82730415951994,-0.0029872124611497464,51.95,344.82730415951994,346.9350439049582,346.9350439049582,321.5120241232647,312.1188812649701,300.2091556455923,498.0946572364668,476.75808751056866,454.2553399150909
1239,344.83623217013314,-0.0025114608396065163,51.95,344.83623217013314,346.781184829863,346.781184829863,321.48815098270074,312.09644952983564,300.1369229431924,497.8652701048519,476.5283458576747,453.99848364246645
1240,344.8287662374757,-0.002565509274599753,51.95,344.8287662374757,346.59225355666524,346.59225355666524,321.4618601493324,312.0987442646278,300.13811166536317,497.58464069541077,476.3020273924686,453.8087484202864
1241,344.85264645580185,-0.002427350463004574,52.47,344.85264645580185,346.39826488111584,346.39826488111584,321.5118581589985,312.194961120116,300.23577640578054,497.3391649837536,476.1364543885319,453.6856500381921
1242,344.4400763420568,-0.0022927722352509283,52.47,344.98015957832575,346.2648034292092,346.2648034292092,321.4405684468853,312.1327325521011,300.1703387903467,497.00340563321754,475.8193120013004,453.4165666178755
1243,346.502484704877,-0.004103429511435608,52.47,346.502484704877,350.8250994655221,350.8250994655221,321.1584706079585,312.10221796362225,300.9597616716131,496.8069838454461,476.2417816743627,455.0912890131961
1244,345.88044015389136,-0.004471104817980298,52.99,345.88044015389136,348.673210259512,348.673210259512,321.36416484486074,312.10120730292977,300.54204643339585,496.4908850537288,475.7513716745205,454.11298138894693
1245,346.32727902458294,-0.0034412007342919937,52.99,346.32727902458294,348.3860546829981,348.3860546829981,321.1054055448876,311.8960647916526,300.266895266557,495.96735357340384,475.2584013015547,453.533929645696
1246,346.22690216789454,-0.003342584611158439,52.99,346.22690216789454,347.9438412949291,347.9438412949291,321.08529722880706,311.8815219373497,300.1697736617553,495.62959661324436,474.925593811264,453.1203923014461
1247,346.2233169017842,-0.0031497644490435794,53.52,346.2233169017842,347.60316567814505,347.60316567814505,321.1404575225421,311.97618138914856,300.2254828108841,495.6136894298268,474.9400113211554,453.0672774300891
1248,346.189915920796,-0.0026062892597682463,53.52,346.189915920796,347.53117542105076,347.53117542105076,321.1183497867228,311.9563396351086,300.14414576448564,495.49373488245084,474.79558350590645,452.858221961854
1249,346.14930538038016,-0.0017546752868266013,53.52,346.14930538038016,347.38078579123203,347.38078579123203,321.0924098733909,311.9444644261618,300.1331280320397,495.4190437242309,474.75771306173556,452.8529552487158
1250,346.2651777551265,-0.0020640163147459534,54.06,346.2651777551265,347.47755034799343,347.47755034799343,321.08890424310084,311.9856071628473,300.22455278902106,495.3462246794873,474.7590362607657,452.95207498752717
1251,346.2227796681785,-0.0015715900439122743,54.06,346.2227796681785,347.41296168214603,347.41296168214603,320.99326530469676,311.9085093819881,300.15183384199884,495.211348434329,474.63500966775945,452.8674821044856
1252,345.984736548998,-0.0020114441245473458,54.06,345.984736548998,347.1944775397503,347.1944775397503,320.9507079119709,311.8674020786959,300.17543033397567,495.1086811247813,474.54539639586164,452.87492181741
1253,345.6668598078508,-0.0018372658265790598,54.6,345.6668598078508,346.7679774468312,346.7679774468312,321.029719328438,311.9647217610548,300.290882321917,495.0332545681887,474.46981108708417,452.8027040438792
1254,345.545699046155,-0.0011867656557292827,54.6,345.545699046155,346.50519838263654,346.50519838263654,320.9307771746568,311.90082606798353,300.1851195688469,494.7290242841816,474.1253815021685,452.3683513893449
1255,345.16024153829414,-0.0011876870762442815,54.6,345.16024153829414,346.20772037156985,346.20772037156985,320.98777685313974,311.92458210752324,300.17375330132074,494.66284473684846,474.0461211925376,452.2360151736853
1256,345.37987276289954,-0.0011200994097609884,55.15,345.37987276289954,346.20965052564674,346.20965052564674,320.88854372095636,311.87495839501827,300.22466703712684,494.4341940204356,473.87666018858226,452.16067816311244
1257,344.9963009993538,-0.001134361066613132,55.15,344.9963009993538,345.87305723440926,345.87305723440926,320.9622102446563,311.93512658921355,300.1651203519388,494.39176985281415,473.78284012072976,451.91443304712567
1258,345.00146456135,-0.0009937333399666626,55.15,345.00146456135,346.1428318234481,346.1428318234481,320.8102422869062,311.8277606680945,300.17154631252004,494.110942650336,473.5291514587958,451.751374172152
1259,344.81955218069334,-0.0010406902341127955,55.7,344.81955218069334,345.60287353008397,345.60287353008397,320.8525491289406,311.94351057353504,300.2608379311583,493.97730923435927,473.4681939159698,451.6454518587755
1260,344.9849636812754,-0.0008803461582541638,55.7,344.9849636812754,345.7226536625906,345.7226536625906,320.9143029559807,311.9313633637631,300.1933911305792,493.8772332772839,473.1742188270858,451.24126935108416
1261,343.743913570231,-0.001210162746129284,55.7,344.1531499566156,344.9960806860418,344.9960806860418,320.91258683251897,311.9935936486052,300.20674647073344,493.7618401661023,473.19519020749857,451.2101655457583
1262,346.56677071741365,-0.005967761462166488,56.25,346.56677071741365,349.4978737398259,349.4978737398259,321.14313200557325,312.4767872528931,300.3599905769552,494.13757038816226,474.2330745589873,452.39606574549504
1263,346.17661949437337,-0.005616540416872984,56.25,346.17661949437337,347.65942136432886,347.65942136432886,320.18645826875957,311.1241537243841,299.15986594034126,492.0189469589116,471.4806280849069,449.3897375189235
1264,345.73308114275807,-0.004571822789548152,56.25,345.73308114275807,346.96378196954515,346.96378196954515,320.87564763693035,311.88719867489993,300.19132435280244,493.5225586827441,473.08673819787134,451.31333474140746
1265,345.77444764349053,-0.0032167352533873927,56.82,345.77444764349053,347.1373086791095,347.1373086791095,320.74645813899394,311.83415001088935,300.25165418534516,493.19063481142115,472.7675385127174,451.11517183454674
1266,345.27239108830895,-0.003260660832708928,56.82,345.27239108830895,346.52090442081993,346.52090442081993,320.9363558357478,312.0100182868279,300.18240584753215,493.0548166459088,472.52929283034064,450.59754274027193
1267,345.4664580948139,-0.002362147925426439,56.82,345.4664580948139,346.59384076005784,346.59384076005784,320.854367450585,311.9454451428689,300.1805889657065,493.06139985459646,472.5718496952215,450.78943381326303
1268,345.757948350977,-0.001826055807803928,57.39,345.757948350977,346.7386531376032,346.7386531376032,320.71994413075885,311.8403052802976,300.2375793559762,493.00991577675137,472.58651429307866,450.9825377268038
1269,345.70979783772896,-0.001584708549703051,57.39,345.77383500840835,346.5258004244989,346.5258004244989,320.68499993653495,311.7849211360392,300.17983898249247,492.82983548874194,472.3332919483569,450.7440599583455
1270,346.8960452465786,-0.006019023643868304,57.39,346.8960452465786,349.6161154172226,349.6161154172226,320.9844951237263,312.3358614009853,299.42433450956133,492.2910724177844,472.3405776560623,450.3976623961047
1271,348.9340668253403,-0.005441734394739939,57.96,348.9340668253403,350.4753283848664,350.4753283848664,319.0784956418657,310.0895635970722,298.41492221582496,489.87827582782415,469.53388332594994,448.03860281495463
1272,346.96814200563716,-0.00332315470516642,57.96,346.96814200563716,348.66940062992444,348.66940062992444,320.48995389224615,311.598017649808,300.39036985644964,492.1594513336868,471.8960098068662,450.9080489744344
1273,347.0241463081241,-0.0025376602079304478,57.96,347.0241463081241,348.67758682599674,348.67758682599674,320.4635427236366,311.5537709734098,300.19160426453317,492.05121602775006,471.66496114617905,450.5090026553115
1274,347.18745755563026,-0.002063898902776806,58.54,347.18745755563026,348.33501131513214,348.33501131513214,320.3938349806015,311.5439361343681,300.27293773423776,491.98285087740953,471.66120450036,450.63062202519103
1275,347.36391926005024,-0.0013398336328895866,58.54,347.36391926005024,348.6055132296696,348.6055132296696,320.31312163009983,311.4271537749421,300.1521056030722,491.8751533757729,471.44187269561746,450.41092708335935
1276,347.37602860062105,-0.0013528353100680235,58.54,347.37602860062105,348.28261264500475,348.28261264500475,320.28755340956724,311.40604284273354,300.17195028533405,491.7952315744326,471.3570445306863,450.4061403305255
1277,347.47151484456595,-0.0012283182448424856,59.12,347.47151484456595,348.37851543506383,348.37851543506383,320.32182870469705,311.45321109591595,300.2397300010874,491.9469837614717,471.44525931877433,450.46899798799984
1278,347.30386866807936,-0.0010667556071172202,59.12,347.30386866807936,347.98065625140686,347.98065625140686,320.2534150557119,311.4167205550616,300.2030140978553,491.74484005048316,471.2105570960851,450.2066830967627
1279,347.13244345596513,-0.0010548197074641275,59.12,347.13244345596513,347.7769903818673,347.7769903818673,320.35821620396564,311.4950266658969,300.22923080777036,491.75641027909757,471.04804960508244,449.93540755070177
1280,347.0359130491616,-0.0010721440384585668,59.72,347.0359130491616,347.97960288662506,347.97960288662506,320.15716215535485,311.4358532150671,300.2801405887183,491.25793388366714,470.70727896900735,449.63894930793543
1281,347.2100018232458,-0.001258859404166035,59.72,347.2100018232458,347.747838948291,347.747838948291,320.24657201101036,311.4681043906721,300.26175657568524,490.98603287868104,470.19635631332693,448.9709612865737
1282,347.15769830094104,-0.0008113504593932896,59.72,347.15769830094104,347.7554094710305,347.7554094710305,319.97473156677614,311.2874454415973,300.2412993914247,490.52001688973183,469.87014759571923,448.78357202193394
1283,347.03439285675205,-0.000692468467458518,60.31,347.4175123571994,348.0251800729698,348.0251800729698,319.766660300413,311.16596946649145,300.2808676167044,490.3300377455341,469.73497661982196,448.74516008275344
1284,347.8807397535933,-0.005835756623685517,60.31,347.8807397535933,350.654214675098,350.654214675098,320.10278512231093,311.66124231682375,300.62696563335123,489.5426195763543,469.6128084406373,449.57245662864966
1285,350.4861316845934,-0.003156773240483135,60.31,350.4861316845934,352.2620076259994,352.2620076259994,318.73584260377487,310.35536999878485,300.0288765381123,489.541923620652,469.54729672888834,449.6953502199647
1286,349.7608157348478,-0.0020675941838365075,60.92,349.7608157348478,351.22096252004945,351.22096252004945,318.92236202144693,310.51441860652534,300.3796852492587,489.0478641613274,469.0165967440192,449.33293695387533
1287,350.5197749511323,-0.0011103022528862194,60.92,350.5197749511323,351.37310848978564,351.37310848978564,318.6720367834016,310.34250346699645,300.24477086722993,489.62501240550216,469.53695241692395,449.74990775619085
1288,350.3216776170358,-0.0008218723196627975,60.92,350.51346334108075,350.93208687662354,350.93208687662354,318.4643012389269,310.23161077625707,300.1829787167632,489.0897286914347,469.0692212435204,449.23569999614875
1289,351.2693957636693,-0.0048155888372707345,61.52,351.2693957636693,353.9307879605057,353.9307879605057,318.82320956577604,310.75106194046435,301.0343905776758,488.82673138626416,469.3245414379051,450.311192737553
1290,352.9766188802609,-0.00259548205733684,61.52,352.9766188802609,354.57363466874085,354.57363466874085,318.1053307899775,310.0811653438597,300.53453424674376,489.65409946364434,470.02424821194404,450.98978376710625
1291,352.4089381531009,-0.0015850150530749563,61.52,352.4089381531009,353.7506991950357,353.7506991950357,317.95847906564995,309.87279668496853,300.314549379242,488.6780158241934,469.03065489932374,450.05096562200714
1292,352.5459038812328,-0.0008794146460583407,62.14,352.5459038812328,353.4225383171676,353.4225383171676,317.87348737703974,309.82378902168614,300.27217818932945,488.6374741696885,468.93016803846973,449.91484650004116
1293,352.459992812364,-0.0006803252451447195,62.14,352.459992812364,352.93047577429695,352.93047577429695,317.7699418027533,309.75470143051234,300.17867241027966,488.50263719269077,468.75540592514454,449.6564517761875
1294,352.0941738328719,-0.0006125327534474145,62.14,352.1915790791849,352.43975553757303,352.43975553757303,317.74302433853353,309.7726544083325,300.16508202006383,488.49965960235374,468.6820686569496,449.45190437467176
1295,353.35667918063507,-0.004323213642016155,62.76,353.35667918063507,355.7309559604082,355.7309559604082,318.0809423199992,310.2935394258867,300.90910377371966,488.25507323586,468.89575108639144,450.25273418148356
1296,354.2814740085194,-0.0018985905358791522,62.76,354.2814740085194,355.8196820506589,355.8196820506589,317.4740222194081,309.71473191193604,300.38724545832264,488.58056115837377,469.17979789092567,450.49419646216023
1297,352.79985267488956,-0.001693111356845578,62.76,352.79985267488956,354.4344376489186,354.4344376489186,317.8148093880608,309.756963016317,300.3361453875822,488.5692250123764,468.838950456455,450.05518758820443
1298,352.91020225998824,-0.0012908217813852874,63.39,352.91020225998824,353.8121913249968,353.8121913249968,317.75866341835723,309.8054834254694,300.38326941896383,488.82416953603854,469.1075156392559,450.184906121167
1299,352.76519692718756,-0.00092171414565001,63.39,352.76519692718756,353.2549007262513,353.2549007262513,317.56374283774875,309.72386960569366,300.2508230873478,488.5339011195128,468.81490066780384,449.74860125284
1300,352.4782830459218,-0.0008029852523983028,63.39,352.4782830459218,352.7662272010028,352.7662272010028,317.47979946671666,309.747795116611,300.20365035242367,488.46557915276605,468.7260349166025,449.4532886914686
1301,351.54545017837455,-0.0009100275668418867,64.02,351.54545017837455,351.93161143751405,351.93161143751405,317.7701680568825,309.9103175709933,300.2627447407361,488.6166822928214,468.76051533849494,449.2630908523502
1302,351.0593385711196,-0.000713671237281277,64.02,351.57598985682864,351.69049855671506,351.69049855671506,317.6154509079154,309.8647036073361,300.19319482767867,488.43914056000926,468.5790692788436,448.8500913805289
1303,353.017080316887,-0.004546527292447644,64.02,353.017080316887,355.19237101734024,355.19237101734024,317.88207563356576,310.25060396711143,300.61960629812796,488.43236275192044,468.98396625132216,449.98101949117046
1304,353.988401042753,-0.0022507995117273527,64.66,353.988401042753,355.1765400533187,355.1765400533187,317.17111799135137,309.65707271370877,300.35506028036525,488.2104568499392,468.8058184341569,449.8395273797554
1305,353.4545804703849,-0.001033122806311737,64.66,353.4545804703849,354.06451797652585,354.06451797652585,317.16086327984704,309.6067691244802,300.25778443490356,488.33610222923534,468.85723938940475,449.70768713886207
1306,352.6654578068401,-0.0007566305474135948,64.66,352.6654578068401,353.3714255592742,353.3714255592742,317.2678371708228,309.6232403301789,300.2075321196345,488.52996218529444,468.9668689902604,449.61861264622496
1307,352.27631836887105,-0.0007011932034793888,65.31,352.27631836887105,352.7593267954237,352.7593267954237,317.28543125803606,309.7191764994552,300.25078377816396,488.5237498715628,468.97006584144543,449.39679290979035
1308,350.1808184618073,-0.0006696549938101093,65.31,351.81795665059195,351.837642500981,351.837642500981,317.30512925613647,309.82235248950445,300.19885312702996,488.56546769784103,468.9817310455584,449.10208766351394
1309,353.4196845503535,-0.005112471925960871,65.31,353.4196845503535,354.91489079330046,354.91489079330046,317.53601922239693,310.1634796359456,300.649298899775,488.17158679079705,468.8575007783371,449.82083200265555
1310,354.4927525375936,-0.0024480278648895126,65.96,354.4927525375936,355.0834713040326,355.0834713040326,316.83561519652983,309.5070862488692,300.34538418288787,488.0339450865237,468.6940542820764,449.76882238186755
1311,354.208036746733,-0.0012575352961963215,65.96,354.208036746733,354.5920418325174,354.5920418325174,316.7775280938384,309.42391875271954,300.2265861565057,488.09339142696723,468.6545139638901,449.5502461845399
1312,353.3645026100766,-0.0007821083295266318,65.96,353.3645026100766,353.82100685976974,353.82100685976974,316.8460039700398,309.47402893625343,300.16746935888614,488.2086870230052,468.6992773349569,449.336913619606
1313,351.8953478927026,-0.0007548450517700367,66.62,352.29880987261646,352.74685949637785,352.74685949637785,317.10866642791905,309.7424269551189,300.2456007729758,488.3701739099507,468.83781434014145,449.1647894460445
1314,353.8427452744742,-0.004320026410226441,66.62,353.8427452744742,355.6068581016364,355.6068581016364,317.31366019060675,310.0130611423439,300.70551727637263,488.2999848406546,468.91269259457897,450.10412417237063
1315,354.3468713096024,-0.0018758266369041099,66.62,354.3468713096024,355.5194661169158,355.5194661169158,316.84381078338527,309.52679543755147,300.34774251782716,488.2013861478369,468.7857641911973,449.8319449909447
1316,353.8141083599117,-0.0010681480588384806,67.29,353.8141083599117,355.20523727283273,355.20523727283273,316.86956123018956,309.49414514024176,300.2588576462526,488.2624078006027,468.7566110252689,449.61593214884664
1317,353.31571363841323,-0.0005646867072142125,67.29,353.31571363841323,354.5108428062161,354.5108428062161,316.8833796126659,309.4921176531413,300.1470530541331,488.2062792614195,468.650038857932,449.2242737629622
1318,352.4582275991763,-0.0005292094355755506,67.29,352.4582275991763,353.4699664679059,353.4699664679059,317.0829523654481,309.67823428845526,300.15646258559235,488.31032138744786,468.67607140429817,448.93443294867166
1319,351.22812677299675,-0.0005449772879907444,67.96,351.65988915920025,352.5499035524793,352.5499035524793,317.3423332511267,309.92802069126276,300.23112148407597,488.47973247652686,468.80367104627163,448.78347193850124
1320,353.5077011303721,-0.004276120648889936,67.96,353.5077011303721,355.8027995808475,355.8027995808475,317.499395979159,310.12174512521307,300.6788109687491,488.6730007652787,469.1631238773668,450.05913185608944
1321,353.95410565307714,-0.0018265021379225699,67.96,353.95410565307714,355.53796991256354,355.53796991256354,317.03083039579326,309.6311961189401,300.3111934662952,488.55868156870133,468.99974113282315,449.707394529861
1322,353.36681105952977,-0.001117932570845137,68.64,353.36681105952977,355.35868360185356,355.35868360185356,317.10250436086795,309.6471742454352,300.21772043384664,488.64763317507703,468.9599431515476,449.43262077124314
1323,352.7926465653474,-0.0006955068273193366,68.64,352.7926465653474,354.68839124450244,354.68839124450244,317.1259628934241,309.6920049168763,300.1481477333903,488.6477868565369,468.9541784383868,449.19377223004943
1324,352.0569957132466,-0.000603695043263297,68.64,352.0569957132466,353.7203500435424,353.7203500435424,317.29333341534465,309.86213119869853,300.15622772125414,488.7602065230885,469.03946058985196,449.03303075372605
1325,351.33589764646894,-0.0006096075286575742,69.33,351.33589764646894,352.9169479135908,352.9169479135908,317.44303708442084,310.0444455333927,300.236720902024,488.6976437707597,469.044869938608,448.8682546107633
1326,351.3225150945162,-0.0004849872415951806,69.33,351.3225150945162,352.5666267474695,352.5666267474695,317.34522644611894,310.0053689756243,300.15103578304206,488.4261358116355,468.8217251735758,448.48703680901735
1327,350.7143025544807,-0.000572089924119501,69.33,350.7143025544807,351.7128708086982,351.7128708086982,317.45425480062966,310.14830275695397,300.16992345960216,488.3010704251539,468.7313908573272,448.1503694752153
1328,350.2071815589547,-0.0006421054572118834,70.02,350.2071815589547,350.9117505462933,350.9117505462933,317.5674806799595,310.3445920568103,300.2705287360262,488.1523642016397,468.65399457285326,447.86427462611846
1329,349.8129237260779,-0.0006063610239100958,70.02,349.8129237260779,350.14042231870405,350.14042231870405,317.51913794228454,310.37598635694854,300.2136722124479,487.95044939707253,468.51723532237077,447.54822179613524
1330,349.34814443810683,-0.0005836977469287907,70.02,349.34814443810683,349.41246789326465,349.41246789326465,317.52694806781915,310.429237578867,300.2225240662587,487.8985316482076,468.5002439295379,447.39022496386696
1331,348.45704382512696,-0.000581178842678165,70.72,348.99158970426413,348.8214229374408,348.8214229374408,317.5339031456534,310.49910141999953,300.298106277609,487.92284949676434,468.59481404161755,447.38745704607703
1332,351.25323737204616,-0.004824236071046872,70.72,351.25323737204616,353.3524843448206,353.3524843448206,317.8173010990601,310.4999777895177,300.022314628935,487.79948096426125,468.42430398573606,448.2113602871506
1333,351.6662243664921,-0.0034566980859785934,70.72,351.6662243664921,353.0168856920383,353.0168856920383,317.0672536022852,309.8181818028112,299.7165202750214,488.5820206510175,469.2707336257852,448.6603382211552
1334,349.80023639125716,-0.002136684902327879,71.43,349.80023639125716,349.93069460169653,349.93069460169653,317.68597883490986,310.4904367004306,300.4250330303817,488.4334558834303,469.2089247137382,448.50107528941436
1335,349.36173216111234,-0.0015289852033621987,71.43,349.811764066164,349.36173216111234,349.36173216111234,317.44838178412414,310.44538239628133,300.33041165542227,487.9592073852805,468.6746949631794,447.72313533385403
1336,344.7398855042768,-0.0035923378332980427,71.43,346.6288225262236,349.25825369887195,349.25825369887195,318.5958191540735,311.0416216605622,300.50407011595183,489.6927340573867,470.01895459534603,448.7985607097229
1337,350.6604225546283,-0.005711030694545038,72.14,350.6604225546283,354.0960783397642,354.0960783397642,318.08232205982034,310.810076793753,300.70466104087484,488.73620624433426,469.3406069414983,449.35946339292167
1338,350.29264019059207,-0.0032288998517124856,72.14,350.29264019059207,352.9113517007442,352.9113517007442,318.15928919516426,310.8371811092427,300.76786744718925,490.18316448888896,470.85517943593385,450.4837755596026
1339,349.7614258701683,-0.0018546931992646787,72.14,349.7614258701683,351.767874302974,351.767874302974,318.0873865621651,310.5809032874181,300.422260356386,489.74948219284755,470.2522793038161,449.5614531385925
1340,349.2316083839487,-0.0012713843933271907,72.86,349.2316083839487,350.84899399735406,350.84899399735406,318.02451371462024,310.53298950429536,300.3826728717686,489.6096480537196,470.0553550387675,449.160718548881
1341,349.92376716067065,-0.0008925033526763215,72.86,349.92376716067065,350.3305478496148,350.3305478496148,317.50824408629154,310.2860471651955,300.24737062351534,488.80431562278915,469.4907817699041,448.55026056798977
1342,349.77862896290287,-0.0006383136093900399,72.86,349.81202319291265,349.77862896290287,349.77862896290287,317.34705887874867,310.2686724031266,300.2341109070864,488.6178828396325,469.3489819553781,448.21371939694177
1343,346.35319302564466,-0.003996868110125007,73.59,346.76798060484225,349.582889934996,349.582889934996,318.51047659645474,310.97728425576804,300.6858742715739,489.975770684592,470.39376964726193,448.9609503117395
1344,350.4342132696202,-0.006076706585946612,73.59,350.4342132696202,354.9479763449454,354.9479763449454,317.97378449857814,310.5773172228201,300.65665972221205,489.52409383957905,470.27050931157834,450.547207779847
1345,348.9150289212739,-0.0038477538044188186,73.59,348.9150289212739,352.65371441551116,352.65371441551116,318.3194488279651,310.7838882204767,300.8250742940727,490.753456539395,471.25350501982524,450.86278514973515
1346,348.7659923819308,-0.003318407899356779,74.33,348.7659923819308,351.21902386334597,351.21902386334597,318.11619732680464,310.61804125404325,300.71100642021844,490.0615894335203,470.5397821175716,449.9022324201052
1347,348.83248010014125,-0.002561420294448169,74.33,348.83248010014125,350.37949937411565,350.37949937411565,317.75889834160915,310.43062067190675,300.4685418426154,489.3681898097089,469.8497016472885,448.9070583693346
1348,348.9147026650886,-0.002181072229802572,74.33,348.9147026650886,349.66656422772337,349.66656422772337,317.4968040184232,310.37406887361584,300.4157452942397,488.961842408997,469.47962389773966,448.30744404021044
1349,347.5338669426377,-0.002269807210980801,75.07,348.2849465022692,348.7691915452918,348.7691915452918,317.5243271806139,310.49191031155954,300.49369103407764,488.94167954282096,469.4881351436335,448.034149416611
1350,350.96991853938727,-0.005251807563868005,75.07,350.96991853938727,354.049082195772,354.049082195772,317.4714370747862,310.431975693585,300.69979178064904,489.2641729980724,470.21903663081906,450.6108092816715
1351,350.28747891241926,-0.003388115743260922,75.07,350.28747891241926,351.94999766395324,351.94999766395324,317.28291974872843,310.2565106202289,300.5977400099006,489.1493895730406,470.09967199226634,449.904269670113
1352,350.92905478699095,-0.0015992633712073046,75.82,350.92905478699095,351.42623011733514,351.42623011733514,316.82306685675746,310.00783962513725,300.39098499868453,488.8509381598801,469.87776717326324,449.3097780446246
1353,350.71579110719847,-0.0009100987577893571,75.82,350.7574856301824,350.71579110719847,350.71579110719847,316.6567768663691,309.92756640388524,300.26892247933625,488.5700010974639,469.5820574023131,448.67961911589134
1354,349.20343825873596,-0.0026995155666880155,75.82,349.20343825873596,350.8290602227422,350.8290602227422,317.377069207103,310.28946190612186,300.53968983496287,489.2889490716477,470.0683842933349,448.62156029106023
1355,347.9640885293035,-0.0028800600250405983,76.58,348.58802708786413,349.4200982213038,349.4200982213038,317.65760442741765,310.41092211450257,300.63970699227355,489.1193400250212,469.74452153185075,448.2409674730808
1356,351.07502746251123,-0.0040423081326070864,76.58,351.07502746251123,354.2490828792967,354.2490828792967,317.3759296643455,310.20835171839565,300.63068405751613,489.8200810884262,470.8780386690268,451.4787097057315
1357,349.2574149746412,-0.0032430305220408906,76.58,349.2574149746412,351.83143113442117,351.83143113442117,317.78453661256145,310.32253701009193,300.6863450304544,489.90232633624925,470.57220249377804,450.3244398463808
1358,349.3072846705365,-0.002452458451507211,77.35,349.3072846705365,351.5238059854089,351.5238059854089,317.5922234004021,310.1606109165827,300.49936750506106,489.67561030514054,470.28176605948806,449.47437706217397
1359,349.3910463832263,-0.00142700554954589,77.35,349.3910463832263,351.15677513697295,351.15677513697295,317.39211896854795,310.0308489736959,300.34303771313904,489.45377250554037,469.9472450635186,448.6206274074784
1360,348.68621266471257,-0.0012537496196257658,77.35,349.3193317865488,350.73199769336384,350.73199769336384,317.30702463892635,310.06937521406,300.3225969310012,489.31216362449146,469.8007741656368,448.1286610646876
1361,351.7020755970734,-0.0035782475801328095,78.12,351.7020755970734,354.68797859348695,354.68797859348695,317.1948096668915,310.07295236514216,300.7344881058671,489.86705841470433,470.93321660279827,451.6308877700289
1362,352.02374879189665,-0.0015169163315852385,78.12,352.02374879189665,353.7513561508603,353.7513561508603,316.7988379103984,309.77731305731123,300.42989224749505,489.4431878726255,470.37524570259797,450.10022936851647
1363,352.4394851409094,-0.0005928531933349079,78.12,352.4394851409094,353.57420512493405,353.57420512493405,316.4832974307212,309.60738976344317,300.22339307341736,489.2273079607034,470.14382636244835,449.4760775155964
1364,351.9772602659821,-0.00048583641692878654,78.9,352.6051798455972,353.15292887482224,353.15292887482224,316.36170322271994,309.62697615743724,300.24747242865203,489.0940460617828,470.0452246524589,449.12494717743084
1365,353.9754556446148,-0.001990751309966954,78.9,353.9754556446148,356.3243128730433,356.3243128730433,316.33584639909395,309.6680954750641,300.46986718086805,489.5468122485207,470.9163552261193,451.6454312166866
1366,354.02978934393826,-0.0009764804894958345,78.9,354.02978934393826,355.6051221502076,355.6051221502076,316.1366446599409,309.45547664617015,300.2303473000191,489.36327223542105,470.5261513518851,450.3651683850949
1367,352.6784289559797,-0.00123114480761366,79.69,352.6784289559797,354.635526654859,354.635526654859,316.69270759678847,309.6475105563645,300.39111401583983,489.6888117317754,470.51096124870594,450.03149013212317
1368,352.224551441402,-0.0011377338709512852,79.69,352.224551441402,354.1077749447524,354.1077749447524,316.76210726176845,309.63504135403747,300.3635778335032,489.5997405491148,470.2233877250934,449.4043504167155
1369,352.4144504899456,-0.0007444139417132067,79.69,352.4144504899456,353.94679936795023,353.94679936795023,316.554124806715,309.52507972815823,300.19691649257516,489.3453635200237,469.9308085253253,448.79700848382737
1370,351.6924270448842,-0.0004965683576534374,80.49,352.670495438647,353.7809176640583,353.7809176640583,316.40602986286063,309.55735056254883,300.19744408847504,489.1803308078579,469.8331878706442,448.48473638060744
1371,354.0113807677095,-0.0022032234737052736,80.49,354.0113807677095,357.05192699490226,357.05192699490226,316.4317490177687,309.64304775206955,300.48416439698156,489.7444938200867,470.95284853743794,451.5195889511841
1372,354.54661313001714,-0.0007941576042463927,80.49,354.54661313001714,356.2589659125628,356.2589659125628,316.041775632811,309.394817189248,300.1896171248228,489.38786679943564,470.4373501771891,450.00403796063364
1373,354.83347218542565,-0.0004098854240904837,81.29,354.83347218542565,355.9993688307437,355.9993688307437,315.9423976575905,309.40341723645975,300.1942766550343,489.28499926527985,470.3660218810388,449.7525473132733
1374,354.6723867087294,-0.0002997090372404143,81.29,354.69651631946346,355.6133166834825,355.6133166834825,315.91568003674746,309.3784254491396,300.1219145237595,489.1609493603592,470.1752758469859,449.29351346101384
1375,355.48379258185497,-0.0015063010307975189,81.29,355.48379258185497,358.12746429299716,358.12746429299716,315.9180448637359,309.43307716667726,300.28729032684595,489.56334800268894,471.03321680165783,451.6842268607942
1376,354.6497379168895,-0.0011096021174421544,82.1,354.6497379168895,356.89273424761365,356.89273424761365,316.2090369123028,309.4783494708622,300.2902702265121,489.6187550831694,470.6718403208622,450.36346470648715
1377,353.90743191527315,-0.0011149291491761026,82.1,353.90743191527315,356.148713458144,356.148713458144,316.3926068495079,309.52063753638663,300.33172162595037,489.5914869363937,470.44686940163655,449.81917692249925
1378,353.7367724299198,-0.0009490524687579827,82.1,353.7367724299198,355.7124916199973,355.7124916199973,316.3060284528265,309.49244087412245,300.3194692956636,489.3835988714741,470.2084304108954,449.2570604545212
1379,353.93910414170665,-0.0006116606756144671,82.93,353.93910414170665,355.65402141242424,355.65402141242424,316.1441757275364,309.4374901417308,300.2220306609122,489.16709133470977,470.01357461635314,448.8497558833412
1380,353.7624285402907,-0.00038760033707563313,82.93,354.1588577915683,355.51169073036544,355.51169073036544,315.99460964278063,309.42014616966424,300.1277208484514,488.9579274311227,469.86235086952047,448.5190978190026
1381,355.14067595135566,-0.0017432613277715836,82.93,355.14067595135566,358.1169639375244,358.1169639375244,316.02765250524004,309.5133612181918,300.33671490654984,489.38786396781677,470.87872732953156,451.2800604604587
1382,355.6275760404982,-0.0006661765945675802,83.76,355.6275760404982,357.60015630161024,357.60015630161024,315.77468378411334,309.3983532129129,300.1710140817299,489.1525609473246,470.5064267710251,449.9900938688934
1383,355.6934475298024,-0.00030380828749976274,83.76,355.6934475298024,357.3875416844792,357.3875416844792,315.68720136692275,309.37691136251334,300.10708476944035,489.0239517955995,470.36914829959915,449.64317966767186
1384,355.34125856666947,-0.00030275917668554087,83.76,355.34125856666947,356.8734005397236,356.8734005397236,315.7696106095171,309.42180735261036,300.11737273241715,488.9534104632528,470.2272384965984,449.23992742494806
1385,355.1162513300164,-0.00034288808906646207,84.59,355.1162513300164,356.4818824943113,356.4818824943113,315.83929102626155,309.4742767736407,300.1623665863715,488.87924430490244,470.08344091794345,448.8454881426493
1386,354.2462037996928,-0.0002589639483355777,84.59,355.10019504324003,356.19644074672874,356.19644074672874,315.7558861497754,309.4301817245291,300.0939164550667,488.68631263145625,469.858447946619,448.4224239450064
1387,356.10982463171956,-0.0017634191127129384,84.59,356.10982463171956,358.8649822833481,358.8649822833481,315.75667773707255,309.46383973966084,300.25549463917434,489.02782097191744,470.7859125547993,451.1761614278184
1388,356.2543446576015,-0.0007618208016384465,85.44,356.2543446576015,358.02828262116907,358.02828262116907,315.5899008671661,309.3615474983378,300.14238242996026,488.8284830575231,470.3445723537226,449.7927214989402
1389,356.3423207611967,-0.00029683873885877343,85.44,356.3423207611967,357.8094898854997,357.8094898854997,315.4711303230846,309.30300930155477,300.0761314289056,488.67627455535427,470.16900394024174,449.37897774078704
1390,356.23929517138293,-0.00020198938024307278,85.44,356.23929517138293,357.4376547954777,357.4376547954777,315.42560287250643,309.3066539550903,300.06525175986525,488.5400960609654,470.0262365355838,448.9855000392449
1391,355.321951897393,-0.00018337969033610513,86.29,356.21785465024755,357.1950007327816,357.1950007327816,315.42007587459597,309.3574865431294,300.1131397033313,488.4655863475834,469.96490747287925,448.74154806356626
1392,357.24789056202576,-0.001527671444987555,86.29,357.24789056202576,359.7632827719447,359.7632827719447,315.3675320295595,309.32137431109595,300.17917958481326,488.71569129642353,470.8106487252471,451.2681861292252
1393,357.3466695608213,-0.000522479387578767,86.29,357.3466695608213,358.87450705266036,358.87450705266036,315.1836844726342,309.22676865556684,300.07658242558375,488.58644865611006,470.4671210775968,450.07346038525367
1394,357.2644666556341,-0.00026223000939107344,87.16,357.2644666556341,358.50993217332757,358.50993217332757,315.1927461246471,309.26289868662775,300.12100531858937,488.5406618616886,470.38429822419744,449.7588500990079
1395,357.1162852048783,-0.00019755786255104546,87.16,357.1603685168971,358.15747310391214,358.15747310391214,315.14607496906217,309.23247879731633,300.06945819268236,488.3902348119278,470.20130699280236,449.3017424174242
1396,357.916475777866,-0.001121472503501475,87.16,357.916475777866,360.3089596367934,360.3089596367934,315.1105792294603,309.2052381307282,300.1405462050579,488.5631123457914,470.8855579138348,451.4173506876533
1397,357.93385503681617,-0.00045116923813359744,88.03,357.93385503681617,359.63235980928647,359.63235980928647,315.03558227257906,309.1934374455129,300.12831340517056,488.4802370991848,470.6534379844628,450.4849308115329
1398,357.9632560928634,-0.00023221535555717487,88.03,357.9632560928634,359.3269094604346,359.3269094604346,314.944317022756,309.1350648385057,300.0653392605306,488.37882847516966,470.5034037667932,450.089691877047
1399,357.8555483544822,-0.00020063441075324207,88.03,357.8555483544822,358.94288601592393,358.94288601592393,314.92467277677497,309.14186592451114,300.0639469632729,488.28588917272896,470.3907785231598,449.7665676500199
1400,357.539740244234,-0.0002223107848243755,88.91,357.82305973636704,358.7274038430148,358.7274038430148,314.9231913160732,309.19161713267056,300.1195297358197,488.2156227051582,470.34609609692313,449.5462420689146
1401,358.6245616530206,-0.0011011149422737176,88.91,358.6245616530206,360.887869389985,360.887869389985,314.85622642024464,309.108739261086,300.1277414451403,488.35948145603885,470.9429867683357,451.5743672671323
1402,358.6233194808061,-0.0004431630917726137,88.91,358.6233194808061,360.15532741804634,360.15532741804634,314.7361568314559,309.07716363232765,300.0851911221589,488.24089681749984,470.6851334902646,450.609178273791
1403,358.6110654054387,-0.0002664930963557355,89.8,358.6110654054387,359.85334871156977,359.85334871156977,314.7064901375118,309.10437590958486,300.11905783573275,488.1976494200522,470.62289691414566,450.3206762836237
1404,358.5498898239922,-0.00020848564941611247,89.8,358.5498898239922,359.54782144739653,359.54782144739653,314.64172212694905,309.0631383989735,300.0605959061165,488.0902512348378,470.48975209098154,449.9384808415095
1405,358.13833244664346,-0.00018403067491046254,89.8,358.44994525968264,359.2914243506342,359.2914243506342,314.6307400714689,309.0633187779048,300.0552628992655,488.0202210541227,470.38634275364404,449.66298036483727
1406,359.1643517639485,-0.0010746530953099631,90.69,359.1643517639485,361.29939219838735,361.29939219838735,314.63755370226465,309.06361493002737,300.17093327908015,488.24983540875553,471.0665124625705,451.81538582232577
1407,359.1223014960619,-0.00039478057282016366,90.69,359.1223014960619,360.6501951128767,360.6501951128767,314.5112632437729,308.9893769388724,300.072408573102,488.1075108389346,470.7468222242578,450.7659751489057
1408,358.9749519024253,-0.00021105856311331994,90.69,358.9749519024253,360.28278205982576,360.28278205982576,314.5023940874995,308.9866404022777,300.05227281396395,488.0723277423708,470.6498083047179,450.3940452605976
1409,358.82872009249115,-0.00019583844213466595,91.6,358.82872009249115,359.9760660561183,359.9760660561183,314.54364644432485,309.04334446127666,300.0997540323861,488.0689018344328,470.6292450960557,450.1594657404206
1410,358.727469575167,-0.00014098533874817853,91.6,358.8200411889994,359.7968678111852,359.7968678111852,314.5028682786922,309.0085487362945,300.043666962444,487.98689611664474,470.5118886585132,449.8729016195714
1411,359.5280627891978,-0.0010473078680681702,91.6,359.5280627891978,361.55414635073606,361.55414635073606,314.4318650334209,308.9400164825595,300.1153097121074,488.17825598659107,471.1219476835324,451.9666995835064
1412,359.37756179337083,-0.0005001506835463632,92.52,359.37756179337083,360.88761659033673,360.88761659033673,314.42339913481123,308.9711006792169,300.1226130772296,488.06132631516044,470.7985082987716,450.9042223742476
1413,359.44334633477837,-0.00018507974018178164,92.52,359.44334633477837,360.6813043669846,360.6813043669846,314.3440742123736,308.91566372489416,300.0459868032987,488.0145947036356,470.69185014775684,450.5373723488694
1414,359.32696500182664,-0.0001377561404067862,92.52,359.32696500182664,360.39850115658805,360.39850115658805,314.34660276322353,308.9265627909889,300.0420148207645,487.9886511281015,470.63327043013413,450.27930102229436
1415,359.0624457982269,-0.00013590195003332362,93.44,359.30130390079756,360.2613731812542,360.2613731812542,314.36902628673226,308.9680587461932,300.0869016909339,487.991477986225,470.6345271247997,450.18945402380695
1416,359.949053237821,-0.000900338166601844,93.44,359.949053237821,362.0199356614497,362.0199356614497,314.2909119621033,308.88987038537744,300.11894429309245,488.05894228564586,471.11187259334184,451.9732329707135
1417,359.9310859694882,-0.0003150189518696944,93.44,359.9310859694882,361.32295865934265,361.32295865934265,314.2079962837586,308.8524187054353,300.0681587925453,487.9389363088214,470.792233523906,451.0436564498037
1418,360.01053406313525,-0.0001568329973169469,94.38,360.01053406313525,361.1375148402549,361.1375148402549,314.1782262095454,308.86485427646477,300.09228281169163,487.9292623056326,470.7645715832373,450.7345664279049
1419,360.007852395508,-0.00011891579648493078,94.38,360.0174928235812,360.9670750208786,360.9670750208786,314.1386477745791,308.82951685822457,300.04229399379767,487.821919856722,470.6182638240673,450.3872691514921
1420,360.5436214309414,-0.0007762228856968978,94.38,360.5436214309414,362.55973791506625,362.55973791506625,314.07142259148054,308.76288445435796,300.1012533902635,488.05084839123646,471.2039727259168,452.2527363769824
1421,360.46061531872056,-0.00040106142383822263,95.32,360.46061531872056,361.92611612340613,361.92611612340613,314.07565107191976,308.782502057762,300.1106123963805,487.8959944052539,470.87710630468075,451.3546210958861
1422,360.6254605034892,-0.00013655155791802986,95.32,360.6254605034892,361.79121093506626,361.79121093506626,313.9733552531103,308.7243058898946,300.03987418623944,487.8316234403549,470.7772216807405,450.92055109611096
1423,360.55643317562846,-9.601076980136902e-05,95.32,360.55643317562846,361.57631448311747,361.57631448311747,313.9712068072303,308.72774945870253,300.0306396670476,487.7731806642326,470.69716643222904,450.680034563135
1424,360.484574750966,-9.958576931690111e-05,96.27,360.60651648169676,361.6047006338695,361.6047006338695,313.972792220685,308.75640078813035,300.07558183436913,487.7802772355693,470.7222433905475,450.6605804334195
1425,360.9492412609963,-0.0006899782936223842,96.27,360.9492412609963,363.2243115852298,363.2243115852298,313.9713468582688,308.73682114854836,300.1289828826932,487.93556762631465,471.2200800779018,452.2760591219385
1426,360.9440601627707,-0.00022836088832489665,96.27,360.9440601627707,362.6025902296374,362.6025902296374,313.89954220700184,308.6890293348327,300.05999661065215,487.8259685006249,470.92694785482126,451.53087142150605
1427,360.9675849641884,-0.00014425655223859746,97.24,360.9675849641884,362.3439858129001,362.3439858129001,313.90223172578294,308.7212287772336,300.0848406933207,487.8627964667783,470.92034665144945,451.11858894930236
1428,361.09820922680336,-0.00011128077373590006,97.24,361.09820922680336,362.29329611839563,362.29329611839563,313.85388130118383,308.6846212777119,300.0345826810444,487.79147177467,470.818659352541,450.8805628613782
1429,361.16790694095323,-9.002470480357072e-05,97.24,361.16790694095323,362.2480891242995,362.2480891242995,313.82217938227353,308.66962675631123,300.0290399254429,487.775642807016,470.8175712432291,450.87809452112634
1430,361.2183528616154,-9.826788989375501e-05,98.21,361.2594387743274,362.2486009394603,362.2486009394603,313.80424802517496,308.6786577167223,300.07429338033387,487.7524703511589,470.80802846485824,450.8800671306938
1431,361.53516882758555,-0.0006966836383773822,98.21,361.53516882758555,363.6503218377461,363.6503218377461,313.79407679236647,308.61161309705943,300.1186862102652,487.8457335453632,471.1703455963493,452.33925389385774
1432,361.61239897689967,-0.00020764744325796336,98.21,361.61239897689967,362.84920501752123,362.84920501752123,313.66016433485333,308.5929727890172,300.08600159744134,487.66040183086,470.87930746920875,451.5706495176481
1433,361.6065574490099,-0.00021058234936865983,99.19,361.6065574490099,362.6981436493428,362.6981436493428,313.6548848599792,308.57743264110195,300.09535760172776,487.58958284065227,470.7184256371292,451.0493453564972
1434,361.64662248520483,-0.00013396716499602945,99.19,361.7189266329571,362.6055299575224,362.6055299575224,313.6043081073628,308.5441083693594,300.043341414696,487.5511188745197,470.64695810738294,450.82540169326745
1435,362.0552334114382,-0.0005330762159779789,99.19,362.0552334114382,363.79478032245373,363.79478032245373,313.57122988350727,308.48470290928583,300.0860502341532,487.6494146429851,470.9904984446608,452.2219027785399
1436,362.1131153603787,-0.00018776524093477853,100.18,362.1131153603787,363.2626098875872,363.2626098875872,313.4957930085138,308.48916366433116,300.1021823815259,487.52787296363454,470.78236258751673,451.6495798617167
1437,362.1974227070638,-9.155141878613993e-05,100.18,362.1974227070638,363.09287041248496,363.09287041248496,313.4223723460629,308.42488611213145,300.03394940429126,487.41771501283955,470.6037283548638,451.19261263691294
1438,362.09407860863865,-7.624076852219552e-05,100.18,362.15060238527315,362.9170463746482,362.9170463746482,313.412677082612,308.42377175401276,300.0207060975886,487.41482643051586,470.5812286772172,450.90909309382124
1439,362.3940220792649,-0.0004488077661689571,101.19,362.3940220792649,363.84865379617514,363.84865379617514,313.43225291068876,308.4336658652402,300.11133907682114,487.508273180085,470.8920355748743,452.15642110603017
1440,362.5311838198903,-0.00012836033206264919,101.19,362.5311838198903,363.49719237939286,363.49719237939286,313.3341192761396,308.37129102525375,300.0312511193558,487.3721964407718,470.64558225943637,451.54792791956805
1441,362.5228877028821,-6.335010083513559e-05,101.19,362.5228877028821,363.31058469123286,363.31058469123286,313.3284055832273,308.37100750269906,300.01993905851566,487.3552714468206,470.58381466144135,451.2840895373445
1442,362.5394932165049,-7.047008832972157e-05,102.2,362.5394932165049,363.2042095804608,363.2042095804608,313.3457602690433,308.40666676510966,300.0620207466185,487.355536951013,470.5671128486538,451.10685604725234
1443,362.3657266675914,-5.140393797420373e-05,102.2,362.65222145105577,363.1793244263473,363.1793244263473,313.2910874521762,308.3625029775489,300.01353495556833,487.2718304089953,470.46065403744694,450.8897901307853
1444,362.7375590166355,-0.00038547146636391805,102.2,362.7375590166355,363.8846597192463,363.8846597192463,313.3184888803054,308.3573851460498,300.06560311144295,487.33186918646476,470.71239710645176,452.0487022143697
1445,362.82354635160175,-0.00013526189502333086,103.22,362.82354635160175,363.65675013592096,363.65675013592096,313.26066579999303,308.3605798043133,300.07728370923473,487.30302006609855,470.6357008390875,451.5670272118891
1446,362.9648623186712,-9.450963685053715e-05,103.22,362.9648623186712,363.59983121368776,363.59983121368776,313.2043609094347,308.3073832550373,300.018720253495,487.20953119629075,470.49332005093515,451.2413588380986
1447,363.0107870719234,-6.431451992716664e-05,103.22,363.0107870719234,363.5243369899434,363.5243369899434,313.18370810473743,308.2972482140767,300.01388706683883,487.1718376716747,470.42893809665725,451.0285944876725
1448,362.67034533057836,-8.252612445969199e-05,104.25,363.09633611374363,363.5429125774862,363.5429125774862,313.1797436163425,308.3177349131253,300.0567559697253,487.1650256166835,470.42593098799796,450.9585767070716
1449,363.1438039146623,-0.00034342767899264715,104.25,363.1438039146623,364.164479143952,364.164479143952,313.22116817623765,308.3066796893826,300.06471439727443,487.2467934705306,470.6375221595836,451.9608817684887
1450,363.2994603242412,-0.00012081909436789662,104.25,363.2994603242412,363.9480859766111,363.9480859766111,313.12165254194184,308.25679226258745,300.02874332151725,487.13619783285526,470.46429360775346,451.44691960627154
1451,363.38069973530605,-9.229245913600082e-05,105.29,363.38069973530605,363.92499499492476,363.92499499492476,313.1042238921889,308.27051683969194,300.06139539130606,487.1181460783733,470.4363470588403,451.24943471773383
1452,363.3279868880717,-6.943445985641006e-05,105.29,363.51730981774205,363.8888245938541,363.8888245938541,313.0306259427349,308.21782629258723,300.01446927079417,487.0120428202267,470.30731755421806,450.9918892663056
1453,363.3900987709138,-0.00029010768136394915,105.29,363.3900987709138,364.30721186715465,364.30721186715465,313.14181031787325,308.27008092587835,300.0585004925315,487.1766548903029,470.5556796950708,451.86478640292165
1454,363.5772405771629,-0.0001441919811251413,106.35,363.5772405771629,364.2377763385656,364.2377763385656,313.064382535362,308.25097612422,300.0708401210357,487.1092842100763,470.4649749552829,451.494247091182
1455,363.73815796511775,-8.463124582525072e-05,106.35,363.73815796511775,364.2111989822578,364.2111989822578,312.98231336638923,308.1922972063148,300.01712433330516,487.00149446627745,470.33668967953327,451.2416973251513
1456,363.78465382634204,-5.999085436647622e-05,106.35,363.78465382634204,364.16141389652415,364.16141389652415,312.9583457872389,308.18481691427644,300.01250076350846,486.97323075205713,470.2869082577812,451.07706361178185
1457,363.6489444454103,-7.649507642815134e-05,107.41,363.85184492221885,364.16499593131135,364.16499593131135,312.95553830833387,308.20908283292727,300.05497418861387,486.97704345207035,470.28849309539754,451.0321267519927
1458,363.87267074528734,-0.000309830529356514,107.41,363.87267074528734,364.5979692443768,364.5979692443768,312.9937362295564,308.20774689559306,300.0567665396335,487.05054772305783,470.4347603518634,451.78098481284655
1459,364.02374652110285,-0.0001327884167326987,107.41,364.02374652110285,364.4812178323149,364.4812178323149,312.9103694008294,308.16646977553563,300.02780574064224,486.95613859852375,470.29197355387936,451.3855881111903
1460,364.06863881855696,-0.00010620422612472868,108.48,364.06863881855696,364.50574940976577,364.50574940976577,312.8987991654209,308.18247309254104,300.0603381343155,486.97946123471587,470.32244439463955,451.2870221200892
1461,364.2033616046175,-7.607514067420329e-05,108.48,364.2033616046175,364.5258852036231,364.5258852036231,312.8408990437574,308.1389917723242,300.0171873980222,486.8746320479795,470.18170491513644,451.0352983069812
1462,364.1877411181611,-5.675233228108478e-05,108.48,364.2776125719788,364.54909772631265,364.54909772631265,312.81220149553013,308.1271786875392,300.0145278694941,486.8349730776827,470.1289837371843,450.92874311205463
1463,364.3114822081784,-0.000300388294809939,109.57,364.3114822081784,364.98381201102745,364.98381201102745,312.88168148549073,308.18625652132533,300.09525475255936,486.9346547139188,470.3022278516284,451.6747411781125
1464,364.4768548585376,-0.00010612375177709854,109.57,364.4768548585376,364.9931510160546,364.9931510160546,312.7861396907908,308.1031273664922,300.0285971626423,486.8247304666443,470.15833557586393,451.34773949925415
1465,364.4662360707245,-6.888605167287842e-05,109.57,364.4662360707245,364.93967237986396,364.93967237986396,312.77162995128367,308.0930365035214,300.0182106320377,486.8174548702404,470.1336095597562,451.1727991776688
1466,364.46651011742097,-8.059978890040398e-05,110.66,364.46651011742097,364.9181045818057,364.9181045818057,312.78374998877325,308.1178305768174,300.0603271605749,486.8075922488544,470.10964163816993,451.0447589811386
1467,364.5593699997156,-6.251289213554667e-05,110.66,364.57302941073493,364.9277806978607,364.9277806978607,312.73519338757916,308.07404264794513,300.0151343258696,486.7269127965334,470.01482733408056,450.8789552103802
1468,364.5694425800359,-0.00022223750387684316,110.66,364.5694425800359,365.22716218352843,365.22716218352843,312.7770542515082,308.08672378862127,300.04498522759775,486.77233103936936,470.0986945077969,451.48002234569714
1469,364.7234713662681,-0.000114592207569153,111.77,364.7234713662681,365.27067136745217,365.27067136745217,312.7246827742135,308.07719521122993,300.0773272287657,486.76431159254605,470.1220682044841,451.3675387855201
1470,364.81948906679895,-7.056285249562588e-05,111.77,364.81948906679895,365.26208175430486,365.26208175430486,312.68987394032956,308.0390481281938,300.0196068092995,486.6750106235027,470.0021470003081,451.1012715719935
1471,364.8795387167471,-6.660202853747688e-05,111.77,364.8795387167471,365.22858057053276,365.22858057053276,312.66958603233036,308.0321867250492,300.0152801339273,486.64041334595356,469.98284546352926,450.9498090400599
1472,364.78018142923275,-6.413872061328263e-05,111.77,364.9505965192083,365.2435823183372,365.2435823183372,312.65016458850357,308.02398136334585,300.01177486675556,486.604978775991,469.9620589810907,450.8724665551811
1473,365.00646065206627,-0.00022325729206507106,111.77,365.00646065206627,365.5683825705683,365.5683825705683,312.6805687396584,308.0372366679461,300.0378280276622,486.6531229053754,470.02379343200033,451.39142568329703
1474,365.1083187033998,-8.415333476541331e-05,111.77,365.1083187033998,365.5540664377557,365.5540664377557,312.6281865768214,308.0080144991777,300.02706963210187,486.6482278980695,470.0525985750709,451.24955776300783
1475,365.1294394821028,-4.533069758405617e-05,111.77,365.1294394821028,365.5090888413251,365.5090888413251,312.6255927772936,308.00359224790014,300.0139288138484,486.6312546441741,470.02313579300466,451.10023782148426
1476,365.1395615502488,-4.3851967693187e-05,111.77,365.1395615502488,365.452761422268,365.452761422268,312.62268290691145,308.00509654780717,300.01285552044664,486.621178618153,470.0121477744636,450.975581424585
1477,364.9883949897753,-4.706110278795972e-05,111.77,365.17999750225744,365.4452032198752,365.4452032198752,312.6119446430319,308.0005857481148,300.0111437453616,486.61177158792583,470.0077176022867,450.91748815512744
1478,365.3153428126236,-0.0002118783428439741,111.77,365.3153428126236,365.7348608297747,365.7348608297747,312.60910916884063,308.00854907416493,300.03459174289014,486.6309324309163,470.0389503059851,451.3822818129373
1479,365.3811955379089,-9.587362549068335e-05,111.77,365.3811955379089,365.75926413783196,365.75926413783196,312.578516809523,307.98509026016046,300.02342377140224,486.65349431304406,470.07844054354587,451.26322349182436
1480,365.43355103866924,-7.281294649774672e-05,111.77,365.43355103866924,365.7623391118611,365.7623391118611,312.56740451372735,307.9782790387753,300.0160357591723,486.65306128531415,470.0736291068351,451.1655056071461
1481,365.4908293826191,-6.371924334125367e-05,111.77,365.4908293826191,365.74916726178753,365.74916726178753,312.5509552178201,307.9733940207879,300.01441842220476,486.65480892689106,470.08132458390264,451.08617401809175
1482,365.4268045480445,-7.129860567578472e-05,111.77,365.5357597179757,365.76043464030755,365.76043464030755,312.54384945565926,307.9668906715897,300.0095300903847,486.67292280223154,470.0927312448466,451.0511775872935
1483,365.79401536924854,-0.0002417334782968128,111.77,365.79401536924854,366.0919639514179,366.0919639514179,312.4935061375411,307.9610317718745,300.03528616192443,486.67791649142225,470.13567960156877,451.5246508857478
1484,365.67968733366183,-0.0001133239123561891,111.77,365.67968733366183,366.0080049303532,366.0080049303532,312.51972125594347,307.95093275206045,300.01864937036515,486.7360825318485,470.17151233427023,451.37657599324075
1485,365.67721775543316,-6.165771633936945e-05,111.77,365.67721775543316,365.98787455236925,365.98787455236925,312.5195075597815,307.9458348291696,300.0108677475738,486.7473368516466,470.1684434294795,451.2891298120915
1486,365.62521750348986,-4.8662504269381124e-05,111.77,365.62521750348986,365.9278461797601,365.9278461797601,312.53673801303415,307.95182852823393,300.0104561595807,486.7697647928799,470.17092704251075,451.19787459249255
1487,365.56517240490916,-3.931306926807654e-05,111.77,365.57452187434717,365.88080280483604,365.88080280483604,312.5555120697133,307.9569331977286,300.00928198347106,486.79246669245305,470.1707514750447,451.13768814164064
1488,365.86614274238036,-0.00020420545556942837,111.77,365.86614274238036,366.1624269499841,366.1624269499841,312.47246799208915,307.9361677458859,300.03431996608236,486.7311487067645,470.1722359652326,451.5420441870863
1489,365.74403628299063,-8.062214205151186e-05,111.77,365.74403628299063,366.09325612762615,366.09325612762615,312.50091006567897,307.92561596252744,300.0177235881715,486.7628590393571,470.17729956963865,451.38626469860566
1490,365.6862235445941,-3.350957233261287e-05,111.77,365.6862235445941,366.0332929490568,366.0332929490568,312.51118844907876,307.9257887598445,300.0112714198378,486.7673054355851,470.16415627739735,451.28293495461315
1491,365.63664342982025,-3.736057542891302e-05,111.77,365.63664342982025,365.9699421379007,365.9699421379007,312.52183359572365,307.9300613862813,300.0130122355102,486.772925520464,470.1544540957525,451.1907045066656
1492,365.5813960985318,-3.99478356480909e-05,111.77,365.59238875042155,365.9185143183468,365.9185143183468,312.53452359170495,307.9336827087094,300.0128783616803,486.7839696280732,470.14558335339746,451.1289397003567
1493,365.9002649664698,-0.0001951855863634444,111.77,365.9002649664698,366.1866177952088,366.1866177952088,312.4412796007273,307.9048429129564,300.0348767734368,486.70035460080254,470.12975065228704,451.48897620202916
1494,365.8226807895506,-8.683209355653254e-05,111.77,365.8226807895506,366.1701960529415,366.1701960529415,312.4464438884841,307.8902317819415,300.0210103330832,486.7565320758732,470.1731281993219,451.3733633071606
1495,365.7517665777027,-4.446064062013644e-05,111.77,365.7517665777027,366.11520287282576,366.11520287282576,312.4744003044123,307.89453310948034,300.00813992231525,486.7703333388175,470.1503044512995,451.2639346295673
1496,365.70208467489135,-3.700380831017647e-05,111.77,365.70208467489135,366.05186290481504,366.05186290481504,312.49345859960783,307.9056955034855,300.008290748072,486.7876488821761,470.15197532964385,451.1792338364068
1497,365.6381371341401,-4.5785633638995016e-05,111.77,365.6381371341401,365.99494472296533,365.99494472296533,312.52717758742335,307.91906174859406,300.00854236967893,486.8234360876685,470.15564646296014,451.1185044041038
1498,365.62226698345296,-4.9652307032799214e-05,111.77,365.62226698345296,365.93319802998366,365.93319802998366,312.5372758965652,307.92569136671676,300.0088621888955,486.8363427629173,470.1580339489355,451.0716792065491
1499,365.545915532024,-6.314053847467083e-05,111.77,365.5764729977143,365.8485441395955,365.8485441395955,312.5633243885474,307.93213437464675,300.00976447552904,486.86262336407583,470.15528378206494,451.0257296719699
1500,365.9468644491638,-0.00026193680069197534,111.77,365.9468644491638,366.1198657721723,366.1198657721723,312.44340366698077,307.9003905943554,300.04718327970267,486.7643017501458,470.1600974701708,451.4590145101488
1501,365.8014010660791,-0.00012653364523751431,111.77,365.8014010660791,366.06455319438965,366.06455319438965,312.4945052261632,307.90208285710327,300.0193163212261,486.89369072916526,470.229332568707,451.2874731268888
1502,365.7248886985918,-6.522600133862522e-05,111.77,365.7248886985918,366.0107172577017,366.0107172577017,312.51835539791676,307.9096831869675,300.0095808180358,486.9130197557664,470.21643261808725,451.18910041133057
1503,365.67215304324793,-5.459312864219967e-05,111.77,365.67215304324793,365.9683592487644,365.9683592487644,312.52986287852536,307.9149110752677,300.00879653586907,486.9073799961014,470.19746494498753,451.112249427707
1504,365.6086741706744,-5.057523288698462e-05,111.77,365.6086741706744,365.90486443450817,365.90486443450817,312.55424706321617,307.9238392354721,300.0092561146132,486.9093664012906,470.17571998385955,451.03676257235577
1505,365.5172942622603,-5.5972093963463365e-05,111.77,365.5538641023619,365.8515481905935,365.8515481905935,312.5771656166199,307.9289872097767,300.0101382609225,486.916437461436,470.16212709645134,450.9814908080758
1506,365.9886601754741,-0.00028889450414215645,111.77,365.9886601754741,366.17634541316863,366.17634541316863,312.4591711887095,307.89650475032386,300.05031212842874,486.79945629890113,470.15015994675105,451.451898613733
1507,365.77770968845164,-0.0001397271878882389,111.77,365.77770968845164,366.15650501744136,366.15650501744136,312.54366838184575,307.91095773345234,300.0251549676805,486.99534928855854,470.2550111535775,451.3030046877578
1508,365.7888401600334,-7.850466789016686e-05,111.77,365.7888401600334,366.1484045002343,366.1484045002343,312.53728709108634,307.89992592804856,300.00924436450214,486.9598053518341,470.2038231423716,451.18022411675287
1509,365.74171952223446,-7.321378251290422e-05,111.77,365.74171952223446,366.09631465747805,366.09631465747805,312.55878270107394,307.90894710144266,300.0105339308385,486.96439675881487,470.1862739914082,451.0720418278357
1510,365.68269731451306,-7.635272341333099e-05,111.77,365.68269731451306,366.0370136094367,366.0370136094367,312.58648402089347,307.91819230349347,300.0107463336905,486.9699588720295,470.1590805290966,450.9685825356016
1511,365.5908085226367,-7.160381310378217e-05,111.77,365.6446163674591,365.9837300327121,365.9837300327121,312.60218133809053,307.9248877393217,300.0111211466119,486.9686609084293,470.1391056067413,450.8976213567938
1512,366.1227805365806,-0.00029589906996452253,111.77,366.1227805365806,366.3678566647973,366.3678566647973,312.4793163518896,307.8942761443208,300.057176537972,486.8735394160991,470.1721911534162,451.4055085543125
1513,365.69462502039056,-0.0001684194664073324,111.77,365.69462502039056,366.2447453276975,366.2447453276975,312.660769381321,307.9393224366575,300.02549875927406,487.0993048588013,470.1998417451369,451.1874183117629
1514,365.9065891836347,-4.1216318022563314e-05,111.77,365.9065891836347,366.2760622086137,366.2760622086137,312.5366772061312,307.8835035466251,300.0164654586247,487.00502728307805,470.21970406846333,451.1608247203082
1515,365.75971915837243,-8.126310658795877e-05,111.77,365.75971915837243,366.1976988240818,366.1976988240818,312.61793620177224,307.91358259261585,300.01169924005626,487.01847934179114,470.13864259976657,450.9839257386884
1516,365.8081754107619,-4.749230131728677e-05,111.77,365.8081754107619,366.17884882182886,366.17884882182886,312.5877996419716,307.9020158315331,300.0101218008026,486.98656867978116,470.12650893105547,450.910880386147
1517,365.730549554635,-5.157392821475426e-05,111.77,365.7823975038786,366.1459146822409,366.1459146822409,312.6047360979199,307.90855569726864,300.0084423677946,486.9760843203411,470.087055975467,450.82840475966566
1518,366.06615183034506,-0.00024580145925945374,111.77,366.06615183034506,366.48704434659965,366.48704434659965,312.56855412281675,307.90964918065464,300.04679339870336,486.9838551128719,470.16474190496024,451.34690765825445


==> figures/data/table350data.csv <==
iteration,chosenobjective,volumeconstraint,projectionparameter,dilutedobj,intermobj,erodedobj,f0diluted,f0interm,f0erorded,f1diluted,f1interm,f1eroded
0,127.95163104899602,0.055430957767858224,1.0,129.45260904764112,128.68440433927455,128.68440433927455,370.3890578267316,367.41064666992304,364.4620872172682,825.20440762522,818.1894714279591,811.2339250841314
1,138.97510745521376,-0.010503719070915074,1.0,139.84376515816942,139.391008089363,139.391008089363,359.5600559484059,356.62114268257943,353.7122631239104,801.5484161318999,794.6968574822384,787.9181438208661
2,151.71835469036296,-0.006417616896921441,1.0,152.2226947514401,151.95252983584103,151.95252983584103,357.9609999648025,354.9957725193315,352.06017843936564,796.8100310124167,789.8942781477099,783.0569968558856
3,160.53838529532203,-0.0049710051640718955,1.0,160.79067371025243,160.6469143777865,160.6469143777865,356.8152484839425,353.84087872007996,350.8951324013142,790.4367900063515,783.4437062023219,776.5325074029995
4,165.05536506078366,-0.004359584099679403,1.0,165.14984009617845,165.08532424110854,165.08532424110854,356.24229733006774,353.2701591405034,350.3245942317254,784.5492885450741,777.4786737566792,770.4905424631407
5,170.04081915263762,-0.00539479144137589,1.0,170.04081915263762,170.0875579093267,170.0875579093267,356.12309811131934,353.1904985183893,350.2813197070606,775.1205212812458,767.9428530830266,760.843084611226
6,178.5686366508321,-0.008780932778135853,1.0,178.5686366508321,178.8970098354287,178.8970098354287,356.19479045826426,353.3641735018944,350.55139959029736,761.671241342574,754.4177652611003,747.2284363032924
7,193.59957014863798,-0.01096094356272248,1.0,193.59957014863798,194.53432956185577,194.53432956185577,356.14873049957583,353.4500495194565,350.7621426438344,749.9746340845533,742.8292433198063,735.7334081044966
8,205.4789213457079,-0.009507838746548702,1.0,205.4789213457079,206.91502725412204,206.91502725412204,355.7909700001525,353.154277659144,350.52242604128304,741.8442375348113,734.9050400112981,728.0132104060345
9,215.87922533514347,-0.009005872540158277,1.0,215.87922533514347,217.78027539808696,217.78027539808696,355.64709548284867,353.048643806921,350.4483528990592,729.5690006135217,722.8723274888054,716.2247773850818
10,224.08473877889847,-0.007105011205813194,1.0,224.08473877889847,226.3127995000186,226.3127995000186,355.1910522720262,352.63342884342933,350.06955090491573,723.528487282464,717.0466668725202,710.6166203629264
11,233.29806067075612,-0.007161349408001172,1.0,233.29806067075612,235.9184970231452,235.9184970231452,352.1740347135556,349.5261511097253,346.8644080882034,697.1654341925829,691.125871414978,685.1490625911583
12,245.21038211709205,-0.007849402387265059,1.0,245.21038211709205,247.75770948009782,247.75770948009782,346.76066943644685,344.1927227284041,341.60797399064205,698.9363454659181,692.8404079096387,686.8016292068319
13,302.9628653268422,-0.015744718378524092,1.0,305.54317756072703,304.476513314962,304.476513314962,270.98646258605055,267.11771999847116,263.21762674668423,560.059015815687,556.2751909552602,552.5588895665916
14,195.63708344980816,-0.13528149864062167,1.0,195.63708344980816,196.20726116004676,196.20726116004676,277.1572989637733,273.77945334266497,270.40181216221214,583.792875076754,578.4215902305608,573.1573662083049
15,27.107341213844613,-0.21513232618290357,1.0,27.82929384869097,27.466695755233047,27.466695755233047,42.07221029292195,41.43037128112034,40.80476848705559,178.38938927919398,177.5159934350501,176.71895326995948
16,135.9889404833645,-0.4073778209060651,1.0,139.47803322297975,137.76976148275207,137.76976148275207,215.96937078463353,212.1449064549688,208.34968435133288,419.64836605346017,414.96348150963985,410.4131688656066
17,164.50295791585478,-0.2872006076882838,1.0,164.50295791585478,164.97361033908223,164.97361033908223,273.49519010887815,270.6300553766242,267.7840908468675,609.6873653536718,603.5285234765684,597.4431467939453
18,194.87923340621725,-0.13308451159833368,1.0,194.87923340621725,196.25942412790585,196.25942412790585,319.5124281151875,316.6679527439309,313.82689680465614,668.6933931246446,662.6126260826702,656.5975328444763
19,206.3737246051317,-0.06975946410045242,1.0,206.3737246051317,208.20015968218928,208.20015968218928,342.1147314832404,339.466979382692,336.82420135702296,721.9024545836941,715.7948354825652,709.7516538004699
20,212.09720944288185,-0.020247161173586603,1.0,212.09720944288185,214.14952236668043,214.14952236668043,354.85333862192596,352.31695267825694,349.7826684422237,736.4656249146672,730.246420655445,724.0868759703611
21,219.7820664837509,-0.006740408655053098,1.0,219.7820664837509,222.0175256073888,222.0175256073888,355.10775973630655,352.57961544150857,350.05331888713533,739.8504966790894,733.587562460131,727.3783791699701
22,223.4179053190671,-0.0038966830095802374,1.0,223.4179053190671,225.74919725056913,225.74919725056913,355.2831966201132,352.75800538444855,350.2319877626285,734.0370040476666,727.7673324662429,721.5508153683351
23,227.0436939392308,-0.003576969013390663,1.0,227.0436939392308,229.473013418833,229.473013418833,355.28326673271346,352.7590185828359,350.23025792601953,725.58101131839,719.3223529873726,713.117129703672
24,231.35314537294192,-0.004018225926411878,1.0,231.35314537294192,233.89646257764528,233.89646257764528,355.2793994615172,352.74533686302135,350.2014985466265,714.0733407524526,707.8537058913466,701.6888607695338
25,236.28152153063874,-0.00375465673487807,1.0,236.28152153063874,238.92269853905455,238.92269853905455,355.2558341272941,352.6986842716242,350.12558664285234,701.607160751757,695.4589225778111,689.367761277613
26,240.1344003958969,-0.0024360077023837245,1.0,240.1344003958969,242.79780594093177,242.79780594093177,355.3068357970927,352.73462654321213,350.141485485849,692.9440774987984,686.8725431595901,680.8599923446741
27,242.76767372150556,-0.0014690003446029554,1.0,242.76767372150556,245.4105533111476,245.4105533111476,355.30602010605605,352.715967575488,350.10132726202073,687.0130117015344,681.0050170404202,675.0577750928991
28,244.30831584360777,-0.0008754154349231991,1.0,244.30831584360777,246.92175409963434,246.92175409963434,355.2896357496943,352.69426414104834,350.07257444553056,684.5654499151223,678.5829367966566,672.6614525276907
29,245.53631968159252,-0.0007831287571368195,1.0,245.53631968159252,248.13382102222073,248.13382102222073,355.2546478087643,352.63724954647415,349.99149420671455,681.0216193999141,675.0773803435665,669.1956400435596
30,246.90436522774516,-0.0007172899983622916,1.0,246.90436522774516,249.47516162767684,249.47516162767684,354.9029527978623,352.3115161636848,349.6926688842199,683.107030716948,677.1440556496981,671.240834514045
31,248.73832647985012,-0.0014005859800656495,1.0,248.73832647985012,251.29810776130745,251.29810776130745,354.2548402618149,351.5820562880952,348.8775332594061,673.6232962167284,667.7706110397318,661.9820237340939
32,250.56449072871627,-0.0015934085365288952,1.0,250.56449072871627,253.0955070555996,253.0955070555996,353.63612076027505,351.04789662314994,348.4325584568601,681.7416719844465,675.8019944012599,669.9207175884711
33,250.56493594009544,-0.0015281940410455386,1.0,250.56493594009544,253.06710951398586,253.06710951398586,354.68547868805945,352.0181819741718,349.3174758844725,672.0444564170201,666.1937425561689,660.4058776809824
34,251.07022033013297,-0.0007760237787379776,1.0,251.07022033013297,253.56831823811396,253.56831823811396,355.18579682651625,352.559108634406,349.90107258852527,675.9076434776609,669.9945082512111,664.1430030647834
35,251.83484046870802,-0.0005598405249506166,1.0,251.83484046870802,254.29996284927356,254.29996284927356,355.32452470324347,352.67450343184726,349.99117010825086,672.5765504225461,666.6894223924876,660.8644564256557
36,252.54283468312332,-0.00047014964392388947,1.0,252.54283468312332,254.98683982758493,254.98683982758493,355.36910624873605,352.72021392632877,350.03780967290015,672.3922091756408,666.499759915395,660.6695461946636
37,253.31809489662473,-0.0005362288221499867,1.0,253.31809489662473,255.748872858263,255.748872858263,355.38184166505994,352.73076940905304,350.04580301610326,671.5559892541798,665.6695724946118,659.8452907311727
38,254.0939129050869,-0.00048401260524932876,1.0,254.0939129050869,256.51803232161046,256.51803232161046,355.383032289657,352.7305497403562,350.0439145345419,670.965634279871,665.0892585559064,659.2751070134196
39,254.78381516646962,-0.00043493248963522024,1.0,254.78381516646962,257.2018476250288,257.2018476250288,355.3848419797647,352.7310825890182,350.04295749136054,670.3596440466632,664.4904025020054,658.6833835566738
40,255.3893666635165,-0.0003714479179528496,1.0,255.3893666635165,257.8080599175105,257.8080599175105,355.3793201261106,352.7246607304811,350.03555432478714,669.9178424657695,664.0569300336319,658.2583808257199
41,255.9301810348773,-0.00034179439896597774,1.0,255.9301810348773,258.3494067752156,258.3494067752156,355.38256749033445,352.7270617279754,350.0370516119292,669.5078828562953,663.6543031237811,657.863337623046
42,256.47268161730335,-0.00036874463030511784,1.0,256.47268161730335,258.89121740070993,258.89121740070993,355.3923284550842,352.7359185841184,350.0449415951185,668.995070663062,663.1447287407088,657.3571279340588
43,257.0622742467264,-0.0003824331513209156,1.0,257.0622742467264,259.4811092788138,259.4811092788138,355.3971978761566,352.7401629683313,350.04852230560795,668.4496075389096,662.6019606178103,656.8171056459532
44,257.64788183872025,-0.00038267375597256237,1.0,257.64788183872025,260.0713827909295,260.0713827909295,355.39659762917955,352.7398264564031,350.04848990483805,667.9251633313881,662.0794409707206,656.2964253211021
45,258.21658340329634,-0.0003890268501616223,1.0,258.21658340329634,260.6335813804829,260.6335813804829,355.4035317338576,352.7434222580852,350.04844043142407,666.9386380027635,661.0984420327676,655.3211104117918
46,258.80807126575183,-0.0003632508377593435,1.0,258.80807126575183,261.2291617490943,261.2291617490943,355.39571578283386,352.7347409741856,350.0388627662691,666.2803016417823,660.4467136482983,654.6762039413254
47,259.3704814362771,-0.00040427781640517413,1.0,259.3704814362771,261.7734592085007,261.7734592085007,355.4148157182156,352.74759252103564,350.0448537986551,664.9261738074696,659.1046465199005,653.3469460541027
48,260.0213552248452,-0.00039429123640633,1.0,260.0213552248452,262.4260972455977,262.4260972455977,355.4091262200211,352.7412552396666,350.03770287078066,664.1666450874926,658.3562276996162,652.6098652721699
49,260.6893140850564,-0.00045419985189287804,1.0,260.6893140850564,263.0652942463253,263.0652942463253,355.4223285968286,352.74785076268154,350.0369397233077,662.630742324229,656.8287189457589,651.0915164851106
50,261.54400621716746,-0.0004469210654380884,1.01,261.54400621716746,263.95867753616943,263.95867753616943,355.3447028010594,352.6145866411461,349.84613092452264,661.2451113506397,655.3511418453822,649.5236802032454
51,262.149588461957,-0.0004747475568135373,1.01,262.149588461957,264.5188291578,264.5188291578,355.424974034666,352.69578185090074,349.92744049546536,660.3037399502339,654.4087981134566,648.5813225664222
52,263.2180755761492,-0.0004311613753134047,1.01,263.2180755761492,265.6163406392916,265.6163406392916,355.23891172635126,352.4963297496204,349.71446427320404,658.2225749687532,652.3579444562391,646.5599650714124
53,263.8743731598841,-0.0004726832675344683,1.02,263.8743731598841,266.247734398671,266.247734398671,355.2212606007621,352.4354792534889,349.6082336319915,658.0815694280435,652.1115621378482,646.2119460108119
54,264.25813053220804,-0.00042339286152581757,1.02,264.25813053220804,266.6530482933718,266.6530482933718,355.5232283255991,352.7322407987396,349.8993423339697,656.5373772172239,650.5729709959899,644.6784381151285
55,264.81361487675156,-0.00035474683045710886,1.02,264.81361487675156,267.1870682561159,267.1870682561159,355.6401809794118,352.8524597877988,350.0224811826143,655.9915139442634,650.034507262397,644.1479729735142
56,265.4515984973706,-0.000286670975627068,1.03,265.4515984973706,267.867041443031,267.867041443031,355.59069542656243,352.75061192430906,349.8664843392513,655.3594501766833,649.3080635873848,643.3300441609052
57,265.70251138961197,-0.0002268721627333159,1.03,265.70251138961197,268.11030899363,268.11030899363,355.7399011963484,352.9010109140268,350.01781876477907,654.9176872015282,648.8707520801413,642.8977275665445
58,266.09661387460943,-0.0002438971816626223,1.03,266.09661387460943,268.5122407850714,268.5122407850714,355.75248501026715,352.91466009404724,350.0325699277551,654.6605512409259,648.6187093584612,642.651037420974
59,266.50043198906286,-0.00021368877359095872,1.04,266.50043198906286,268.9343202654982,268.9343202654982,355.7079018789455,352.8156980689155,349.8771113992738,654.0004250035664,647.8563979431127,641.789256175097
60,266.7200139393805,-0.0002459847166136342,1.04,266.7200139393805,269.15284001589663,269.15284001589663,355.8694649854281,352.97904581579115,350.04202940525374,653.5779256260475,647.4284392731936,641.3555396827363
61,267.12048789817266,-0.00020129938417257076,1.04,267.12048789817266,269.56241417410854,269.56241417410854,355.8606865605722,352.9705373503329,350.0339159875934,653.3459302389244,647.1970147579907,641.1247229758542
62,267.48011562453974,-0.0001761714550667648,1.05,267.48011562453974,269.96567873656113,269.96567873656113,355.80874987417775,352.864507431962,349.8719586665925,652.8807926817091,646.626316162532,640.4510864401967
63,267.70120637561234,-0.00023007383150475125,1.05,267.70120637561234,270.1823843850875,270.1823843850875,355.97641653865594,353.03326616965296,350.04153698231124,652.2819356410641,646.0228739071937,639.8427750049583
64,268.16616916061224,-0.00027894341997691807,1.05,268.16616916061224,270.6513599149649,270.6513599149649,355.98129176277416,353.0386967432157,350.0474594497991,651.6558720863219,645.3949491631645,639.2124431862767
65,268.6374733863846,-0.00018764328717413292,1.06,268.6374733863846,271.1644504958696,271.1644504958696,355.9147133390882,352.9166872196993,349.8678677175156,650.838784732248,644.4743205920985,638.1905128008362
66,268.896483000165,-0.0002600069959287632,1.06,268.896483000165,271.42131370529114,271.42131370529114,356.08904286046715,353.0926859239091,350.04513368523067,650.1081149210939,643.7401411707692,637.4522617472849
67,269.4000533156067,-0.00024659832772200296,1.06,269.4000533156067,271.92523708912495,271.92523708912495,356.08298307379556,353.08738613987276,350.0403780123091,649.4494431935722,643.0827304175479,636.7954561596316
68,269.8790444749259,-0.00020998466661348303,1.07,269.8790444749259,272.42802579975273,272.42802579975273,356.0267990267331,352.973807149575,349.86669058578315,648.3141271076735,641.8525268611404,635.4726181821023
69,270.18089671367636,-0.00022065858076059097,1.07,270.18089671367636,272.7280581620283,272.7280581620283,356.18172976214504,353.13441703171804,350.03271185050903,647.8635103188069,641.3982113747932,635.0138351284005
70,270.55877434950133,-0.0002235552895912818,1.07,270.55877434950133,273.12883125024877,273.12883125024877,356.18094749144336,353.1297290153566,350.0237822780465,647.1306398593282,640.6755470731947,634.3009914988824
71,270.9704495137278,-0.00021001951321086842,1.08,270.9704495137278,273.52339292322614,273.52339292322614,356.1196368326888,353.0128739835039,349.84765907431756,645.8493641533787,639.2981534634353,632.8294567962919
72,271.24641450678706,-0.00019302577008861732,1.08,271.24641450678706,273.8523815873313,273.8523815873313,356.2320712377477,353.1281444403774,349.96614659934585,645.7144021662016,639.1656076320082,632.6984128633886
73,271.753976868917,-0.00026348632182604526,1.08,271.753976868917,274.2713849768863,274.2713849768863,356.13281337317335,353.0197999709128,349.846737028653,644.2537711206143,637.7260640422056,631.2807071597
74,272.4284857990215,-0.0002595956719058101,1.09,272.4284857990215,275.0653852544718,275.0653852544718,355.86035394399363,352.7046340458381,349.4879460706981,644.2908493142,637.6507580165172,631.0930057228522
75,272.4695953589573,-0.00028407379411377054,1.09,272.4695953589573,275.0178153258556,275.0178153258556,356.20161997341546,353.038758446027,349.8130522818623,643.2565708613754,636.6385514663889,630.104641786962
76,272.6647530758254,-0.00018056055334569887,1.09,272.6647530758254,275.26351356344793,275.26351356344793,356.3218970689655,353.17033576746246,349.95688584500226,643.3296907199353,636.7013053987339,630.1554186726389
77,272.88467643815517,-0.00012613200657629609,1.1,272.88467643815517,275.5090445943467,275.5090445943467,356.32829880680964,353.1242762769115,349.8557952718173,642.9824743401409,636.2533728415438,629.6095381411554
78,272.9938328969388,-0.0001434857267407219,1.1,272.9938328969388,275.6265789277572,275.6265789277572,356.4947681638885,353.29568528285455,350.0320814174024,642.69349375545,635.9622240118805,629.3154188069665
79,273.218622231764,-0.0001280758155147721,1.1,273.218622231764,275.8527955384667,275.8527955384667,356.48313666331273,353.2862745522553,350.02488658953087,642.4285811466272,635.700584928359,629.0566339624867
80,273.3995262186604,-6.154763120680418e-05,1.12,273.3995262186604,276.11788595044,276.11788595044,356.36353557496994,353.05613299160115,349.6792391043445,642.1469633966766,635.2102295722747,628.3628814008139
81,273.20906382356986,-0.00013597355518024656,1.12,273.20906382356986,275.93812348051546,275.93812348051546,356.69427690808106,353.39609743402644,350.02835273527336,642.1561080426396,635.2160004346172,628.364805966632
82,273.48598371264194,-0.00012017947202414003,1.12,273.48598371264194,276.22571592785766,276.22571592785766,356.68714331162977,353.3924749534584,350.0282549066838,642.0315741613036,635.0992331700237,628.2553225251555
83,273.671226339407,-7.012238555725858e-05,1.13,273.671226339407,276.4293643945777,276.4293643945777,356.61942291305786,353.2713714265584,349.8507363699616,641.6518433167662,634.6158982341796,627.6704809670944
84,273.6383673738029,-0.00011675986669190674,1.13,273.6383673738029,276.4318748068705,276.4318748068705,356.78295032373177,353.44129726928196,350.0272975674723,641.7448736390343,634.7048517463038,627.7545456271323
85,273.7932785559151,-9.359561514299397e-05,1.13,273.7932785559151,276.59273182646155,276.59273182646155,356.77308606422287,353.433874013441,350.02202348331906,641.5533485466664,634.5166196199885,627.5689796406753
86,274.0051426303174,-8.053112782868688e-05,1.14,274.0051426303174,276.8527764394243,276.8527764394243,356.7144991321694,353.3209611972705,349.85188341878563,641.2397151431201,634.0975858831788,627.0465244453784
87,274.0532704574268,-0.00012297963422081004,1.14,274.0532704574268,276.9093177476415,276.9093177476415,356.88342823449545,353.4961583373167,350.03300554232885,641.0716703531415,633.9247352925764,626.8677982213457
88,274.2968906671269,-0.000111256206774768,1.14,274.2968906671269,277.1458022592741,277.1458022592741,356.87997307388906,353.49365166364606,350.03073669887334,640.6303881120562,633.4869385915364,626.4322729958033
89,274.46892912806845,-5.2861569687534526e-05,1.15,274.46892912806845,277.37134078340847,277.37134078340847,356.80803318487466,353.3681506125937,349.84855378982115,640.5021125902728,633.2534149170743,626.0953976110598
90,274.4147662929025,-9.912024996594493e-05,1.15,274.4147662929025,277.343741986735,277.343741986735,356.97226131665093,353.5395056477878,350.02673388646235,640.6030167448754,633.3527297548695,626.1921091541408
91,274.57286459312763,-7.955253582636601e-05,1.15,274.57286459312763,277.5176807389058,277.5176807389058,356.9599464326196,353.5282194365745,350.01557729741637,640.4306056020812,633.1896107511868,626.0374807838627
92,274.7637569586559,-5.168802373067827e-05,1.16,274.7637569586559,277.7520619807786,277.7520619807786,356.89733959074726,353.4133038083442,349.8449631249271,640.2388243971144,632.896040335623,625.6436194858705
93,274.7414782743449,-9.014871630452781e-05,1.16,274.7414782743449,277.7413714182084,277.7413714182084,357.0445546036333,353.5679527837348,350.0054314068693,640.1183206846083,632.782817665368,625.5359900933529
94,274.8643737932294,-9.175402805616795e-05,1.16,274.8643737932294,277.85576703049117,277.85576703049117,356.985326161249,353.51187409601664,349.95368279580606,640.1109531080255,632.7774690051316,625.5325379861848
95,274.91566635643744,-0.00015121458172551172,1.17,274.91566635643744,277.9386581573075,277.9386581573075,356.843971980657,353.2998502851583,349.66315234135567,638.741804212486,631.3218995838558,623.9915676033156
96,274.81228334613263,-0.00034658996850789325,1.17,274.81228334613263,277.8732220519043,277.8732220519043,356.94399879897895,353.42450203586,349.8159001802913,639.8969841452679,632.4560959673007,625.1030782396572
97,274.9196448937406,-0.00033625287199179343,1.17,274.9196448937406,277.98825077977654,277.98825077977654,357.0773198076677,353.5446674190372,349.9190676455046,638.7874772895642,631.3644700023959,624.0283320179154
98,275.11859967261995,-0.00023382986938003114,1.18,275.11859967261995,278.2231981567123,278.2231981567123,357.0917256821756,353.51004570939466,349.8325042055959,638.6743342979271,631.1406123082443,623.6948108004443
99,275.1147748822975,-0.00021132208456531298,1.18,275.1147748822975,278.23450033361433,278.23450033361433,357.26564547747864,353.6888588779075,350.015656696825,638.5306946462409,631.0006561005273,623.557400207057
100,275.25343455605645,-0.0001896101077423218,1.18,275.25343455605645,278.3824074179145,278.3824074179145,357.26508294227153,353.69041556476407,350.0184318499476,638.3301870351924,630.806912924788,623.3691477895618
101,275.3585099414665,-7.755538045028931e-05,1.2,275.3585099414665,278.5855174563078,278.5855174563078,357.1554477412519,353.46337546519874,349.6656884475059,637.9721517831538,630.2314548428964,622.5799417067012
102,275.07386981360764,-0.00010281562588265736,1.2,275.07386981360764,278.3455150149791,278.3455150149791,357.4833477109859,353.8034440281804,350.0172819182325,638.2976518242464,630.5577830929759,622.9054242721261
103,275.1957979075067,-8.84534358291944e-05,1.2,275.1957979075067,278.4840536155373,278.4840536155373,357.4827179791063,353.8043807497997,350.0184271941308,638.1622624907455,630.4347518306113,622.7932655912165
104,275.3072984255706,-3.233884089370864e-05,1.21,275.3072984255706,278.6492416206558,278.6492416206558,357.4348024162615,353.6969626322619,349.845781124683,637.8820420029223,630.0518759323315,622.3082777149892
105,275.27118757567195,-7.99604388762587e-05,1.21,275.27118757567195,278.646258623103,278.646258623103,357.6022365719055,353.87277358210986,350.028272875096,637.9361512554785,630.1108792157671,622.3689656294903
106,275.42022620578865,-8.986327479965084e-05,1.21,275.42022620578865,278.8390031980162,278.8390031980162,357.6005802542444,353.87567652768166,350.0334746077983,638.0209333807938,630.2036211929151,622.4659938022271
107,275.52945455170794,-4.7078596868033173e-05,1.22,275.52945455170794,279.0647267187287,279.0647267187287,357.5494197839155,353.7676973566158,349.86149935089986,638.2244793154829,630.3029205432094,622.4591078497676
108,275.44402297700015,-8.471177327107338e-05,1.22,275.44402297700015,279.08489361494816,279.08489361494816,357.72389709255367,353.94519353494815,350.0382985528435,638.6512836748412,630.7332280608601,622.8876515962695
109,275.5910681546113,-9.741724249212602e-05,1.22,275.5910681546113,279.36287752873005,279.36287752873005,357.7480288567774,353.9600973067035,350.0392260743852,638.8750655879065,630.9654435754558,623.1223655716213
110,275.8296811546025,-6.254207680544965e-05,1.23,275.8296811546025,279.8700918888149,279.8700918888149,357.743003217209,353.8774517340316,349.8706627094802,639.100067640985,631.0860088702549,623.1348031323706
111,276.1168087954244,-0.0001811564676055255,1.23,276.1168087954244,280.49905669426715,280.49905669426715,357.98613296709254,354.10459725295834,350.0833111013964,639.9183024138184,631.9144948352147,623.9696081138154
112,277.29067565378676,-0.0003102175970506327,1.23,277.29067565378676,282.10797963224945,282.10797963224945,358.0886297544699,354.1935009143397,350.17696536026824,640.397043495786,632.4463676658065,624.5615067901431
113,279.1371451426801,-0.000415558536357441,1.24,279.1371451426801,284.33761125334894,284.33761125334894,358.13422047646606,354.2462058990705,350.27363050104424,641.0395512601168,633.1269281016987,625.299646030603
114,281.73673423311493,-0.0007500596030858286,1.24,281.73673423311493,287.16652277955126,287.16652277955126,358.1105004949828,354.3238853478658,350.4811917771936,641.704554189772,634.0087111889399,626.4046471388941
115,283.50853827913903,-0.0007135200805923336,1.24,283.50853827913903,288.4443060143937,288.4443060143937,357.8540197118199,354.3854607579072,350.8808498265004,641.293793102141,634.0996114405535,626.980942800989
116,276.50919058632735,-0.0030635960176919053,1.26,276.50919058632735,280.3115831754397,280.3115831754397,350.7520433204984,346.5957425139701,342.3519993160406,631.4164531455802,623.4508734903276,615.5899437020744
117,275.4461186094977,-0.007006372406581307,1.26,278.1538789020202,277.3635528585425,277.3635528585425,323.1969406192671,318.2013546400671,313.11406828448503,603.7514878660253,596.0530941732657,588.5233020679161
118,225.75814129286104,-0.05974311557323786,1.26,225.75814129286104,228.93018364782742,228.93018364782742,336.52008000521937,332.63469971032464,328.7261465086545,660.3776794117778,651.5944921801074,642.8690682930315
119,274.41139686246123,-0.028768842248138138,1.27,274.41139686246123,277.9593550643652,277.9593550643652,333.08066291961967,328.60857538105193,324.0577670421234,634.0478178454231,625.4762872915868,617.0104646912536
120,286.21155151184735,-0.01646889462636969,1.27,286.21155151184735,289.9405814712986,289.9405814712986,334.35263561109747,329.6734420178079,324.87847963658277,618.03388905449,609.9435394492826,601.9761303287926
121,276.2406337137924,-0.004930038274940984,1.27,276.2406337137924,280.39686529110594,280.39686529110594,350.2974331566549,346.16489091451336,341.9185662189978,636.1120260172845,627.4944829754861,618.9515221967335
122,275.4221009138168,-0.00346283287058724,1.28,275.4221009138168,279.22793756727725,279.22793756727725,354.0273279860717,349.7557535704285,345.33777742588643,629.2376631315132,620.6626697419157,612.178373649279
123,275.2728019544411,-0.0015303156777161098,1.28,275.2728019544411,279.24061630271683,279.24061630271683,355.38074216855694,351.2364963620386,346.9646885195316,637.1883575055756,628.518362623511,619.9388042116184
124,274.5596711596924,-0.0010442686539882118,1.28,274.5596711596924,278.19470710192655,278.19470710192655,356.9742581193581,352.76233782992244,348.3998567938799,631.6715490735136,623.0836187558581,614.5911735470086
125,273.8302859973968,-0.00037823982547680046,1.3,273.8302859973968,277.97682356085284,277.97682356085284,357.8806800084247,353.65268755980475,349.27940806364364,638.2884093001485,629.3955648397979,620.5962267968652
126,273.49080968163196,-0.000285788538059939,1.3,273.49080968163196,277.4371641733412,277.4371641733412,358.59621127482706,354.34889897789014,349.94159107826766,636.3686253546861,627.5406917858935,618.8068222010486
127,273.6084737032912,-0.00014680279392598194,1.3,273.6084737032912,277.7741844060203,277.7741844060203,358.643862700084,354.42592822450837,350.05046992356694,638.7090004034803,629.8725089011423,621.1237538512034
128,273.8959875846319,-9.691177379522742e-05,1.31,273.8959875846319,278.1658037586384,278.1658037586384,358.62495835358584,354.3320956468789,349.8693957188211,638.607694905921,629.6901152404043,620.857280240474
129,273.99049590952944,-0.00015779259827852776,1.31,273.99049590952944,278.48809292716317,278.48809292716317,358.84105938861535,354.5514212583602,350.08938844460585,639.8825762759443,630.9758929507497,622.1464754008178
130,274.58213585839667,-0.00019753489025886584,1.31,274.58213585839667,279.37096743933205,279.37096743933205,358.8817243877121,354.5719845595538,350.09213065319295,640.5879126702861,631.7029620521009,622.8926968068987
131,275.80636339728625,-0.00021239599276046128,1.32,275.80636339728625,281.04117945852687,281.04117945852687,358.9190392018394,354.5467599984464,350.0216924796657,641.1557705313766,632.2191384977307,623.3705590439794
132,277.49055347213914,-0.00043366103496400576,1.32,277.49055347213914,282.8962306834022,282.8962306834022,359.1115161428543,354.8470146907378,350.4619891517585,641.4853030002288,632.7437580476163,624.1006384541826
133,279.58089558786907,-0.000494144772208549,1.32,279.58089558786907,285.0611358192835,285.0611358192835,358.792672848688,354.61947797467207,350.3317365484594,641.5511570975809,633.0010018755623,624.5357992193243
134,281.02204872927325,-0.0003364299219281719,1.33,281.02204872927325,286.5849543253268,286.5849543253268,358.58395203436146,354.4268480709372,350.1513202117619,640.4873339529794,632.0602720747468,623.7017941450441
135,283.4371733017746,-0.0017657631575984656,1.33,283.4371733017746,289.24373662616256,289.24373662616256,356.6293162023008,352.3938130023896,348.07053445267405,639.8249937150828,631.3823097517911,623.0385490232778
136,283.9462445530784,-0.001595347732829877,1.33,283.9462445530784,289.32172887640775,289.32172887640775,355.5086543111383,351.41247739325087,347.25403914109114,638.3306205908829,630.1839793578281,622.1374438393333
137,294.16274846790844,-0.008833554010128641,1.35,294.16274846790844,298.7804181139972,298.7804181139972,345.19002032740144,340.8350185129503,336.41268104009055,620.81259438492,613.0276059109513,605.352038924935
138,281.5332295246381,-0.01039850701108147,1.35,281.5332295246381,285.6904825892913,285.6904825892913,347.12376798843934,342.4440070532249,337.66022420069197,630.6346970140556,621.9182199482944,613.3357929672602
139,293.7420864691408,-0.013097408262896515,1.35,293.7420864691408,296.8721873681438,296.8721873681438,333.3233188373069,328.3667887493801,323.3365014798776,622.9874135709064,614.4778344915625,606.1125181270129
140,291.38358044376514,-0.02213550841227052,1.36,291.38358044376514,296.25807712858733,296.25807712858733,340.026580735026,335.4705123809881,330.8338674112513,620.0435551874796,611.5939720200417,603.2458346724301
141,280.4013823546174,-0.009603897580378051,1.36,280.4013823546174,286.0842530510404,286.0842530510404,353.59273982836413,349.2740684760742,344.8488342923577,638.6628368258753,629.7767843120673,620.9711809539481
142,279.9890684565494,-0.0031375072154747885,1.36,279.9890684565494,285.5257079182926,285.5257079182926,356.0938624339077,351.8841864901569,347.56327004107044,642.8841059890169,634.1134038911395,625.4138557110376
143,281.98956310800685,-0.003667689923749884,1.37,281.98956310800685,287.8596122996081,287.8596122996081,355.87537578969153,351.50410936698944,346.9997336339128,639.0273114622108,630.294195907313,621.632717095146
144,281.0076382570177,-0.0013080820342059596,1.37,281.0076382570177,287.2359146558299,287.2359146558299,358.7553245403898,354.41102812677644,349.93616998340207,642.0377869537245,633.2844025470375,624.6002693258013
145,282.6123617920953,-0.0008682368393646556,1.37,282.6123617920953,288.86476716453996,288.86476716453996,358.7769020057587,354.4920398797762,350.0867249104057,642.2878939718198,633.6673632754137,625.112809447759
146,284.2916448523641,-0.0005200650644220373,1.39,284.2916448523641,290.71150009264744,290.71150009264744,358.73575223523284,354.41169395424976,349.986713715243,641.560994875152,632.9518787691725,624.4181932626577
147,285.8729469592497,-0.0007969119405336622,1.39,285.8729469592497,292.19110244114074,292.19110244114074,358.889580456051,354.6692763147173,350.3788261341373,641.4175087451582,632.9998579704449,624.6698849009414
148,287.50856337791475,-0.00047070253351944036,1.39,287.50856337791475,293.4306298811342,293.4306298811342,358.390774127562,354.3561245131923,350.2481595087113,640.3216377622884,632.2139264495398,624.1681336755278
149,287.146319727957,-0.0004950082125179112,1.4,287.146319727957,292.86049591473443,292.86049591473443,356.9351360902582,352.7940202398961,348.5759902774429,637.2597728289369,629.1576405960918,621.1205689747683
150,285.2254777169071,-0.006423528230881992,1.4,285.2254777169071,290.240820721668,290.240820721668,352.21947739400736,347.8288723186156,343.34257926310715,633.6479416125718,625.2500725738195,616.9408979619011
151,291.5644435181335,-0.015546348016989953,1.4,291.5644435181335,293.94137662291723,293.94137662291723,336.64527575460164,331.6406138556555,326.5364194921148,618.771467724137,610.3434695199579,602.0527827284988
152,307.3579166096933,-0.027354449792011182,1.42,307.3579166096933,311.1938590766021,311.1938590766021,327.7254038354626,322.47803479821823,317.16553651721375,597.8263084727039,589.6257611730699,581.5763563158041
153,285.8046438651023,-0.012213818208610672,1.42,285.8046438651023,291.8555874168635,291.8555874168635,350.54759742684035,345.8723109446879,341.08740038539213,631.5733267004138,622.5638235137751,613.647985927753
154,282.6033693871226,-0.004817893661295591,1.42,282.6033693871226,288.82822717308414,288.82822717308414,356.78708166569936,352.3923209053024,347.8623315204339,642.2637206357474,633.2816718862762,624.351240288189
155,281.9386199608837,-0.0006264573228158543,1.43,281.9386199608837,288.2546776636213,288.2546776636213,359.0263714353833,354.5900589193131,350.004193007505,643.3360221347925,634.3120123138269,625.3355635473893
156,282.5996078593752,-0.00031458818802621025,1.43,282.5996078593752,288.9930373225085,288.9930373225085,359.1541870695397,354.6878052571105,350.06637695341055,642.8108093766401,633.8324469144893,624.8993734364635
157,283.3378843534077,-0.0002549175581070262,1.43,283.3378843534077,289.858551464839,289.858551464839,359.24843221589924,354.74506128132475,350.08936430721917,642.1030844689212,633.179027263728,624.3017719211582
158,284.1794150293443,-7.470436563794536e-05,1.45,284.1794150293443,290.9990006218399,290.9990006218399,359.37336055099985,354.74724154293153,349.98084277129504,641.6530114767236,632.6169679533401,623.640460353102
159,285.3012666468636,-0.0003210937951771964,1.45,285.3012666468636,292.11545285037556,292.11545285037556,359.50582971154023,354.9438321786823,350.2781921955301,641.0834778743175,632.2212805733817,623.4370094154931
160,286.98533466288666,-0.0003813037658160212,1.45,286.98533466288666,293.4293340375887,293.4293340375887,359.29849334484135,354.9101025130028,350.430863920749,639.5305078598516,630.9943467211243,622.5261035271633
161,287.6930210094043,-0.00013708700036296761,1.46,287.6930210094043,293.92197989508475,293.92197989508475,358.90878934139465,354.5461179521743,350.08373159175267,638.5060445985126,630.0383663871797,621.6252581392454
162,286.55880219962853,-0.0008623688595932322,1.46,286.55880219962853,292.7768244796209,292.7768244796209,357.8231189850549,353.2745331369284,348.6182994897355,633.6228326695418,625.1620912254604,616.7722896710152
163,290.8207591929645,-0.006954674516346682,1.46,290.8207591929645,295.5563354758354,295.5563354758354,348.5279369726393,343.97354023592175,339.3036147979682,630.2857968321898,621.735200605953,613.2638168985897
164,287.42117951778965,-0.015181970422485924,1.47,287.42117951778965,292.5039334222723,292.5039334222723,347.7314580387425,342.368893798926,336.8683631045433,619.2521397587864,610.1449686235188,601.183133047085
165,287.0806514288899,-0.007733627210051441,1.47,287.0806514288899,293.70288615004597,293.70288615004597,353.05082196907426,348.2649023375966,343.3367678532079,638.493722796292,629.3478316290651,620.2648466969797
166,283.94471944583364,-0.0009898468550328943,1.47,283.94471944583364,290.8654430449898,290.8654430449898,358.2832239095773,353.5920269375787,348.7444758042014,643.1765844876434,634.0154014175237,624.9047128333187
167,283.4975912598941,-0.00019883117292707198,1.49,283.4975912598941,290.53217216761044,290.53217216761044,359.55812665393603,354.774021738374,349.83659208120895,642.4525083661928,633.1938575216413,623.9916420834667
168,284.1519600138831,-0.00028138846429248687,1.49,284.1519600138831,291.26514494419445,291.26514494419445,359.8731136146184,355.0872537173653,350.16932580066043,641.8175061373826,632.6442939841198,623.5409727338487
169,285.48398156180355,-0.00028307342761624277,1.49,285.48398156180355,292.4607650370883,292.4607650370883,359.80079220040096,355.10039582476185,350.28588170131394,640.7461344632386,631.7622787556468,622.8528689774985
170,286.6317326189778,-0.00016078479157688452,1.5,286.6317326189778,293.382563677216,293.382563677216,359.61005328955036,354.9618290121476,350.2014435651988,639.4435346033483,630.5854154273984,621.7942249141587
171,286.71525001874176,-0.00027553532017310367,1.5,286.71525001874176,293.22529996250637,293.22529996250637,359.235303523931,354.61815941067977,349.8839935117466,637.0331131504995,628.3618812025395,619.7467184276368
172,284.79198842421476,-0.0033931140736324084,1.5,284.79198842421476,290.9741311434031,290.9741311434031,356.9522786209354,352.23803521111097,347.4073257943435,636.9854502128718,628.087443164372,619.2666586914099
173,283.86436004827317,-0.006875589102395496,1.52,283.86436004827317,290.3106295492272,290.3106295492272,355.9925876984836,350.87776597689384,345.6355226141627,633.0557409997991,623.7683476492539,614.5986972615283
174,283.1660440586353,-0.004662945627988302,1.52,283.1660440586353,290.4593805225282,290.4593805225282,358.9835834953508,353.8456437594735,348.54432371069765,638.7200598321912,629.2428637993377,619.8582414740498
175,285.25264972924015,-0.0007216379349230806,1.52,285.25264972924015,292.75021673563805,292.75021673563805,358.91026239350776,353.9485244734015,348.8491721616863,642.0634032890582,632.6686010959903,623.3573151511602
176,284.9076672675089,-0.0001846164260316252,1.53,284.9076672675089,292.3246506591622,292.3246506591622,360.1752040087515,355.1825981136293,350.06479270428605,640.5883973537887,631.2235451746892,621.9529589232563
177,285.7271528258454,-0.0002226685010034979,1.53,285.7271528258454,292.9082908873116,292.9082908873116,360.18178034279083,355.27044069893145,350.2438972230182,639.6352678910396,630.4444753718815,621.3440067215276
178,286.5325246246571,-0.0001905587087671634,1.53,286.5325246246571,293.4838330344,293.4838330344,359.9339192609878,355.0964332720913,350.1394647994073,638.4568326383269,629.4268178624206,620.473645678348
179,286.46488668943647,0.00011573101864481572,1.55,286.46488668943647,293.34254293243583,293.34254293243583,359.8907603213193,355.00791744364943,349.9932137781571,637.7180922597927,628.6381513071125,619.6237509097897
180,285.66730341265276,-0.0005556113368526683,1.55,285.66730341265276,292.6248193536973,292.6248193536973,359.6862688200718,354.73801884918913,349.6547099901392,637.7148921705244,628.5268487173647,619.4140711467267
181,284.13425381636046,-0.0020918443188807645,1.55,284.13425381636046,290.7311477639308,290.7311477639308,358.44060923015365,353.4387129254902,348.30529117774324,636.5365828216784,627.3492871551207,618.2442792051075
182,282.98660768001525,-0.005394779083510937,1.56,282.98660768001525,290.0739508614012,290.0739508614012,359.1526788585121,353.8791770969081,348.46529032752494,635.8624748885734,626.3298796254815,616.9094019110439
183,284.49723158457977,-0.0011927043793814596,1.56,284.49723158457977,291.9729694171341,291.9729694171341,360.1676397311326,355.0229506589164,349.7370132451357,638.7137770983313,629.2497599624129,619.8809708652694
184,285.25665675652976,-0.00029593639753255907,1.56,285.25665675652976,292.69402597768055,292.69402597768055,360.17737863555357,355.09586911811397,349.87744215235637,639.6537360867219,630.240608058348,620.9164255975028
185,285.39297203763005,4.6818266170145506e-05,1.58,285.39297203763005,292.8467719097298,292.8467719097298,360.45456211832703,355.2885634242841,349.98067029484554,638.8097381820834,629.3072511418261,619.8932001403881
186,285.54687809343676,-0.00010181454963120729,1.58,285.54687809343676,292.8342740365685,292.8342740365685,360.4566003459699,355.34734587451635,350.0969183426759,638.4267136198945,629.0209713667186,619.6964416099911
187,285.7665560488355,-5.3931371629012403e-05,1.58,285.7665560488355,292.95491464346304,292.95491464346304,360.3433651955222,355.262966192563,350.04008493802263,637.9868958838496,628.6457077845995,619.3808355133281
188,285.55990833132364,0.0001914919577992169,1.6,285.55990833132364,292.83575815395545,292.83575815395545,360.4370076599296,355.26701720067047,349.9458315697715,637.8991097938681,628.4177459893871,619.0114963628924
189,285.37682405480405,-2.6992881500098598e-05,1.6,285.37682405480405,292.65001769588,292.65001769588,360.5057410320913,355.33336698243306,350.00989978068196,637.7907314244314,628.3153127025851,618.9161468946742
190,285.348295992872,-2.78480759782207e-05,1.6,285.348295992872,292.6078499542555,292.6078499542555,360.50750780544547,355.33283153853307,350.0060689199546,637.6673711292143,628.2013323323308,618.8113379788787
191,285.18568424913633,6.245477690658419e-05,1.61,285.18568424913633,292.5249191889031,292.5249191889031,360.57762383029126,355.3488917580707,349.9654772936116,637.6234444497776,628.0823063148307,618.6196515824939
192,284.96453234555867,-9.663421528549598e-05,1.61,284.96453234555867,292.3026629308699,292.3026629308699,360.6470844703905,355.4044445645714,350.00556513178304,637.6196362467052,628.0662382923467,618.5921949976672
193,285.05309978059853,-0.00011075158625561965,1.61,285.05309978059853,292.39669228373606,292.39669228373606,360.64478664898644,355.4092611053307,350.01926566553647,637.5904775685473,628.0574037341983,618.6047237964265
194,284.7913797799216,0.00017614493785944596,1.63,284.7913797799216,292.2395657819026,292.2395657819026,360.77256147990585,355.43934876758834,349.94265701764834,637.6423441310827,627.9549371775678,618.3476456069482
195,284.60271375409724,-2.4653047914768855e-05,1.63,284.60271375409724,292.0419471414413,292.0419471414413,360.8319165914069,355.5015355367347,350.0078240422489,637.6246873233929,627.9430233585922,618.3423962977691
196,284.5609180432359,-1.7704906112636642e-05,1.63,284.5609180432359,291.98786084421687,291.98786084421687,360.8259180430516,355.4986898120652,350.00788860043923,637.5236303278045,627.861417685558,618.2800440950949
197,284.37416428773673,9.331526135425428e-05,1.64,284.37416428773673,291.85943250277586,291.85943250277586,360.8951473814796,355.51832270069923,349.97389194884084,637.5850231646659,627.8500152117775,618.1970385542427
198,284.2397720743277,-2.1138953905430746e-05,1.64,284.2397720743277,291.7230661461671,291.7230661461671,360.9319455733895,355.55383802167086,350.0083417421293,637.4968994363519,627.7739650289996,618.1339542388538
199,284.18668511033627,-2.0764163390918355e-05,1.64,284.18668511033627,291.65352129904005,291.65352129904005,360.9215815295925,355.5487585235689,350.0084766002257,637.4358253543467,627.7351090586225,618.117324382139
200,283.83649679938674,0.00020480472558781493,1.66,283.83649679938674,291.4352098982968,291.4352098982968,361.06789588959356,355.5910945686401,349.93856267949405,637.507647917861,627.6444194981522,617.8665556779913
201,283.6105141315838,-2.4527180059297216e-05,1.66,283.6105141315838,291.1729438601093,291.1729438601093,361.10686878457153,355.6365959570748,349.99087724043,637.438760408953,627.5994144371375,617.844913074869
202,283.5244931262769,-6.005845105572227e-05,1.66,283.5244931262769,291.1259840443207,291.1259840443207,361.12912177835113,355.6327902327179,349.9599490093404,637.1687513829104,627.3013059948648,617.5232075325432
203,283.2445826012063,0.00012629597373070567,1.68,283.2445826012063,290.91088313127705,290.91088313127705,361.1962082340248,355.63040725331723,349.88001166742976,637.5647555896913,627.5809340139588,617.6817369830986
204,283.00115010131935,-8.335047583996058e-05,1.68,283.00115010131935,290.71319952707483,290.71319952707483,361.36702383580723,355.7657359691833,349.97950361886524,637.2114556158675,627.1959033443311,617.271000716093
205,282.9632330388776,-2.3941533977112073e-05,1.68,282.9632330388776,290.64443991681134,290.64443991681134,361.3457440958576,355.76635913833417,350.0018692902514,637.3711491348765,627.3849630151587,617.4862697506389
206,282.7626249879827,9.635903969162918e-05,1.69,282.7626249879827,290.505290901709,290.505290901709,361.4336831429774,355.7969610290259,349.9709861432752,637.3273195634443,627.2613437888969,617.2848568411786
207,282.6324865447379,-1.0050855892673738e-05,1.69,282.6324865447379,290.36363106129096,290.36363106129096,361.4673748450008,355.83031147914227,350.00379682802674,637.270915296185,627.2110656625853,617.2409160658711
208,282.60854254023405,-8.118672153778483e-06,1.69,282.60854254023405,290.337816812842,290.337816812842,361.47498892841526,355.8337345791958,350.00300766918974,637.1726344782635,627.1178719606935,617.1534020274179
209,282.2909357444373,0.00021252991666975696,1.71,282.2909357444373,290.1387926187119,290.1387926187119,361.60957074441467,355.87236554966273,349.9366865578683,637.389011168234,627.1726410662866,617.0470917724623
210,282.092431420196,-9.664278078913568e-06,1.71,282.092431420196,289.9507049922449,289.9507049922449,361.68748993644175,355.9444619498168,350.0031995818783,637.3552991540421,627.1387505502453,617.0141327572625
211,282.0763254609007,-9.255763384508064e-06,1.71,282.0763254609007,289.9238177857327,289.9238177857327,361.67433858712377,355.93771924642846,350.00307862861007,637.3796794816978,627.1726623123537,617.0575918922884
212,281.7508908854668,0.00021134437359382474,1.73,281.7508908854668,289.72347522350475,289.72347522350475,361.81474851601894,355.9799780897127,349.93804533841063,637.5486596836065,627.1820058799802,616.9080967710621
213,281.5363248945341,-7.918977220633394e-06,1.73,281.5363248945341,289.5127704727785,289.5127704727785,361.880782910202,356.04509891276473,350.00290459121214,637.6059415505493,627.2390608662702,616.9664613739119
214,281.4951535548479,-7.196683783461388e-06,1.73,281.4951535548479,289.4560483829312,289.4560483829312,361.86687206471316,356.0380855059307,350.00261139678713,637.5653387178542,627.2180656286927,616.9641666810512
215,281.1555235638293,0.00020575933923461243,1.75,281.1555235638293,289.2621386641455,289.2621386641455,362.01683203644706,356.08287208225414,349.9342054638676,637.9113174941151,627.3815274915851,616.9493501376534
216,280.9179772349054,-2.647507892372669e-05,1.75,280.9179772349054,288.9905533186178,288.9905533186178,362.0578858402062,356.1336046270517,349.9932505761509,637.7292290218048,627.2346793263255,616.8341379368082
217,280.830904863897,-7.01325760205096e-05,1.75,280.830904863897,288.94138809318264,288.94138809318264,362.0742692421907,356.13532748422426,349.98348706716564,638.0288505430523,627.4921648348067,617.0574635242325
218,280.68624572683103,4.656258020863113e-05,1.76,280.68624572683103,288.80553988757896,288.80553988757896,362.09634805268746,356.13654047105894,349.9563549275802,637.9107634853953,627.3529152743096,616.8892435952959
219,280.54239134718864,-4.4672150699365254e-05,1.76,280.54239134718864,288.70502951356525,288.70502951356525,362.1924451172448,356.20440091937917,349.9986580177742,638.0585526985348,627.4583392565888,616.9607971506659
220,280.53235140262535,-2.4052653208150865e-05,1.76,280.53235140262535,288.66658012333204,288.66658012333204,362.141488014362,356.1799548456472,349.9997413424812,638.0240389982945,627.4626753814108,616.9988853060128
221,280.10238877517656,0.00016937068993416737,1.78,280.10238877517656,288.3478495962722,288.3478495962722,362.2884209342848,356.2246629003451,349.9328224353429,638.2717875723785,627.5427073977662,616.9132246192823
222,279.60098750769936,-0.00027594106220740766,1.78,279.60098750769936,287.904348967722,287.904348967722,362.38428999524376,356.29332546718365,349.9776924534919,638.3621163833583,627.581818759526,616.9106403794613
223,279.81084278843787,-0.00022405455836538302,1.78,279.81084278843787,288.1243006964042,288.1243006964042,362.4535564564132,356.3607488099135,350.04435264659094,638.5063817064428,627.735152313113,617.072750550472
224,279.70390474928604,0.00015778083047290892,1.8,279.70390474928604,288.1266503862239,288.1266503862239,362.51176137700617,356.34935470416866,349.9518615627332,638.6400518563781,627.7435521013903,616.950858875964
225,279.5295373736739,-1.080949750509319e-05,1.8,279.5295373736739,287.94597507557205,287.94597507557205,362.55403233810944,356.39652081209107,350.003944271505,638.7335460509589,627.8372313734754,617.0449623585127
226,279.50814554980667,-6.443314761295227e-06,1.8,279.50814554980667,287.9174361617217,287.9174361617217,362.5409868414544,356.3893188277138,350.0023020800402,638.7571384050434,627.8680398725395,617.0823360399751
227,279.17723672470726,0.00020578816579241987,1.82,279.17723672470726,287.7085854279309,287.7085854279309,362.67829417577633,356.43249419321086,349.94104535882303,639.0121346030046,627.9617039049432,617.0148338252181
228,278.9758459046675,-6.183975401752306e-06,1.82,278.9758459046675,287.5086607426113,287.5086607426113,362.73446001472735,356.490892869065,350.00182994037124,639.0875780701592,628.0370644069791,617.090410682227
229,278.9309685853924,-3.830610588062555e-06,1.82,278.9309685853924,287.4574232354691,287.4574232354691,362.72562650690924,356.48618354612796,350.00135752502115,639.1256971877076,628.0819650656515,617.1421365184444
230,278.74672604080416,0.00010130165244714995,1.83,278.74672604080416,287.34418793663014,287.34418793663014,362.8047559699611,356.5131629826081,349.97133545819975,639.2429567110496,628.1175833046964,617.0973745909007
231,278.63529633631316,-4.199488058298506e-06,1.83,278.63529633631316,287.22725296855856,287.22725296855856,362.8210096821756,356.53618062322647,350.00136487741906,639.3287230426816,628.2093844422291,617.1951184581644
232,278.61392314449716,-3.3505454755111685e-06,1.83,278.61392314449716,287.20889891050655,287.20889891050655,362.81910816985993,356.5349988461164,350.00117430421716,639.3136040402417,628.2004452911389,617.1928834974192
233,278.29340302623945,0.0002054812295146924,1.85,278.29340302623945,287.01671006578607,287.01671006578607,362.9623752480518,356.5820579993572,349.9419968632495,639.5852393840091,628.3087563855756,617.139035446518
234,278.1140929751095,-4.920186821633088e-06,1.85,278.1140929751095,286.8328418464161,286.8328418464161,363.0130221320696,356.63663667378626,350.0005434038991,639.5849179824829,628.3151363960767,617.1516207158927
235,278.0904490799697,-7.156758035420374e-06,1.85,278.0904490799697,286.8263459902406,286.8263459902406,363.0173468679331,356.6379806623329,349.9996792100431,639.6440635571847,628.3652814902983,617.1950886834514
236,277.76227893820624,0.0001971233239379533,1.87,277.76227893820624,286.58574182267375,286.58574182267375,363.13058862416864,356.6715683871233,349.9427882154636,639.8384974842932,628.4267682497956,617.1202751147762
237,277.54751166807097,-1.599074443026094e-05,1.87,277.54751166807097,286.4233155152661,286.4233155152661,363.23693400553884,356.75359121158186,350.0007350248733,639.8418697363079,628.3968171439025,617.0623752664621
238,277.5700355496327,-1.0217141200197233e-05,1.87,277.5700355496327,286.40706478752065,286.40706478752065,363.18489328866275,356.72756874705686,350.0011259169703,639.9513364979565,628.5347191891178,617.2251441555712
239,277.2246258556599,0.00020002745465297345,1.89,277.2246258556599,286.2089396121808,286.2089396121808,363.3575430847324,356.7916447220603,349.94569230070505,640.128209480636,628.5407072278936,617.0626920532204
240,277.0500916799597,-3.843662396696423e-06,1.89,277.0500916799597,286.0267823979922,286.0267823979922,363.39998060359176,356.8405732585367,350.0013016381484,640.1864263926965,628.6050547438655,617.1326461335162
241,277.01650021987336,-3.106028213295531e-06,1.89,277.01650021987336,285.9918570686317,285.9918570686317,363.3967490068114,356.83857152090684,350.0010940041391,640.206167953029,628.6280372343913,617.1598906339473
242,276.679074590019,0.00020040296596812723,1.91,276.679074590019,285.7771761156165,285.7771761156165,363.5414780739973,356.88917561265066,349.94641340329264,640.4313816057418,628.6972771601412,617.0733267258653
243,276.49575447941527,-5.364734304458274e-06,1.91,276.49575447941527,285.5904948533656,285.5904948533656,363.5928912747545,356.94202389943985,350.0010358908938,640.4839783093179,628.7486362347701,617.1240870553289
244,276.48444136761753,-4.175123527461189e-06,1.91,276.48444136761753,285.5873480185604,285.5873480185604,363.5931413048381,356.9419370806163,350.0011497768169,640.4872491786177,628.752425276945,617.1294169750602
245,276.1592590766983,0.00019834638939353333,1.93,276.1592590766983,285.3761900619632,285.3761900619632,363.73183506623576,356.9906283267987,349.9481377490563,640.7463166315981,628.8551194512247,617.0747810443817
246,275.9959957202977,-5.196146718788874e-06,1.93,275.9959957202977,285.2276262454901,285.2276262454901,363.7974326760424,357.04968147156956,350.00109506116655,640.7528561478365,628.8541791468344,617.0677312505067
247,275.98372484336795,-3.393334607637577e-06,1.93,275.98372484336795,285.20580173010654,285.20580173010654,363.78070260176474,357.04099323809896,350.00057649585733,640.8009388710728,628.9080372256637,617.1268103215269
248,275.6491288876174,0.00019738077163089507,1.95,275.6491288876174,284.99799037758186,284.99799037758186,363.93894260084426,357.1001177438209,349.94889832441453,641.0004641557459,628.9485383302894,617.0086009528994
249,275.4807137176156,-5.1473749418384784e-06,1.95,275.4807137176156,284.8281238606772,284.8281238606772,363.9843113965352,357.14874794181617,350.0009331251794,641.0436637067231,628.992693895268,617.0540437357344
250,275.4513854487734,-4.631619869965853e-06,1.95,275.4513854487734,284.79802095629145,284.79802095629145,363.98722071449504,357.1497002873967,350.0006917139989,641.0448557050199,628.9940327214564,617.0569795419102
251,275.1087769199447,0.00019267890193441772,1.97,275.1087769199447,284.5687783253867,284.5687783253867,364.12344337866216,357.1989081378515,349.9502134714542,641.271670941103,629.0724543213513,616.9849678523359
252,274.93085464881295,-1.2395149576960307e-05,1.97,274.93085464881295,284.3988019614819,284.3988019614819,364.1917514745448,357.2574929287389,350.00057219541594,641.3349648101881,629.1173574958748,617.0155340203512
253,274.9069327778034,-1.8365271024944896e-05,1.97,274.9069327778034,284.3660023490209,284.3660023490209,364.17263383013653,357.24948857626856,350.0029221003115,641.2530584107234,629.0587897981135,616.9774022362674
254,274.56819347581734,0.000185202781137761,1.99,274.56819347581734,284.15019728104136,284.15019728104136,364.33059871859535,357.3092123715358,349.953235559659,641.5873126581889,629.2217027132002,616.97149387193
255,274.39114283110536,-5.6705440708570976e-06,1.99,274.39114283110536,283.95932315872705,283.95932315872705,364.37242676308404,357.35445457607557,350.0016270280344,641.5179606584805,629.1627421139128,616.922129723004
256,274.3715802733667,-4.1506953688541515e-06,1.99,274.3715802733667,283.9399538750187,283.9399538750187,364.3669341361272,357.3509990853505,350.00073373820925,641.5680075670324,629.2094412603965,616.9667620020651
257,274.0215839232129,0.00018984363969365425,2.01,274.0215839232129,283.70247865110673,283.70247865110673,364.519792092314,357.4098637364096,349.9525474443318,641.7684617666428,629.2590868415654,616.8638756275748
258,273.8577382088088,-7.262166839550055e-06,2.01,273.8577382088088,283.54101907256626,283.54101907256626,364.57320918049084,357.46056318278823,350.00087084881665,641.7948131966074,629.2755361877688,616.8720870669906
259,273.8410415396475,-4.141491506959305e-06,2.01,273.8410415396475,283.518712290239,283.518712290239,364.56509928519256,357.456441537889,350.00059221351006,641.8003834372732,629.2870095029893,616.8886791748722
260,273.50761239382376,0.0001892009325457078,2.03,273.50761239382376,283.31522731910707,283.31522731910707,364.7271202517766,357.5199914436261,349.95328507181677,642.086726589592,629.4064386833265,616.8420955277672
261,273.3649880512896,-5.661061991180105e-06,2.03,273.3649880512896,283.1693273894324,283.1693273894324,364.7701779486263,357.5656675652728,350.00105668616027,642.0711226584707,629.3930315947756,616.8299680930618
262,273.3677919222985,-2.4646969407626784e-06,2.03,273.3677919222985,283.1769191237159,283.1769191237159,364.7651800258696,357.56278768700133,350.0007732002059,642.1266199522645,629.4461919824889,616.8814737970932
263,273.0402799440656,0.0001896315254392711,2.05,273.0402799440656,282.97455525675304,282.97455525675304,364.92072076785377,357.62435879181083,349.95519429530486,642.3880274705772,629.5505308496353,616.8280040666551
264,272.9005375332639,-4.137107820767483e-06,2.05,272.9005375332639,282.83188797768855,282.83188797768855,364.96191678541265,357.66792066709985,350.0009028662501,642.39407837502,629.5573894123794,616.8353339597161
265,272.90128420744674,-2.792333476109299e-06,2.05,272.90128420744674,282.84013877209117,282.84013877209117,364.95856367170256,357.66597403047945,350.0008302046795,642.4445506992719,629.6057186013221,616.8824419100512
266,272.5640074895089,0.00018721057100878902,2.07,272.5640074895089,282.62993542422726,282.62993542422726,365.11995286552474,357.7312259995481,349.9567547790058,642.7219269344691,629.7243045156536,616.8419948811646
267,272.428071413113,-4.8691021541369395e-06,2.07,272.428071413113,282.49126158333877,282.49126158333877,365.15557163905356,357.7712813644491,350.00099567626916,642.7263223584694,629.7322095971851,616.8528415007565
268,272.42570105057735,-3.137375301998091e-06,2.07,272.42570105057735,282.49467851789336,282.49467851789336,365.15391709170467,357.76992249993657,350.00069012541746,642.7768637044684,629.7802377419146,616.8996701171219
269,272.08373532903283,0.0001841962285644705,2.09,272.08373532903283,282.2862359063854,282.2862359063854,365.3219221115743,357.83910345237075,349.9577617902158,643.0398287524533,629.8808211505284,616.8387262283013
270,271.94277726986275,-5.8603093546771845e-06,2.09,271.94277726986275,282.1320689494152,282.1320689494152,365.34523603217235,357.8724153486123,350.00098772317625,643.0689282296161,629.9198017415112,616.8861226056385
271,271.927711425895,-4.814532485797329e-06,2.09,271.927711425895,282.13481698038936,282.13481698038936,365.3588783830154,357.8788045794164,350.00129252170746,643.1056607353412,629.945672874222,616.9044725578215
272,271.56995651118774,0.0001814565151878611,2.11,271.56995651118774,281.8904879349011,281.8904879349011,365.5102045899127,357.9410036562035,349.9601889404599,643.3646552377897,630.0565090788865,616.865210194884
273,271.42716783749324,-6.27496082883372e-06,2.11,271.42716783749324,281.7443954168214,281.7443954168214,365.54687753332865,357.9797567727871,350.0011910190873,643.3689353897424,630.0640546945681,616.8756337521138
274,271.40682711792044,-4.890623406028638e-06,2.11,271.40682711792044,281.7297197475175,281.7297197475175,365.5433775857804,357.9776011957404,350.00090385171916,643.4211547142216,630.1129119345196,616.922375752709
275,271.0406532608822,0.00017948920415933323,2.13,271.0406532608822,281.4839675770543,281.4839675770543,365.7115903062462,358.04851185937133,349.9609288471328,643.6848805017028,630.2186799374101,616.8702991281065
276,270.88968163046405,-8.40680972935548e-06,2.13,270.88968163046405,281.3224462628764,281.3224462628764,365.739086804725,358.0827402112709,350.0015017334802,643.6845406973208,630.2253942070361,616.882434048403
277,270.8458887974539,-4.587739677153202e-06,2.13,270.8458887974539,281.2852049832678,281.2852049832678,365.74554263813366,358.08539417868224,350.0012733430337,643.7331235526913,630.2660746135166,616.9176391431112
278,270.4954722456173,0.000177664997879301,2.15,270.4954722456173,281.05417525454,281.05417525454,365.905556198889,358.15272406263534,349.9616119447671,643.9960785361396,630.3727036870443,616.8670896482627
279,270.3603045065186,-5.750816072347398e-06,2.15,270.3603045065186,280.9118984324242,280.9118984324242,365.9362195844378,358.18768842729895,350.0008894733604,643.9827341608246,630.3637223227548,616.8616025097901
280,270.337272299325,-3.478929116562668e-06,2.15,270.337272299325,280.8982160929843,280.8982160929843,365.9406911939125,358.18936943604496,350.0006755923413,644.0427578958397,630.4146796706463,616.9060045484839
281,269.9743281565033,0.00017561119762321553,2.17,269.9743281565033,280.6479362949413,280.6479362949413,366.09928982879,358.25712685698124,349.96280956442007,644.2938605136267,630.5164864824445,616.8568966184147
282,269.82198707371276,-6.810821910563369e-06,2.17,269.82198707371276,280.49605038608155,280.49605038608155,366.1347453076916,358.2937926186989,350.00106917559356,644.3251659672574,630.548778530501,616.8904354391606
283,269.78746979451915,-3.7277501647725586e-06,2.17,269.78746979451915,280.463265141793,280.463265141793,366.13129976495253,358.2915376407906,350.00072073778637,644.3877838589796,630.609725094777,616.951439267846
284,269.4183033500225,0.00017387940210955577,2.19,269.4183033500225,280.21860927575614,280.21860927575614,366.30502626112286,358.36700552882576,349.96318774555215,644.653358311588,630.7172145982156,616.9009115386838
285,269.28161349597724,-6.131895955552302e-06,2.19,269.28161349597724,280.0650431208359,280.0650431208359,366.3228109959048,358.3952128078611,350.0012331487355,644.6771240757408,630.7507685187252,616.9417769345462
286,269.21985737541667,-5.734044461580545e-06,2.19,269.21985737541667,280.037987974546,280.037987974546,366.3633669310134,358.415365307757,350.00224881665685,644.7140381173579,630.7645368771114,616.937898319427
287,268.69899519599494,0.0002537186205946451,2.22,268.69899519599494,279.6535658048894,279.6535658048894,366.56877517863876,358.5033862883316,349.9492273845143,645.1189531795317,630.9633085653867,616.9245342678347
288,268.4657900606099,-1.6983990801300308e-05,2.22,268.4657900606099,279.44388881831696,279.44388881831696,366.65547426772247,358.573585334181,350.00291820624,645.0602233727715,630.8906991707643,616.8400587534927
289,268.44508355156495,-1.1531068101588993e-05,2.22,268.44508355156495,279.4209331424036,279.4209331424036,366.6425312373732,358.56491340786016,350.0001324573201,645.1932416193858,631.0139338534019,616.9570642313594
290,268.04283783100374,0.00016173468194224938,2.24,268.04283783100374,279.1365475533708,279.1365475533708,366.81905316231064,358.64399020875857,349.96545377463855,645.3852131674358,631.0594506503583,616.854343035962
291,267.9193947733103,-7.491357956079803e-06,2.24,267.9193947733103,279.00973439015024,279.00973439015024,366.84822543667576,358.67639271508574,350.0013431235018,645.4195349345697,631.0932885504507,616.8878463415962
292,267.8948892568963,-2.3422529340511034e-06,2.24,267.8948892568963,278.9952140010541,278.9952140010541,366.85614193402586,358.67974580657443,350.00076580772384,645.4476344163554,631.1142931043896,616.9040154139703
293,267.53540189368914,0.00016653940930866362,2.26,267.53540189368914,278.7483531310114,278.7483531310114,367.0192867659141,358.75173210257765,349.96572513063194,645.7043457071835,631.222870376019,616.8628597982336
294,267.3964343962712,-6.0013269451708595e-06,2.26,267.3964343962712,278.60927270049166,278.60927270049166,367.05239391906207,358.786062971556,350.00138383338407,645.712196443815,631.2326070649978,616.8745940451741
295,267.3573395751859,-3.3511542739672606e-06,2.26,267.3573395751859,278.5798651268575,278.5798651268575,367.0591912241202,358.7888370930776,350.00099145065036,645.7525194509698,631.2659490769723,616.9037206326558
296,266.9894437029219,0.00016440193667821568,2.28,266.9894437029219,278.32282248438685,278.32282248438685,367.22235956927284,358.86122400366435,349.966395033598,646.0157958374352,631.3813739536148,616.8696524313553
297,266.8548282640323,-6.469629385552622e-06,2.28,266.8548282640323,278.1793370260641,278.1793370260641,367.247870278221,358.89168979871545,350.00131513066384,646.007572906605,631.3803509513414,616.8745523417072
298,266.81823825607773,-2.4744556756939318e-06,2.28,266.81823825607773,278.1541486476716,278.1541486476716,367.2591424709095,358.8966383910795,350.00086075528793,646.0516816242077,631.4128566163494,616.8985799214136
299,266.28398115113396,0.0002439294189773289,2.31,266.28398115113396,277.7799035280002,277.7799035280002,367.5015013818907,359.00543302925246,349.9510480554707,646.4333384612893,631.5758122647402,616.8390499953676
300,266.09306895300523,-1.3682245336266163e-05,2.31,266.09306895300523,277.5782691807396,277.5782691807396,367.5404228072309,359.0508074648117,350.00230152130945,646.4313635373694,631.5812668424289,616.8501624639817
301,266.0653064131186,-3.105288509774873e-06,2.31,266.0653064131186,277.5690541803648,277.5690541803648,367.55744797680035,359.0581515928364,350.00090358435193,646.4773240628165,631.6091258932158,616.8637689812488
302,265.72983711464013,0.00015910382178985216,2.33,265.72983711464013,277.3370252623433,277.3370252623433,367.71605545828567,359.1300355113008,349.9690717742381,646.7328040794436,631.720235976121,616.8271531485485
303,265.6094169723928,-1.0104136029087663e-05,2.33,265.6094169723928,277.21408664804926,277.21408664804926,367.74551209326876,359.1609717506354,350.0009902156886,646.7304794511651,631.7159674765115,616.8202531356372
304,265.59099883075055,-3.3932133355341065e-06,2.33,265.59099883075055,277.20735853279643,277.20735853279643,367.7573842938183,359.16649657465285,350.00088953677624,646.7573457058122,631.7289853030712,616.8220614117171
305,265.23672070534843,0.00015616765112302922,2.35,265.23672070534843,276.9615856692223,276.9615856692223,367.9236391636567,359.24282252895506,349.97002035728406,647.0156086193435,631.837557756439,616.7783841924811
306,265.1221092114777,-8.273522611901285e-06,2.35,265.1221092114777,276.83968417414866,276.83968417414866,367.9459964123153,359.2696927759403,350.0010468751143,647.0174439342408,631.8409475524415,616.7823120962569
307,265.0837641247381,-2.3311101859935235e-06,2.35,265.0837641247381,276.81566095072463,276.81566095072463,367.9611491124787,359.2770774894767,350.0010179600143,647.0489521727419,631.8581018252715,616.7880023907289
308,264.5700635483644,0.00023319605700833357,2.38,264.5700635483644,276.44640100531,276.44640100531,368.1950753268361,359.3854506306061,349.9573816780271,647.4304858657197,632.0333784674327,616.7505019095482
309,264.41141758455046,-1.7320115654695378e-05,2.38,264.41141758455046,276.27681010538817,276.27681010538817,368.22247522472713,359.423118304436,350.0041000560877,647.4321644861825,632.050930583749,616.7803755122341
310,264.3745778693361,-3.062561944267017e-06,2.38,264.3745778693361,276.25417003764375,276.25417003764375,368.235347502502,359.4278352546697,350.0016139554183,647.4688126144549,632.0734769074636,616.79227235188
311,264.01449269571606,0.00015280639427284193,2.4,264.01449269571606,275.99965206124654,275.99965206124654,368.4000800027757,359.5054973476403,349.97391080994555,647.7356025615442,632.1959723538569,616.7671183444087
312,263.9403856663805,-8.823776982747056e-06,2.4,263.9403856663805,275.90705439959,275.90705439959,368.40513308196995,359.5222647098131,350.00201491285975,647.7095211691618,632.1881842311907,616.7742173554769
313,263.89413215062456,-2.500505597358149e-06,2.4,263.89413215062456,275.8795521297633,275.8795521297633,368.4243588129372,359.5312760252784,350.0010516731125,647.7289600975319,632.1908648825541,616.763595804113
314,263.52874390487085,0.00015116273971638172,2.42,263.52874390487085,275.61719266878396,275.61719266878396,368.59260176049787,359.61162628496953,349.97518739147404,647.9828452648164,632.302454859518,616.7295407159569
315,263.4385819764456,-8.882438692903172e-06,2.42,263.4385819764456,275.51704415596026,275.51704415596026,368.6011593428613,359.62925503645744,350.00194513317945,647.9961963265498,632.3283002702038,616.7658777461037
316,263.39268390872274,-2.310717277409502e-06,2.42,263.39268390872274,275.48081972030985,275.48081972030985,368.61235068365437,359.6342919530713,350.0011012166156,648.01332344739,632.3359116664809,616.7664074523733
317,262.8440163618971,0.00022373580272194715,2.45,262.8440163618971,275.08432504112733,275.08432504112733,368.8669484803514,359.75751995997945,349.964837323369,648.3894862371004,632.5019459133781,616.7165889755491
318,262.7168668080589,-1.95259600073161e-05,2.45,262.7168668080589,274.94141530069237,274.94141530069237,368.88576839423894,359.78726093936086,350.0053411767612,648.3832450421407,632.5111287307836,616.7379310329172
319,262.6778182581158,-2.95680977902002e-06,2.45,262.6778182581158,274.91483058342277,274.91483058342277,368.89759914220747,359.7910220271194,350.0014813382764,648.4037949981565,632.5192149553089,616.7367548278853
320,262.3009736704019,0.00014564468267908026,2.47,262.3009736704019,274.6384760673728,274.6384760673728,369.06935833557435,359.87496887078333,349.9787667737297,648.6577470258526,632.6329183307676,616.7067762462319
321,262.1984438130347,-1.083453243555521e-05,2.47,262.1984438130347,274.5308832061537,274.5308832061537,369.08927553988246,359.89671986866205,350.0024834122819,648.6560314767842,632.6335206830868,616.7092871562417
322,262.1693793130552,-2.991818266573354e-06,2.47,262.1693793130552,274.5074935565378,274.5074935565378,369.0954236783939,359.89889794955354,350.0010967298905,648.6738882635343,632.644016142212,616.7144894022422
323,261.6232941030225,0.0002154089898624978,2.5,261.6232941030225,274.1119369068968,274.1119369068968,369.35288307167735,360.02631291377736,349.96927563248556,649.0542978888354,632.8152808770365,616.6701840867319
324,261.491375389833,-2.3002053678222723e-05,2.5,261.491375389833,273.9739755069661,273.9739755069661,369.3797801371074,360.0574540664474,350.0047769939433,649.0536406705013,632.8165699429998,616.6721395498978
325,261.46729850953193,-3.85945707215285e-06,2.5,261.46729850953193,273.958866804118,273.958866804118,369.38561670312816,360.0586534237984,350.0015012533287,649.0751969700501,632.8274338662819,616.6743000306677
326,261.09166443691277,0.0001396029898868001,2.52,261.09166443691277,273.68335779288753,273.68335779288753,369.5583397651128,360.1448979701604,349.9814689158307,649.3362574717393,632.948071804342,616.6502324061635
327,260.9896402767846,-1.2815098665130975e-05,2.52,260.9896402767846,273.58066521327714,273.58066521327714,369.575024888691,360.1636008997035,350.00245483156095,649.3565372039191,632.9645316636721,616.6630441025743
328,260.95704226588805,-3.409747775129368e-06,2.52,260.95704226588805,273.5565440973385,273.5565440973385,369.58237281058194,360.1667885642622,350.00156282648646,649.3812773161073,632.9781455761129,616.6673316156988
329,260.4025202310779,0.00020712355072172173,2.55,260.4025202310779,273.15287926208634,273.15287926208634,369.8443378475383,360.2989647268891,349.9734951909167,649.7708578582493,633.1571252726748,616.6286580602832
330,260.26172342090746,-2.2526248088072798e-05,2.55,260.26172342090746,273.00905616174714,273.00905616174714,369.8636890752406,360.3239370398152,350.004361077675,649.8009914789209,633.1853433492856,616.6543714792541
331,260.21290447508807,-5.234997803915675e-06,2.55,260.21290447508807,272.9766153175248,272.9766153175248,369.87644657594217,360.3293012800326,350.0022577453137,649.8446740970656,633.2101608302465,616.6629429754433
332,259.8185482575582,0.00013203361661306978,2.57,259.8185482575582,272.68602612972296,272.68602612972296,370.0547118595053,360.41947756900794,349.98386815693533,650.1281586315978,633.3473227226384,616.6496898333551
333,259.70238880616427,-1.5885480808774943e-05,2.57,259.70238880616427,272.57385059285747,272.57385059285747,370.0696087823407,360.43600970463257,350.0024649776411,650.1776280193686,633.3878303806157,616.6816294898806
334,259.64875914542625,-8.791522980056143e-06,2.57,259.64875914542625,272.53398830264814,272.53398830264814,370.08356524955065,360.4426888130849,350.00215125657695,650.2140972518517,633.4045350169126,616.6812482011484
335,259.07731037306075,0.00019210719051265812,2.6,259.07731037306075,272.111823221091,272.111823221091,370.3487180973452,360.5774254326103,349.975382251984,650.6127681444159,633.5888795462923,616.6442836399176
336,258.922113618937,-3.121334109357221e-05,2.6,258.922113618937,271.9556543854384,271.9556543854384,370.36777045833725,360.60034529046675,350.0028762191524,650.645152739358,633.6105619478099,616.6548492721196
337,258.84692826029107,-1.685535381412695e-05,2.6,258.84692826029107,271.9006793666115,271.9006793666115,370.3903445588544,360.6116192933814,350.00340108291766,650.6919520695218,633.6268576822351,616.6447873194248
338,258.2638483819333,0.00018056243566588748,2.63,258.2638483819333,271.46809963476187,271.46809963476187,370.6591371874119,360.7479598482449,349.975922851673,651.0973889220769,633.8128650898307,616.605140695244
339,258.1039712139372,-3.564745597139929e-05,2.63,258.1039712139372,271.310414064548,271.310414064548,370.68293224753273,360.7729439043978,350.00281904612655,651.1113518112132,633.809720015367,616.5852232142298
340,258.0276256599063,-1.865385194177449e-05,2.63,258.0276256599063,271.26086028535343,271.26086028535343,370.70974599297864,360.7863075995329,350.0035890928814,651.1841253152886,633.8463132518865,616.5909407258416
341,257.6230385409541,0.00010755019634278717,2.65,257.6230385409541,270.96238536966905,270.96238536966905,370.89237769677,360.87807509066494,349.9837035924709,651.4781885560811,633.9844061405046,616.5702960652819
342,257.48191285643793,-3.4094213064439494e-05,2.65,257.48191285643793,270.8324461728286,270.8324461728286,370.9191231370938,360.90045535365914,350.00256189974846,651.4978468561524,633.9773874801164,616.5389892847791
343,257.4047164611949,-2.718404783952355e-05,2.65,257.4047164611949,270.7767463793085,270.7767463793085,370.9408361397167,360.91085511373353,350.0032988349998,651.5781185319687,634.0235210084014,616.55648496543
344,256.82899914889043,0.00015579448525215867,2.68,256.82899914889043,270.3532655046146,270.3532655046146,371.2072662673685,361.0443378327052,349.9720199345628,651.9875660592455,634.2098885888494,616.5143827073161
345,256.63785916222116,-5.393634789574442e-05,2.68,256.63785916222116,270.17098594720255,270.17098594720255,371.2415477250977,361.0764392823382,350.00312407753756,652.0082453498098,634.1986620260597,616.4726737077096
346,256.5451119974845,-4.055432558780492e-05,2.68,256.5451119974845,270.11031971958954,270.11031971958954,371.27169578621016,361.09109629645036,350.0045388119357,652.1186965393634,634.2602024854572,616.4926806680062
347,256.15339858787695,7.779193628909553e-05,2.7,256.15339858787695,269.826578167544,269.826578167544,371.44905742705896,361.1785424158456,349.98102785250455,652.408680888889,634.389055877727,616.4576281500046
348,255.98266000203924,-6.319982608193886e-05,2.7,255.98266000203924,269.67759316062137,269.67759316062137,371.48556010183574,361.20770356637854,350.00421535891525,652.4627026148595,634.4008159032103,616.4306210973564
349,255.89955848444785,-6.104667828144006e-05,2.7,255.89955848444785,269.61538217476334,269.61538217476334,371.5010818022187,361.2145469769051,350.0049509811575,652.5674399477829,634.4632828906363,616.4561469662735
350,255.30564145419743,8.907331590157774e-05,2.73,255.30564145419743,269.2051735698248,269.2051735698248,371.78453069187384,361.3529745727876,349.96530052721465,652.962870866583,634.6045383487025,616.3404563279174
351,255.1804051544351,-9.226294300479498e-05,2.73,255.1804051544351,269.0374159611213,269.0374159611213,371.75996366345265,361.3527042650217,349.9929597674339,653.0713264228997,634.7063286432561,616.4303112968505
352,254.98563682326719,-0.00011866309515096152,2.73,254.98563682326719,269.01940172538133,269.01940172538133,371.8856085016236,361.39454986916166,349.94966109772963,652.9731521490891,634.4614505246036,616.06423285912
353,254.7740100614804,1.829768607541915e-05,2.76,254.7740100614804,268.74320128490893,268.74320128490893,371.86988906667034,361.33856071838073,349.8249067532088,653.5032630041215,634.8975546398187,616.3739832066991
354,254.3850141387567,-0.00017019733170475781,2.76,254.3850141387567,268.62254744859405,268.62254744859405,372.14083493558024,361.4862782950205,349.8453050191111,653.2084550899752,634.4227607416879,615.7510860557162
355,254.51305083022623,-0.00014261254896730247,2.76,254.51305083022623,268.5840915817717,268.5840915817717,372.01772055165486,361.4652030128442,349.93296435418836,653.5777779575783,634.8758013344009,616.2668672107303
356,253.8640267549744,5.8995201107192585e-05,2.79,253.8640267549744,268.1630385019007,268.1630385019007,372.39731552359507,361.6856592919745,349.9578632593805,653.8866974147103,634.9314739456396,616.0669855105168
357,253.7589995083762,-8.354218899220278e-05,2.79,253.7589995083762,268.02958877629663,268.02958877629663,372.3978833168017,361.7094693886313,350.0063465384154,653.9536324903365,635.0004330514826,616.1335069862396
358,253.72324929481005,-7.274283631686362e-05,2.79,253.72324929481005,268.0110415113991,268.0110415113991,372.399213142621,361.70907726955573,350.00546655729266,653.9959995764935,635.0164727401118,616.1263291468866
359,253.35943247517875,1.1527483350093348e-05,2.81,253.35943247517875,267.74211052402404,267.74211052402404,372.56052280927975,361.788336591243,349.9799227546002,654.2534601911761,635.1248202775702,616.0802718053363
360,253.27399058497585,-3.8180630722362e-05,2.81,253.27399058497585,267.6543474264953,267.6543474264953,372.57351030577945,361.8063070143076,350.0032250656202,654.2793118299488,635.1442605177264,616.0925577240395
361,253.23573039472964,-3.755993805332203e-05,2.81,253.23573039472964,267.6162387214029,267.6162387214029,372.56971866050486,361.80423554104436,350.00341901297116,654.300910641736,635.1573555616934,616.0981085774973
362,252.7167390018385,8.997939986077341e-05,2.84,252.7167390018385,267.2156991538496,267.2156991538496,372.80133158250555,361.9196395499708,349.9664327453869,654.6519748839046,635.3157046007038,616.0518567941248
363,252.58453055012296,-3.8622959205869556e-05,2.84,252.58453055012296,267.07452815443764,267.07452815443764,372.82206027606344,361.94846262960357,350.0037565162049,654.6838197983919,635.346332011822,616.0802266412045
364,252.53507577909156,-4.083937223708922e-05,2.84,252.53507577909156,267.03224424197225,267.03224424197225,372.8215879613751,361.947791031861,350.00404616848783,654.7459768259065,635.3906748839586,616.1102259248424
365,252.02234611321532,9.67267174154518e-05,2.87,252.02234611321532,266.6367186462954,266.6367186462954,373.0519041018616,362.06303377321444,349.9676458777733,655.1261461235177,635.5779200251197,616.0932155883104
366,251.87693958651693,-3.38679729525726e-05,2.87,251.87693958651693,266.4871050863027,266.4871050863027,373.0742226918854,362.09207654007065,350.0042491308747,655.1902177083771,635.6331327401844,616.1404944131499
367,251.81476147575654,-3.525879323373893e-05,2.87,251.81476147575654,266.4291421700841,266.4291421700841,373.0700462165814,362.08942228045385,350.0044244796089,655.2651556887794,635.6909991150061,616.1850790133266
368,251.28842286730895,8.8551081277366e-05,2.9,251.28842286730895,266.0164904991417,266.0164904991417,373.29721094087336,362.2036883150778,349.968823954707,655.6604507585095,635.8947089381278,616.1858913034522
369,251.13949940265476,-4.3061155105772464e-05,2.9,251.13949940265476,265.87778760573383,265.87778760573383,373.32850755152873,362.23676301151033,350.0044370857345,655.7406948091378,635.9528052023129,616.2243009376928
370,251.09198003508016,-4.002009228365466e-05,2.9,251.09198003508016,265.8405303968793,265.8405303968793,373.3238005271313,362.23359282585017,350.0039741824589,655.821372081433,636.0142037009291,616.26927107333
371,250.57139224255192,7.443616064617409e-05,2.93,250.57139224255192,265.44468258342295,265.44468258342295,373.5606567252455,362.35316139429113,349.9691589515635,656.2319763581645,636.2229854494202,616.2666465776974
372,250.40516387799315,-5.341957244620055e-05,2.93,250.40516387799315,265.2723656052595,265.2723656052595,373.5681614805435,362.37513944353384,350.00455509288423,656.2652338922687,636.254515734354,616.2928240908915
373,250.32512660547627,-7.080172786411154e-05,2.93,250.32512660547627,265.2340012127883,265.2340012127883,373.61319331065164,362.3935885088992,350.0035446343583,656.4297887697119,636.3453224570843,616.328046443412
374,249.81936649329518,6.332817571674809e-06,2.96,249.81936649329518,264.7916493566235,264.7916493566235,373.7636765465254,362.4761673813129,349.97327362339826,656.6859694957894,636.4762782537522,616.2996615677455
375,249.6117826926694,-0.00012371710219094556,2.96,249.6117826926694,264.65931931003854,264.65931931003854,373.8905101127893,362.5525451737285,350.00965982317285,656.872956048245,636.5421648711206,616.2727063777571
376,249.6232994874912,-0.00010365126174782802,2.96,249.6232994874912,264.62399292350494,264.62399292350494,373.8060107807163,362.5097578535632,350.0051357447898,656.9077689321095,636.6189543062648,616.3742075717068
377,249.1396854687516,1.930402494809691e-05,2.99,249.1396854687516,264.27005231385937,264.27005231385937,374.04207032934664,362.6241985918962,349.9602108284651,657.1995815487455,636.6894169332488,616.2156041110316
378,248.93121445770595,-0.00010055475576498107,2.99,248.93121445770595,264.04755110922906,264.04755110922906,374.0494515778696,362.6401054316412,349.9867948032977,657.3942199242359,636.8561623529844,616.3529166436857
379,248.8601245540406,-0.00011186478543645517,2.99,248.8601245540406,264.00070546964963,264.00070546964963,374.0679536768423,362.653155486802,349.99588809639414,657.3415061225829,636.758929033781,616.2161128758785
380,248.2899619214889,-3.400433485567511e-05,3.02,248.2899619214889,263.5265158421325,263.5265158421325,374.28682647324376,362.7691648506775,349.9704448475893,657.7795666347846,637.0001504857662,616.2430937025092
381,248.1242084562598,-9.559656444757536e-05,3.02,248.1242084562598,263.37596128448564,263.37596128448564,374.32723180059793,362.80690738568336,350.00824108830693,657.8493280192032,637.0256816126969,616.2294157333388
382,248.05503728874783,-8.380022552945121e-05,3.02,248.05503728874783,263.3043497610727,263.3043497610727,374.3135676015429,362.79851584071764,350.00707195138955,657.9164656728782,637.0678719606713,616.2481376942266
383,247.52133103156123,-2.415079557060995e-05,3.05,247.52133103156123,262.8705108523314,262.8705108523314,374.53346078045087,362.91091515664556,349.97286398399007,658.2618652208273,637.2159615067376,616.1832702035551
384,247.31400724879995,-0.00013949243470168238,3.05,247.31400724879995,262.6762908718509,262.6762908718509,374.57456492791414,362.9488814394043,350.0116568005126,658.3387635463962,637.2392528593138,616.1582281376956
385,247.1883971682098,-0.00013973664084976356,3.05,247.1883971682098,262.5568653403104,262.5568653403104,374.56782140564036,362.9438737944101,350.01106469353226,658.397074057713,637.251685218153,616.1289640925061
386,246.6293695245734,-9.109692025766059e-05,3.08,246.6293695245734,262.1078453508122,262.1078453508122,374.79292844676155,363.0579533146194,349.9744469963948,658.7323440855996,637.3740820339738,616.0239249277934
387,246.41444006869824,-0.00016810358361862843,3.08,246.41444006869824,261.91954310219035,261.91954310219035,374.8408508155539,363.10038508424105,350.01469857433057,658.8165125596425,637.3938070566294,615.9860979934612
388,246.28072788680294,-0.00016879575605310837,3.08,246.28072788680294,261.77807122581754,261.77807122581754,374.8179608357711,363.0877781594527,350.01379860341814,658.8329672258767,637.3770204693346,615.9359821860659
389,245.69044704895006,-0.00013225452311882435,3.11,245.69044704895006,261.28745003531134,261.28745003531134,375.0324191373656,363.19685283917187,349.9766971134523,659.1352807619601,637.4780823374155,615.8195441539999
390,245.50624737209796,-0.00013052378116718,3.11,245.50624737209796,261.120463136907,261.120463136907,375.0723426041291,363.2335371487906,350.01290263416263,659.1889819508514,637.4935303382907,615.8037532621867
391,245.42622487468,-0.00012248756764299262,3.11,245.42622487468,261.01706038737603,261.01706038737603,375.034501855925,363.214314419588,350.0121815603131,659.1545397776779,637.4659559254163,615.7809033917007
392,244.8965256670279,-8.5891725599474e-05,3.14,244.8965256670279,260.57958490131153,260.57958490131153,375.2557053762354,363.32717774654037,349.974595797726,659.4157668598918,637.5545443257598,615.6804475381178
393,244.7194468221386,-0.00013327766217352544,3.14,244.7194468221386,260.42988846832344,260.42988846832344,375.30886628891597,363.372454291175,350.0139178687907,659.4198615835338,637.5260210921984,615.6277999449281
394,244.6011194905551,-0.00015109534244939216,3.14,244.6011194905551,260.2818573844308,260.2818573844308,375.2802615793661,363.3588892795184,350.01501381924015,659.3788242818136,637.49379073821,615.6020599327825
395,244.09741889305573,-5.3424953962877275e-05,3.17,244.09741889305573,259.8748739724776,259.8748739724776,375.5037494392192,363.47159936818406,349.9724168735755,659.5844232035257,637.5355293248856,615.4661358494038
396,243.88901202288073,-0.00010388492210566813,3.17,243.88901202288073,259.673196431183,259.673196431183,375.55503057668534,363.5170461415326,350.01210680845594,659.6065063287497,637.5443564004306,615.4678058829384
397,243.79405953986603,-9.337114659146994e-05,3.17,243.79405953986603,259.5766688091771,259.5766688091771,375.5552590901304,363.5166224497047,350.00971772872526,659.4901755050968,637.4305474000747,615.3607183198686
398,243.2594957733455,-4.358685303218479e-05,3.2,243.2594957733455,259.1036517765928,259.1036517765928,375.7470894689555,363.6129534829718,349.96578430134383,659.8149095216123,637.6170273393205,615.3889000824377
399,243.04793012883283,-9.416798676908922e-05,3.2,243.04793012883283,258.9394281414323,258.9394281414323,375.844880324229,363.67550119985833,349.99157296346283,659.5754705622508,637.3343604875676,615.0794346172236
400,242.98857236575307,-5.355485455660336e-05,3.2,242.98857236575307,258.814226881562,258.814226881562,375.73649363596473,363.5954466134548,349.94119187592366,659.8484635054174,637.6556253982865,615.4422837461274
401,242.41934532042427,-8.762861172240122e-07,3.24,242.41934532042427,258.42144376662463,258.42144376662463,376.08329062554253,363.75764583966964,349.853366567725,659.7042767207007,637.275876041347,614.8184398802441
402,242.13135099397076,-5.435538492315484e-05,3.24,242.13135099397076,258.09667402332104,258.09667402332104,376.11968294990817,363.8085329010052,349.9220020467729,660.1507305440725,637.7412694360279,615.3027737063558
403,241.9791951563132,-4.415902352616907e-05,3.24,241.9791951563132,257.95468162635353,257.95468162635353,376.19793655143405,363.8811717538508,349.987861009825,659.9820459750763,637.5734728454413,615.1450333569691
404,241.42622274570883,-7.443669029938427e-06,3.27,241.42622274570883,257.47657655004394,257.47657655004394,376.42198255022544,364.0055915098849,349.9659766460253,660.3291903164767,637.786386252273,615.2080177376951
405,241.23070642427726,-4.533002248419127e-05,3.27,241.23070642427726,257.28487972485004,257.28487972485004,376.48676896966634,364.05867473301055,350.00800931216776,660.3031187739945,637.757879077743,615.1887548928718
406,241.11896258512675,-4.4304061907918246e-05,3.27,241.11896258512675,257.1614669500266,257.1614669500266,376.4856322739178,364.05835957852963,350.00745380690915,660.2792103076978,637.7472073108538,615.1974960158211
407,240.59767048261986,-1.707515550575245e-05,3.3,240.59767048261986,256.72716070980823,256.72716070980823,376.7116726073982,364.1749398241706,349.9668200237833,660.5481095402222,637.8695185971218,615.1609353477667
408,240.41131310504824,-4.553960329967133e-05,3.3,240.41131310504824,256.55242762439667,256.55242762439667,376.7816537007358,364.23028553218234,350.0081159045353,660.5411397175435,637.8454035831489,615.1327281986723
409,240.29514026009605,-3.494789608338156e-05,3.3,240.29514026009605,256.4209262331386,256.4209262331386,376.776589706019,364.2279852910553,350.0070594126442,660.5642754034847,637.8760158322744,615.1760103408184
410,239.76273019036975,-1.3401880941565913e-05,3.33,239.76273019036975,255.98417329626201,255.98417329626201,377.016096697002,364.35110021574206,349.96492058807524,660.861692675907,638.0152428748329,615.1467132545223
411,239.55893968323818,-4.100585647293098e-05,3.33,239.55893968323818,255.79748121770132,255.79748121770132,377.0942866315952,364.4117737463668,350.0084766610797,660.8921385339287,638.0219417607469,615.143516967233
412,239.47115383651123,-4.022220492827522e-05,3.33,239.47115383651123,255.69306504374347,255.69306504374347,377.07341525870993,364.40117812736355,350.0067867461437,660.9303429994874,638.0617137116291,615.1887413674941
413,238.81067604006125,-1.9617363237189878e-05,3.37,238.81067604006125,255.15991075899646,255.15991075899646,377.3844304153014,364.5605273117075,349.9490439978694,661.3309258587143,638.2484956416133,615.1437075237759
414,238.55229821778605,-5.628711261063124e-05,3.37,238.55229821778605,254.93444383075482,254.93444383075482,377.49381314778935,364.6455906775676,350.0107979981843,661.4430563839996,638.3075031865368,615.1657180121648
415,238.4592216823299,-6.275983755588133e-05,3.37,238.4592216823299,254.82563496570648,254.82563496570648,377.4673617996788,364.632078224633,350.0086838966634,661.474938777896,638.3399287233035,615.1998295275653
416,237.9458343928316,-5.333104951921186e-05,3.4,237.9458343928316,254.4127741124295,254.4127741124295,377.6985585115087,364.74946285479905,349.96212251283157,661.8320898172037,638.5193601718644,615.1910390648479
417,237.74068647479464,-8.552195062183632e-05,3.4,237.74068647479464,254.23164775540607,254.23164775540607,377.77573030777853,364.81152815595846,350.0104194932252,661.9097782089508,638.558784662425,615.2026264086525
418,237.671553755831,-9.816893878744626e-05,3.4,237.671553755831,254.14590722786622,254.14590722786622,377.7409262217817,364.7935948647325,350.0083389107717,662.0058386195532,638.6421506089015,615.2742873771801
419,237.1849755086328,-0.00010705343581129956,3.43,237.1849755086328,253.7713385584237,253.7713385584237,377.97882172066625,364.91305727681436,349.96076532697924,662.2845239624413,638.7370525111468,615.1716133355961
420,236.9803533473505,-0.00014919963994353136,3.43,236.9803533473505,253.5833155397583,253.5833155397583,378.0413854706335,364.9693172818346,350.0124579013462,662.3875967933948,638.7737513542821,615.1512575916012
421,236.9046083412144,-0.0001334579166721861,3.43,236.9046083412144,253.49208097134894,253.49208097134894,378.0108469517683,364.9534910627675,350.0103909834031,662.3911503373853,638.7592083054415,615.1149705430829
422,236.290306028794,-8.87355355545516e-05,3.47,236.290306028794,253.01098585154952,253.01098585154952,378.3202580331344,365.109190971839,349.9445607892376,662.7472130939516,638.881927201175,614.9855981627303
423,236.02516437580817,-0.00011001539362154311,3.47,236.02516437580817,252.7851844038661,252.7851844038661,378.4339357768334,365.2016512981007,350.01660199057426,662.8758311158507,638.9293475738782,614.966290247511
424,235.98248692547716,-0.00013044896972747022,3.47,235.98248692547716,252.7063560703642,252.7063560703642,378.36070754498394,365.16275478479844,350.0109757119997,662.9333100748594,638.991489695589,615.025017096141
425,235.49684410000816,-0.0001643906551984653,3.5,235.49684410000816,252.3350538968382,252.3350538968382,378.61220713566274,365.28929048837057,349.96166915956616,663.1001421378386,638.9643574809734,614.7933617109787
426,235.3152807879322,-0.00020576076344314131,3.5,235.3152807879322,252.15779161870802,252.15779161870802,378.63834898079983,365.32398863044926,350.00789896790246,663.2692189519579,639.0873540551255,614.8705998233149
427,235.30753643810044,-0.00022687032572776822,3.5,235.30753643810044,252.13968114760627,252.13968114760627,378.6184762356215,365.3120982415202,350.00436081849153,663.0179745059478,638.8216118100427,614.5928947474252
428,234.73900578899563,-0.00018319469491656637,3.54,234.73900578899563,251.69183494742603,251.69183494742603,378.876553568228,365.43228584323924,349.9193380774296,663.5618672111823,639.1534993225376,614.684931761586
429,234.56904439917528,-0.0001431118514456653,3.54,234.56904439917528,251.5657468818477,251.5657468818477,379.00273099656306,365.53726749725047,350.00457879097235,663.4467219490756,638.9809653671201,614.4715126350853
430,234.52080841334705,-0.00016339175455337696,3.54,234.52080841334705,251.49552424638085,251.49552424638085,378.95560305162536,365.5138519564469,350.0061067805868,663.5729860897394,639.1085316750701,614.5971399321063
431,234.11565488351505,-0.00020072347202748642,3.57,234.11565488351505,251.18237043131924,251.18237043131924,379.16697490426805,365.6254855832381,349.96705087793936,663.6882803322893,639.0697717217631,614.3876986293875
432,234.02404089143852,-0.0001956895674679604,3.57,234.02404089143852,251.10510853694566,251.10510853694566,379.19288258632696,365.6603403845444,350.0153298700389,663.7403617671083,639.0961494101796,614.3944769175909
433,234.06325386555756,-0.00014321129749250705,3.57,234.06325386555756,251.1349207251635,251.1349207251635,379.16564714242145,365.6469864034289,350.0171101550263,663.5760136132475,638.9399682230214,614.248091070245
434,233.595868856773,-0.00017776353559773028,3.61,233.595868856773,250.78461390814576,250.78461390814576,379.42456375965884,365.7782219957033,349.9506171049412,663.8146928492631,638.9888834507585,614.0827792415556
435,233.4968025755081,-0.00015719866979191366,3.61,233.4968025755081,250.7112123900314,250.7112123900314,379.50455420504403,365.85190473451763,350.02330477871277,663.7640440518101,638.8998161844756,613.9675604014932
436,233.53570529972274,-0.00018273285018688412,3.61,233.53570529972274,250.72557933035543,250.72557933035543,379.45066033968317,365.82470838462285,350.02466336680146,663.638547180277,638.7817981437172,613.8568315315961
437,233.08483482030178,-0.0002437909368013802,3.65,233.08483482030178,250.3888540872333,250.3888540872333,379.7102758540756,365.958242454565,349.96284085015435,663.7489455425016,638.7141884666707,613.586339385498
438,233.01259105575187,-0.00024291060489101124,3.65,233.01259105575187,250.34244491318867,250.34244491318867,379.78224233775063,366.0265342692139,350.03480021589365,663.6049647489092,638.5373698564476,613.3916434147637
439,233.07631960274628,-0.0002563479517662115,3.65,233.07631960274628,250.3712045096716,250.3712045096716,379.71657920333877,365.99414422909825,350.0389172565659,663.3427754948325,638.2959180162778,613.1693091722196
440,232.7796367789355,-0.0003074596250183248,3.68,232.7796367789355,250.14740307907195,250.14740307907195,379.8905266360193,366.0836691044454,349.99328425158507,663.2969747648142,638.1144157728647,612.8323176239887
441,232.74443507684987,-0.00031812815209641965,3.68,232.74443507684987,250.11996165498607,250.11996165498607,379.91479066188504,366.1172604356424,350.043902772694,663.0767016357381,637.8631274212171,612.5585850260727
442,232.79529574783217,-0.0003850978860935328,3.68,232.79529574783217,250.12604133435906,250.12604133435906,379.83059427560323,366.075797263964,350.0510581046802,662.7965555162082,637.5995920845692,612.3072909393957
443,232.3662183056012,-0.000528018620461479,3.72,232.3662183056012,249.78313526046495,249.78313526046495,380.037619506291,366.18882408222055,350.0046228821487,662.7700545529007,637.4012370605576,611.9068490727798
444,232.3211943928119,-0.0005537235733280577,3.72,232.3211943928119,249.7653654429132,249.7653654429132,380.05703665327917,366.22169783028625,350.06341908311396,662.5729061222584,637.1375188900797,611.5882344407311
445,232.3864475245232,-0.0004941163019184236,3.72,232.3864475245232,249.77154063518014,249.77154063518014,379.93879062260686,366.1580634451222,350.0604686055504,662.2060308185958,636.7810784403587,611.2445245184191
446,231.97432519839478,-0.0005496711137024102,3.76,231.97432519839478,249.44835906818133,249.44835906818133,380.17185707497305,366.28445758733363,350.01479881409773,662.1340635257626,636.5440961144503,610.818378278689
447,231.92806209296154,-0.000547513494778773,3.76,231.92806209296154,249.3987203426849,249.3987203426849,380.1665823562153,366.30410906263774,350.06868899897137,661.8956596226953,636.2570298184482,610.4983822696882
448,231.99188513337165,-0.0006619336438118406,3.76,231.99188513337165,249.4288887717042,249.4288887717042,380.0621849118459,366.2507253128999,350.07509578045034,661.5090525496774,635.880551008037,610.132114673738
449,231.7672464647855,-0.000860147865732741,3.79,231.7672464647855,249.27359366882885,249.27359366882885,380.1622058129151,366.31058116306576,350.0507931536563,661.2596587716906,635.5030120807079,609.6116094246041
450,231.81467547511525,-0.0008479906975276119,3.79,231.81467547511525,249.37989059442245,249.37989059442245,380.094195135482,366.28718835791375,350.0856944914431,661.0675485093846,635.226098302172,609.2776575783264
451,232.04139054562796,-0.0006646582360306796,3.79,232.04139054562796,249.5535921023718,249.5535921023718,379.92846857610044,366.1973460995633,350.0823771164595,660.602142167986,634.7727454659652,608.8501969124885
452,231.80806568555968,-0.0007483459731585373,3.83,231.80806568555968,249.40487991536722,249.40487991536722,380.077305902191,366.28376964563705,350.04245363892915,660.4544888806971,634.4956903390785,608.4166197974856
453,231.95150364826517,-0.000619492519635334,3.83,231.95150364826517,249.55820184704487,249.55820184704487,380.03727385234635,366.27298355835603,350.07403484536275,660.2847511882735,634.2484944397436,608.1284934023811
454,232.22154112200766,-0.000708486024359356,3.83,232.22154112200766,249.77141395472393,249.77141395472393,379.866148578142,366.1849229550555,350.0770522972456,659.9535498939315,633.9551853913703,607.8656347056178
455,232.06068289770334,-0.0009864032075298512,3.87,232.06068289770334,249.65032254264878,249.65032254264878,379.99366436250364,366.27402365575426,350.0651427190322,660.0555120375803,633.8700087330185,607.5770747709937
456,232.39110414140652,-0.0006912556389581104,3.87,232.39110414140652,249.99075787182642,249.99075787182642,379.8964959709694,366.2343545195997,350.0919633677627,659.9579165428586,633.7125231469084,607.3767515554822
457,232.7763787801595,-0.0005045369068984451,3.87,232.7763787801595,250.30340070492167,250.30340070492167,379.71347899876787,366.1300691403811,350.07381117575,659.7236921271958,633.4931316763813,607.1755676583365
458,232.70762120340427,-0.0005855962853543728,3.91,232.70762120340427,250.2438005663931,250.2438005663931,379.82737755174554,366.21244449033304,350.0564600773514,659.7191265401337,633.3977045506325,606.9535670958583
459,232.88969943536173,-0.00038465603542714444,3.91,232.88969943536173,250.47836673676798,250.47836673676798,379.8107726036914,366.20047970528617,350.05873614565945,659.6875147877915,633.2843915927855,606.7896653640668
460,233.33399279599954,-0.0003842954853430225,3.91,233.33399279599954,250.76675390064324,250.76675390064324,379.5741895726002,366.08710572209685,350.0653568875246,659.3375610631232,633.0705135085261,606.6785409136843
461,233.13483479126873,-0.0005741183936015526,3.95,233.13483479126873,250.63483492150087,250.63483492150087,379.77594919055883,366.21255815600347,350.0500341443252,659.4023294802142,633.0019186578043,606.45507452801
462,233.4500331284363,-0.0003413638117422124,3.95,233.4500331284363,250.94510139255036,250.94510139255036,379.70041229130976,366.17735868308995,350.05598366386107,659.295906417781,632.8795686413488,606.3221816656895
463,233.6708533102589,-0.00031097081028441664,3.95,233.6708533102589,251.0788304307398,251.0788304307398,379.53463593854343,366.09115817704713,350.0500091311126,659.182274291739,632.8231356350254,606.3082414756857
464,233.48554238277796,-0.0004363282261943269,3.99,233.48554238277796,250.88933754478327,250.88933754478327,379.67943991863433,366.198860758063,350.048845834226,659.2475145044293,632.81778412551,606.1871958830812
465,233.60551680077774,-0.00023886277800422295,3.99,233.60551680077774,251.02257265534928,251.02257265534928,379.64092688570105,366.1732798551316,350.0404246067135,659.2224333904439,632.7562166483518,606.1008121258748
466,233.77706849870452,-0.00023620762062204204,3.99,233.77706849870452,251.10338570703382,251.10338570703382,379.49091764061046,366.0961942334933,350.03650398194424,659.0864249981563,632.6728206748926,606.0545341553509
467,233.56751048467993,-0.00043700410147284874,4.03,233.56751048467993,250.87445829838353,250.87445829838353,379.62791134810396,366.2073368072719,350.04896152450664,659.1588685285178,632.6760971546921,605.9379422809301
468,233.71402381779518,-0.00025122692933510216,4.03,233.71402381779518,251.03302635639255,251.03302635639255,379.5629923347039,366.16627443485385,350.03529335748937,659.148311324114,632.6241287816684,605.8505984084043
469,233.90565115805296,-0.00023545135121738614,4.03,233.90565115805296,251.12035646933592,251.12035646933592,379.3832546740982,366.0731017614172,350.03096466994805,659.084035673036,632.6055675128325,605.8573095568497
470,233.7308802774156,-0.0003938802600162994,4.07,233.7308802774156,250.91898300485065,250.91898300485065,379.5080299842237,366.1821444279112,350.05237333594147,659.2214861305127,632.6758460372612,605.8057719691768
471,233.93072470966268,-0.0001840626656915978,4.07,233.93072470966268,251.10007924258656,251.10007924258656,379.38495542297795,366.10973403927187,350.03499468717774,659.2855539767451,632.7148697956598,605.8250054114701
472,234.1877015694472,-0.00020171168906590875,4.07,234.1877015694472,251.2492438149012,251.2492438149012,379.19733389030586,366.0130759696031,350.03586583539226,659.1012509138232,632.6100240662229,605.7771884560228
473,234.0104014451669,-0.0004108969628621173,4.11,234.0104014451669,251.02473595007334,251.02473595007334,379.29176537694184,366.11246688931504,350.0677204844949,659.2111380939542,632.6756897607107,605.7422483571482
474,234.22897195512382,-0.0002492551165232948,4.11,234.22897195512382,251.29237366241676,251.29237366241676,379.23207218146854,366.062658872329,350.03235911315653,659.1428920949759,632.5355240335424,605.5510245230209
475,234.4870124261498,-0.0002606850690630713,4.11,234.4870124261498,251.41575195136596,251.41575195136596,378.983761979656,365.9385774993298,350.0369846974007,659.0361566100978,632.5316293513835,605.6157876101803
476,234.34519337931212,-0.0004350142874336438,4.15,234.34519337931212,251.2538395351528,251.2538395351528,379.1317631858539,366.07073608203865,350.08356117659923,659.0923701708724,632.5248484386301,605.5014258849602
477,234.63357507760293,-0.00023497354646151436,4.15,234.63357507760293,251.50197593757517,251.50197593757517,378.94417013919167,365.9537972720745,350.043628691487,659.0916586015248,632.5463150083656,605.5382911643919
478,234.87889623580136,-0.000264139177911904,4.15,234.87889623580136,251.65970435695877,251.65970435695877,378.76477906803916,365.8631935803799,350.0508296691538,658.9845036371153,632.4977701722383,605.5341384890073
479,234.7932977019705,-0.000491334977570923,4.19,234.7932977019705,251.45693884165345,251.45693884165345,378.785531801456,365.93891545043533,350.1162744921647,659.1315061352108,632.6478743456216,605.6201424653011
480,235.1189252613042,-0.0003450556919215586,4.19,235.1189252613042,251.7573238956896,251.7573238956896,378.60399473925816,365.81367483956456,350.06264253116154,659.0353934339759,632.5756822621219,605.5760598625452
481,235.49759743757772,-0.00036275297379118054,4.19,235.49759743757772,251.9532676447948,251.9532676447948,378.2687270780175,365.6344092233322,350.06107232750736,658.9230188200116,632.59376344989,605.6971633737136
482,235.50719015063515,-0.0005065315867492926,4.23,235.50719015063515,251.83215786773917,251.83215786773917,378.27488148850006,365.7064999312307,350.1441850849833,658.9529735167409,632.6648423010499,605.7468609483864
483,235.95410836816245,-0.0002753823343363271,4.23,235.95410836816245,252.20203310238398,252.20203310238398,377.9879066633772,365.5088221088978,350.05988590086037,658.8163240348024,632.5846833037705,605.720940719198
484,236.3314892076195,-0.00030487858484584685,4.23,236.3314892076195,252.39389061323556,252.39389061323556,377.66599889851057,365.3391595788513,350.06741378604215,658.671946506182,632.5704821971955,605.810968835894
485,236.33702006078425,-0.0005380561765655489,4.27,236.33702006078425,252.21333702956332,252.21333702956332,377.63346653369285,365.3953039314654,350.1697333001633,658.7434100648666,632.7041634605284,605.9348132739764
486,236.83376682345607,-0.0004049506716740092,4.27,236.83376682345607,252.6282125717698,252.6282125717698,377.28484792039546,365.1552426905113,350.0714244013278,658.7701443674287,632.7670549448119,606.0287118459069
487,237.26220379891404,-0.0004588315803467635,4.27,237.26220379891404,252.8358929824053,252.8358929824053,376.92181342004835,364.9530491368884,350.0776682240131,658.6105639243061,632.7710900624319,606.16913516072
488,237.32408494168158,-0.0006461267971979989,4.32,237.32408494168158,252.76447050605321,252.76447050605321,377.0233446456265,365.10910981621936,350.2385163117188,658.6813296796945,632.8701633199729,606.2279928172519
489,238.00429180083606,-0.00041398765652944647,4.32,238.00429180083606,253.36127811612712,253.36127811612712,376.571472703084,364.78018147832677,350.0835072206083,658.5274330972388,632.8178167250283,606.2745653907593
490,238.57577405964352,-0.00046792837126297115,4.32,238.57577405964352,253.8191131681775,253.8191131681775,376.34206807219687,364.6516948613275,350.1037083916335,658.192682397002,632.6371493626214,606.231568829434
491,238.8048538450333,-0.0006376269914706301,4.36,238.8048538450333,253.83123136550986,253.83123136550986,376.1855538363738,364.64296687889583,350.23061260108364,658.2230982791864,632.8083839615045,606.4705479704512
492,239.4749887995122,-0.0005434418858344392,4.36,239.4749887995122,254.67083736538848,254.67083736538848,376.01403953742846,364.46945200757057,350.08371645296273,657.7587978152131,632.374822956936,606.0702640705605
493,240.07100368734376,-0.0006285979265782116,4.36,240.07100368734376,254.8529157993844,254.8529157993844,375.48306313377805,364.17729166958253,350.10040919257483,657.3401964783227,632.2579246725619,606.2319691711094
494,239.8860423469792,-0.0007030487498776994,4.4,239.8860423469792,255.0811798301385,255.0811798301385,375.99551987306126,364.54192354015436,350.23273901968673,657.3365185456262,632.0905041306918,605.8708459841696
495,240.85136746729611,-0.0005030020193733664,4.4,240.85136746729611,255.50035579973706,255.50035579973706,375.2951565288152,364.08111394016123,350.1038800583279,656.4858560111012,631.6391101203595,605.8076081583981
496,240.9006918664138,-0.0005169600424403953,4.4,240.9006918664138,255.98141019995464,255.98141019995464,375.54221473846775,364.21084946471166,350.0934838374893,656.4035359944278,631.4169851406332,605.4718639579622
497,241.1601979547331,-0.0007355709885750183,4.45,241.1601979547331,255.78968650682884,255.78968650682884,375.46131078127956,364.2964827716536,350.3396399308964,655.7868365442894,631.1055561080585,605.3858802972376
498,241.70010858115936,-0.0005423040450677208,4.45,241.70010858115936,256.50638915702956,256.50638915702956,375.28876750614705,364.08086349637017,350.0920891863409,655.1713684101811,630.4913435812499,604.8027449010445
499,242.01486876378362,-0.0005780405260201738,4.45,242.01486876378362,256.7175438519232,256.7175438519232,375.1278940772711,363.9867522162622,350.0979482776823,654.3912722289582,629.898031314112,604.3874302710834
500,241.9726960435984,-0.0006924377268849868,4.49,241.9726960435984,256.57860951871805,256.57860951871805,375.30739611339607,364.188632660241,350.28938454939635,654.0424278573994,629.6402745656454,604.1811171700396
501,242.39648572086216,-0.0005947436792916871,4.49,242.39648572086216,257.04364973152275,257.04364973152275,375.128242836199,363.99099596465425,350.1019697308238,653.268191394547,628.9590970154001,603.6107115939374
502,242.62551210084231,-0.0006246767058378788,4.49,242.62551210084231,257.2802684407917,257.2802684407917,375.1097749568016,363.9735017451441,350.11443689758414,652.5299861783969,628.3229963910525,603.0906342649761
503,242.46771147405084,-0.0008243472190362366,4.54,242.46771147405084,257.0513407406781,257.0513407406781,375.4116034470415,364.27002862670645,350.3622634681599,652.0506414947653,627.8973423353337,602.6728305583283
504,242.86211690174318,-0.0007301864152462478,4.54,242.86211690174318,257.6148892219672,257.6148892219672,375.3262043215766,364.09774139527144,350.12333367492056,651.1648477676545,626.9810985967581,601.7633216400686
505,242.97484782786924,-0.0008180141877665026,4.54,242.97484782786924,257.7393748100148,257.7393748100148,375.3664661843356,364.1108265531761,350.1333676084784,650.2584177404605,626.1395784509706,601.0075695739932
506,242.85213565388239,-0.000811415326227527,4.58,242.85213565388239,257.58417753323243,257.58417753323243,375.65953053039755,364.36782706902494,350.32119250064966,649.584585331801,625.5157280905174,600.4027760904962
507,243.18526119904556,-0.0006249357131172806,4.58,243.18526119904556,258.06223358086163,258.06223358086163,375.60795331828257,364.23233469297173,350.12411703026953,648.5486096561335,624.4817293482264,599.4052734209548
508,243.34682326438266,-0.0006387243412506738,4.58,243.34682326438266,258.27681209659374,258.27681209659374,375.6544365404848,364.2536055970382,350.13501422273873,647.6129827419161,623.5879544574277,598.5706542847279
509,243.05995127659668,-0.0008551774415315183,4.63,243.05995127659668,257.9149795715497,257.9149795715497,376.0037260436113,364.57088521424186,350.38071423227603,647.0163858532356,623.0673758748801,598.0774858360921
510,243.45418319745835,-0.0007890097264484641,4.63,243.45418319745835,258.5257996647858,258.5257996647858,375.94707757158767,364.41730782416755,350.12395605900673,646.4090005185705,622.3240533184411,597.2402147556805
511,243.36548097962384,-0.0008949923165832985,4.63,243.36548097962384,258.2855047711181,258.2855047711181,375.828194964285,364.3257702340691,350.11804518658664,645.289453281185,621.4435138232699,596.5876219657172
512,243.38162240835842,-0.0010286856535152156,4.68,243.38162240835842,258.34207248713085,258.34207248713085,376.16978424688637,364.66297243756816,350.3627996527425,645.4801236066648,621.4850895900329,596.4368640693258
513,243.47721814602988,-0.0008118213968261179,4.68,243.47721814602988,258.44025939467133,258.44025939467133,375.95104677448757,364.37861114608677,350.0795144396093,644.183550851291,620.3765985588677,595.5438641995819
514,243.74044864691524,-0.0008622048571353957,4.68,243.74044864691524,258.86621928523385,258.86621928523385,376.0666021662886,364.47702843881893,350.1450853421541,643.7834256105202,619.8825625947438,594.9664038672719
515,243.63149088677127,-0.0009600793306955291,4.72,243.63149088677127,258.537381995503,258.537381995503,376.1745983824743,364.62416576879144,350.3241225285381,643.2258994015993,619.4920531707866,594.7116251379884
516,243.9337394599099,-0.0008108025283981579,4.72,243.9337394599099,259.07084501601736,259.07084501601736,376.1507230315372,364.5276816518402,350.15630650263705,642.5231055222589,618.7065087050281,593.8739317478065
517,244.0802603360518,-0.0008359999177005584,4.72,244.0802603360518,259.1455361902611,259.1455361902611,376.0445468585166,364.45738331400366,350.14790370733147,641.8820476600853,618.123079517739,593.3635831538945
518,243.91508661406672,-0.0009447852476105467,4.77,243.91508661406672,258.85890091367133,258.85890091367133,376.3194705163999,364.7557971504211,350.424511686583,641.3460283319212,617.6558118381383,592.9197695923416
519,244.31112756363035,-0.0007095781584147698,4.77,244.31112756363035,259.399214051187,259.399214051187,376.20840601750695,364.56329871104913,350.15196216036384,640.4491778771076,616.721282312236,591.9786836493431
520,244.36536941453065,-0.0007528472468262271,4.77,244.36536941453065,259.4754977111135,259.4754977111135,376.23810308184045,364.5803691947715,350.15740512747345,639.6941372309625,615.9571658345861,591.2248253815277
521,244.15213396589579,-0.0008838345951459603,4.82,244.15213396589579,259.1706642304646,259.1706642304646,376.54121909289194,364.88824198985884,350.4116156423481,639.308009073268,615.6011768409011,590.851229228973
522,244.41736293896835,-0.0006866560277113409,4.82,244.41736293896835,259.60546479954826,259.60546479954826,376.4556410384814,364.7121397771559,350.1430710878151,638.655581028776,614.8557865517276,590.0462389151029
523,244.4019664436284,-0.0007393576850606154,4.82,244.4019664436284,259.5648699236141,259.5648699236141,376.4250263285793,364.69423535814934,350.14239242121903,638.044946004883,614.2438975564792,589.4530866052548
524,244.1269855204179,-0.000880488567624127,4.87,244.1269855204179,259.194629812024,259.194629812024,376.7469951074428,365.02045880126593,350.4157774081772,637.4741535781051,613.7160129094702,588.9301962306039
525,244.30353318419142,-0.0006064177633217094,4.87,244.30353318419142,259.4992643708183,259.4992643708183,376.63589520829674,364.82907506013225,350.1362985867906,636.6526091980813,612.8048089958814,587.9729875714876
526,244.2721051664165,-0.0006002387739686421,4.87,244.2721051664165,259.5219648199969,259.5219648199969,376.71358741799077,364.87561508656927,350.1391984211588,635.8389312316618,611.9682147982414,587.1368487662172
527,244.03474298575483,-0.0007854360562467022,4.91,244.03474298575483,259.0982768157913,259.0982768157913,376.8759700031191,365.0854472350258,350.3531328272149,635.3607325821981,611.5425649607105,586.7331137717713
528,244.06270899252834,-0.0006366316809893746,4.91,244.06270899252834,259.40085977691905,259.40085977691905,376.9848827394094,365.0389068825246,350.13114553446275,634.4337873779834,610.5005462839049,585.6187475919628
529,244.22773062645686,-0.000617189817135877,4.91,244.22773062645686,259.32535371696207,259.32535371696207,376.71501201336866,364.8976300741869,350.1193807342517,633.6264945415068,609.7650080135032,584.9783368684901
530,243.70992518744438,-0.0010029117266254772,4.96,243.70992518744438,258.846654928099,258.846654928099,377.28406277428076,365.3469188766609,350.38216204949106,632.7637417816129,608.9725967164953,584.2133559177564
531,244.1305631547098,-0.000688632006619061,4.96,244.1305631547098,259.1934610963293,259.1934610963293,376.87828845857575,365.008471288231,350.1005787276134,631.9878207291916,608.0901999532307,583.2909605727478
532,244.00369529635515,-0.0007291558116245822,4.96,244.00369529635515,259.2057805636987,259.2057805636987,377.1050950856057,365.1368689544204,350.1288310537215,630.9619693690152,607.1007867272467,582.3601214611091
533,243.87571485662113,-0.00077763748601134,5.01,243.87571485662113,258.79541468876147,258.79541468876147,377.2518926267746,365.3673154794463,350.3924793106429,630.4543406709063,606.6470448530457,581.9459414248252
534,244.04946058472572,-0.0005768263890805203,5.01,244.04946058472572,259.16870310865005,259.16870310865005,377.2224679717861,365.22791052647744,350.1244857561691,629.4801430781832,605.5858661979217,580.8421889722198
535,244.00495771057095,-0.0005427228440773035,5.01,244.00495771057095,259.06589703077617,259.06589703077617,377.22048562715116,365.222844437348,350.1119613229968,628.6078644404853,604.7117705318601,579.9963188187185
536,243.6898882621209,-0.0007266297809462863,5.06,243.6898882621209,258.58354706841675,258.58354706841675,377.52333119412964,365.54718509775216,350.3922807736111,627.9581708485074,604.1133047049759,579.4133577027982
537,243.89364258499972,-0.00047529960610515065,5.06,243.89364258499972,258.9238271842112,258.9238271842112,377.4401310285703,365.3747156210022,350.1212797519943,627.1453671089243,603.1912801754903,578.4293114925778
538,243.91299912967892,-0.00045137027659691853,5.06,243.91299912967892,258.90869063130907,258.90869063130907,377.4144022335212,365.3609055973068,350.1189193546365,626.3994765342843,602.4423961580918,577.7001923566366
539,243.67752731415914,-0.0006908539088954502,5.11,243.67752731415914,258.47582276891984,258.47582276891984,377.657879120484,365.6461374827773,350.3892179969939,625.9236879916589,602.0144739761765,577.2827220751606
540,243.91126263710436,-0.0004884137464579164,5.11,243.91126263710436,258.8485650448135,258.8485650448135,377.54703159540185,365.4614067006068,350.1226539112412,625.2077439430144,601.1870904775881,576.3827291384958
541,243.91049298756482,-0.00048412647892481786,5.11,243.91049298756482,258.76038490655424,258.76038490655424,377.4867436339153,365.43105012170133,350.1192941332692,624.479577823981,600.470982457827,575.690078770475
542,243.62455235187338,-0.0006932271705967219,5.16,243.62455235187338,258.275404180932,258.275404180932,377.7506953267251,365.73664675751746,350.3993226318458,623.9325303515501,599.97897686357,575.2064292038715
543,243.8214349877131,-0.00040174388903513325,5.16,243.8214349877131,258.5869100646246,258.5869100646246,377.6393138859664,365.54818240588037,350.1162688519427,623.2140698838228,599.1523889707653,574.3084422815136
544,243.8870452784333,-0.00037199336586690723,5.16,243.8870452784333,258.58434567237884,258.58434567237884,377.56742481987686,365.51682416433874,350.1125353296725,622.5087752628107,598.4612915859975,573.6342268086802
545,243.56448230634402,-0.0007085897865528601,5.22,243.56448230634402,258.0322611259309,258.0322611259309,377.8835550208286,365.8900017247411,350.45960293181406,621.985128120887,598.0237699569485,573.2130797269241
546,243.77053996924005,-0.0004241853740692969,5.22,243.77053996924005,258.52964066503307,258.52964066503307,377.83723824807805,365.71943455733305,350.1314391187979,621.4477601430739,597.2641976786585,572.2804881532101
547,243.91996285226125,-0.00041488227518171605,5.22,243.91996285226125,258.3721045567638,258.3721045567638,377.57126474965213,365.576168073784,350.12836453840754,620.4991666433601,596.4689468557451,571.6356554045782
548,243.53576418615543,-0.0006928499002022415,5.27,243.53576418615543,257.989663262241,257.989663262241,377.98634483460285,365.96524341118067,350.4098770722557,620.0644848174962,596.0058210916468,571.1166602676708
549,243.94617017270835,-0.0003776836201242473,5.27,243.94617017270835,258.32263168141696,258.32263168141696,377.6361034082729,365.64567448166457,350.11639554924847,619.2580202134719,595.2099393891373,570.3497294719925
550,244.05941393794996,-0.0003653707780192361,5.27,244.05941393794996,258.4470629598282,258.4470629598282,377.5856793007888,365.62801636035437,350.1191774233034,618.6599482431114,594.6170859635358,569.7761204092542
551,243.97387239944868,-0.0006360754799489277,5.32,243.97387239944868,258.07589920454205,258.07589920454205,377.6513860808933,365.82578768498126,350.40776541751086,618.1864202610889,594.3061376905071,569.5741132188332
552,244.32081068172317,-0.0004031259814543109,5.32,244.32081068172317,258.6328531057298,258.6328531057298,377.4852377386008,365.61089943805376,350.13178361596204,617.6704260544922,593.6773945997952,568.8685511148987
553,244.76104147420907,-0.0003680490720876506,5.32,244.76104147420907,258.76058043305534,258.76058043305534,377.05746701057836,365.36728971820304,350.1114113964413,617.0049279972429,593.1737153740347,568.5399504153451
554,244.4286020602553,-0.0006197877385436534,5.37,244.4286020602553,258.3628242678526,258.3628242678526,377.35263327227784,365.6953638105982,350.4139288446915,616.5710860728891,592.7919797024766,568.1638353838777
555,245.0042739829306,-0.0003301083992824916,5.37,245.0042739829306,258.88932019097143,258.88932019097143,376.9464598128926,365.33802355857625,350.11237801200343,615.9371243961559,592.1378245071958,567.5223116740093
556,245.12109378921974,-0.00032456049119489183,5.37,245.12109378921974,259.0256336428938,259.0256336428938,376.8743170071335,365.30186418616364,350.1138159378497,615.3034353360636,591.5343252792022,566.9534695308237
557,245.0768001041924,-0.0006412524553820464,5.43,245.0768001041924,258.6261609721999,258.6261609721999,376.9514852754136,365.53591102703876,350.46955712969475,614.9887706465079,591.3900563841657,566.9282757469086
558,245.4137069817775,-0.0003418710275594483,5.43,245.4137069817775,259.1595291805433,259.1595291805433,376.7370486159335,365.2547884599516,350.12378232022206,614.4103957960809,590.6767895172958,566.1340388680577
559,245.76749858481526,-0.0003129826392256341,5.43,245.76749858481526,259.1945451805622,259.1945451805622,376.3527651363231,365.03596550287546,350.1115903908635,613.9305244006357,590.3337207141734,565.9350634796275
560,245.5844874060348,-0.0005870879565305076,5.48,245.5844874060348,258.8156076134714,258.8156076134714,376.5167883454043,365.2823226086707,350.41912012005287,613.701977904424,590.1852767819502,565.8393117261667
561,246.27093426205127,-0.0002831637257034725,5.48,246.27093426205127,259.44714707897526,259.44714707897526,376.03769265939366,364.8739975679491,350.11274657101194,613.2354091779124,589.7425691098159,565.451026014118
562,246.35351995303856,-0.0002876597786610757,5.48,246.35351995303856,259.33447825335446,259.33447825335446,375.8323593767343,364.7501471810048,350.1116771715106,612.9445778683344,589.4839342587012,565.2464014201154
563,246.51933612631015,-0.0006106913285204296,5.54,246.51933612631015,259.24971309099163,259.24971309099163,375.85820423665984,364.9533203811204,350.48466497264974,612.6162513639641,589.3775913982747,565.305706157776
564,246.89441646123652,-0.0003089054019677073,5.54,246.89441646123652,259.4583481931755,259.4583481931755,375.4308527052057,364.52965516692376,350.10652843977476,612.2489865729498,588.9416594386965,564.8512289623346
565,247.2499911311686,-0.0002801643498834272,5.54,247.2499911311686,259.91354782832263,259.91354782832263,375.2335420364815,364.4177059616116,350.1192995731339,611.8074516180361,588.5638556221694,564.5539748157619
566,247.3236833113671,-0.0005490775193062181,5.59,247.3236833113671,259.35880054391663,259.35880054391663,375.1010502860036,364.49927499791437,350.4369942882769,611.3559932596847,588.3640027707024,564.5766546146959
567,247.65914372717066,-0.0003227206794723658,5.59,247.65914372717066,259.96583850252057,259.96583850252057,374.8749690739183,364.23076845795936,350.16023147107006,611.0046213329742,587.8559418987979,563.9735843760789
568,248.16448167937426,-0.00027607575362920134,5.59,248.16448167937426,260.202042589181,260.202042589181,374.4585983645569,363.98204660219926,350.13921469082345,610.4672679668568,587.4529687225252,563.7204118529912
569,248.21395944438822,-0.000589782075458789,5.65,248.21395944438822,259.9167363465384,259.9167363465384,374.51955909100275,364.1942227348156,350.51287483151606,610.0725894164857,587.2409866194594,563.6554072640389
570,248.8995999264762,-0.0002813423555949601,5.65,248.8995999264762,260.6672655094495,260.6672655094495,374.0272833525267,363.729728973479,350.13067045409093,609.5981811164609,586.7217864658793,563.1360232747544
571,249.10549153008904,-0.00025429818334876675,5.65,249.10549153008904,260.7979112887338,260.7979112887338,373.8077298467965,363.58887566782494,350.1233711352492,609.0416310510418,586.2455308817218,562.7556071307489
572,249.19300610924626,-0.0005147615378664483,5.7,249.19300610924626,260.528429751665,260.528429751665,373.7609849153788,363.70547846506594,350.42948954491123,608.7453196924929,586.1260324217234,562.8014325139537
573,249.61064684742388,-0.00027357542240102894,5.7,249.61064684742388,261.10903424191565,261.10903424191565,373.503301508925,363.41165097745363,350.134954538537,608.2371219631141,585.547063210499,562.1968422282367
574,249.91516527218104,-0.00027572161418032426,5.7,249.91516527218104,261.2532438978816,261.2532438978816,373.2043673203394,363.23489127490717,350.13186338787114,607.7631905950644,585.1483840310725,561.9023663811964
575,249.9048433067603,-0.0006001876204132506,5.76,249.9048433067603,260.92630246928917,260.92630246928917,373.29080188739556,363.4614637711567,350.5072322286945,607.2937651276447,584.8583722211182,561.770066775227
576,250.48931161472586,-0.0003236510300237416,5.76,250.48931161472586,261.62546220949383,261.62546220949383,372.86124789863953,363.0363581695257,350.1355657706785,606.6911666096306,584.2152207688231,561.1388813324276
577,250.5964313210724,-0.0003134688512183015,5.76,250.5964313210724,261.6644831742852,261.6644831742852,372.7334339525828,362.9549003898992,350.1356387089913,606.096531591239,583.6459736264992,560.6278957445265
578,250.56596884837822,-0.0006303145642616581,5.82,250.56596884837822,261.27810612944285,261.27810612944285,372.76304046981886,363.1484783830521,350.50524196589976,605.6806274187662,583.4268301458804,560.5830193198708
579,250.82261983615192,-0.0003557819451796007,5.82,250.82261983615192,261.73421700106223,261.73421700106223,372.54495833498225,362.8453989591348,350.1413034776346,605.1793255019701,582.7952534557522,559.8640100166059
580,250.95701874230815,-0.00034654556044511065,5.82,250.95701874230815,261.67944252108714,261.67944252108714,372.3262568774563,362.7169077542016,350.13804831842873,604.697584215627,582.3556137865301,559.4907318470447
581,250.75506234984942,-0.000661210314852112,5.88,250.75506234984942,261.17336277501164,261.17336277501164,372.4855928030267,362.97460859281045,350.500871173956,604.2620847390342,582.050480611127,559.2949382087784
582,251.04785691580796,-0.0003847324136893038,5.88,251.04785691580796,261.6244484426226,261.6244484426226,372.22864096763163,362.6415613563808,350.10846875097633,603.8001288968933,581.4318739167543,558.5695781874067
583,250.90224225296703,-0.00034637819118921165,5.88,250.90224225296703,261.39151197439486,261.39151197439486,372.17203026744244,362.6065315737459,350.10664266296357,603.3988639161673,581.0144019857604,558.1415825366496
584,250.6823599085628,-0.0006746987000398885,5.94,250.6823599085628,260.8658042647465,260.8658042647465,372.34172458351406,362.8842697145948,350.48001073352884,603.2698883927345,580.9660985999938,558.1478961186128
585,250.94465644634633,-0.0003949567388247255,5.94,250.94465644634633,261.2503730978435,261.2503730978435,372.09546361843485,362.57977921902864,350.1223682759637,602.8542867670313,580.4248683914212,557.4989360049458
586,250.99074232623818,-0.000402708147698716,5.94,250.99074232623818,261.23519509177265,261.23519509177265,371.9875964176896,362.5157368899481,350.1155599992781,602.7346701749173,580.2552670613399,557.2866418508747
587,250.88753552587391,-0.0007617414034939429,6.0,250.88753552587391,260.79053182367903,260.79053182367903,372.11271374950445,362.76238475294446,350.4820845816977,602.5741083470284,580.2177770096499,557.3338950560267
588,251.21856254891964,-0.0005260559522300978,6.0,251.21856254891964,261.2306770520098,261.2306770520098,371.8739311849654,362.4608966089287,350.1293599524972,602.2518478099869,579.7511559382402,556.7518467812239
589,251.3072008469229,-0.0003261088428961889,6.0,251.3072008469229,261.20898395513217,261.20898395513217,371.68322556964455,362.34520845693766,350.10570694108907,602.1044884164776,579.5941896712886,556.5942221344104
590,251.15339587657508,-0.0006638788891196734,6.06,251.15339587657508,260.7493284555396,260.7493284555396,371.82190897890916,362.59191440150266,350.46514195948856,601.905315396931,579.5481774987538,556.6728054648977
591,251.53358487144686,-0.0003721124523478059,6.06,251.53358487144686,261.23771552859944,261.23771552859944,371.50638818571105,362.2564860641313,350.1212591300553,601.5569461631301,579.1220234617144,556.1894322485671
592,251.57804239087955,-0.00038245088793742443,6.06,251.57804239087955,261.2298873875489,261.2298873875489,371.4016790543983,362.19549801183837,350.12282365230584,601.4970897440501,579.0108470161022,556.0457140042254
593,251.64984343589845,-0.0007323314928353586,6.12,251.64984343589845,260.8841975592696,260.8841975592696,371.32495644535237,362.3263678713568,350.4704278565428,601.3938185508284,579.0812009261708,556.2610239635553
594,252.00579114453808,-0.0005000599889836144,6.12,252.00579114453808,261.4474868229456,261.4474868229456,371.1362332885428,362.05401624108794,350.12941646696123,601.2680144920286,578.7770674428255,555.8216111177168
595,252.26662953956907,-0.000318530030624542,6.12,252.26662953956907,261.4286740946197,261.4286740946197,370.68102260782985,361.7928466446714,350.1066555592055,601.0906616328919,578.6822506361804,555.8178696862234
596,252.11896553951104,-0.0006529667484084234,6.18,252.11896553951104,261.0359081104283,261.0359081104283,370.85793458159145,362.0618458674983,350.46581346952524,600.8612472890992,578.5727779227278,555.8110520134303
597,252.67238310600789,-0.00034694619507569247,6.18,252.67238310600789,261.5270610625409,261.5270610625409,370.30560878840384,361.5929573770249,350.12565868029463,600.6449818624765,578.2930467916275,555.5045181206813
598,252.75845418623817,-0.0003848903011081095,6.18,252.75845418623817,261.5304194893941,261.5304194893941,370.1678326619256,361.5168826247135,350.13176662372416,600.4025457486997,578.0369777643119,555.2460536413525
599,252.95649359249842,-0.0007289942461826682,6.24,252.95649359249842,261.3182188600097,261.3182188600097,370.0385417710353,361.59434570409246,350.4621321817464,600.2994336292394,578.1020279437265,555.4777734975265
600,253.42659833088692,-0.0004532552659988198,6.24,253.42659833088692,261.82169069009865,261.82169069009865,369.6348993678678,361.20190997101787,350.12750213845885,599.956432548622,577.6733712671022,555.0105478292494
601,253.6690186677971,-0.00039218323629974794,6.24,253.6690186677971,261.90895482381615,261.90895482381615,369.33907692933997,361.0160773697466,350.1115565598374,599.6225710244515,577.3849998732151,554.8016819342115
602,253.74044767900457,-0.0006273392678716183,6.3,253.74044767900457,261.62464770013014,261.62464770013014,369.31850677999563,361.15715786337984,350.44688574538264,599.3113507342762,577.2319781120125,554.8065203353221
603,254.2700884461235,-0.0003087702187616337,6.3,254.2700884461235,262.1828861523459,262.1828861523459,368.8911960053758,360.75470850987466,350.12342188860237,598.9514969107834,576.7992409103065,554.3533768460911
604,254.46293905594928,-0.0002692756672727503,6.3,254.46293905594928,262.2338772279445,262.2338772279445,368.63590131727983,360.59918334243,350.12431180470065,598.6818743997353,576.5783949586094,554.2054120427764
605,254.59888928428958,-0.0005639752205599535,6.36,254.59888928428958,261.9913643913191,261.9913643913191,368.5615030380526,360.7009161200061,350.45199162427264,598.4587400576906,576.5357769554981,554.3502979067172
606,255.00776791295746,-0.00026253230626605006,6.36,255.00776791295746,262.41790772226756,262.41790772226756,368.1417415460445,360.29564278025697,350.1258669848575,597.9982073745405,576.0362077598514,553.8637160040337
607,255.06361320821665,-0.00026032248668850233,6.36,255.06361320821665,262.2912440866297,262.2912440866297,367.9173328322181,360.1520632134096,350.11431961489416,597.5880995108213,575.6692809886569,553.5763647951767
608,254.89497856796535,-0.0006021259472083207,6.43,254.89497856796535,261.74116979469363,261.74116979469363,367.9805204990976,360.35011836996034,350.4887085316715,597.1312555528785,575.4331125376749,553.5627644513469
609,255.14980934629878,-0.00029857381783338077,6.43,255.14980934629878,262.0547110862243,262.0547110862243,367.6563854138078,359.9977312970969,350.1359416226614,596.8112060183557,574.958411668239,552.9848011053226
610,254.91786739535726,-0.0003051770546103061,6.43,254.91786739535726,261.77141240426835,261.77141240426835,367.56664779255703,359.9090056051856,350.11290972811406,595.9910273025436,574.2514354232327,552.4366340734214
611,254.72181947954473,-0.0006378810288176773,6.49,254.72181947954473,261.1846078021479,261.1846078021479,367.6563694709865,360.12177272088564,350.42222042251296,595.9886050636129,574.2473710014866,552.4183555342033
612,254.90049299077367,-0.0004037810264440056,6.49,254.90049299077367,261.53722304118884,261.53722304118884,367.30437020136253,359.7207723963223,350.0874068420375,594.9447859099776,573.3296091885566,551.6975230599459
613,254.8024653199814,-0.0003925632439998328,6.49,254.8024653199814,261.3098551852643,261.3098551852643,367.2788899814038,359.7342542759003,350.11492355941886,595.0729992488687,573.2839012627054,551.5018186353464
614,254.63080369696053,-0.0006738085780593206,6.56,254.63080369696053,260.75841911962135,260.75841911962135,367.2753705348111,359.88985426682314,350.479242966217,594.5680460472995,573.0706372587106,551.571106736199
615,254.84255711829766,-0.00032498619526111217,6.56,254.84255711829766,261.1201980257555,261.1201980257555,367.0458268378561,359.5978630863779,350.14544458752897,594.2745448010519,572.6108263291492,550.998636123745
616,254.73110045928195,-0.00027108195186387185,6.56,254.73110045928195,260.9047865611025,260.9047865611025,366.8845117420736,359.49400029176616,350.1302374142455,594.0162625677474,572.3648257714015,550.7859752338834
617,254.57555193805135,-0.0005528829483661957,6.62,254.57555193805135,260.45870625063696,260.45870625063696,366.95262489948766,359.6663162525308,350.4284119094373,593.6975284425752,572.1851304290531,550.7465117587615
618,254.84326281103682,-0.00026963280183800453,6.62,254.84326281103682,260.7233680181322,260.7233680181322,366.5709535263303,359.2955132019559,350.1129962750031,593.2797122634327,571.7049609476686,550.2562924859798
619,254.72078208272097,-0.00025864907193939857,6.62,254.72078208272097,260.5408794150722,260.5408794150722,366.4564003265906,359.2105115810069,350.09256612299566,593.0419975781087,571.4714944081496,550.0589504559816
620,254.5344517700287,-0.0006051004046816466,6.69,254.5344517700287,260.0121151294625,260.0121151294625,366.5137393589295,359.4031495963916,350.4435370325216,592.8646595596359,571.4706254395836,550.2306498128278
621,254.71766631838133,-0.0002626181688899498,6.69,254.71766631838133,260.2534853038005,260.2534853038005,366.17489783917205,359.0477518739946,350.1143440575304,592.428806145268,570.9667250143983,549.7100649592659
622,254.49031063952467,-0.00023049243726391833,6.69,254.49031063952467,260.0076783371162,260.0076783371162,366.1240301554743,359.01368836572533,350.1125854671195,592.1918109593738,570.7180035344904,549.4677238112056
623,254.35312117805034,-0.0005610715789713394,6.76,254.35312117805034,259.572116389902,259.572116389902,366.20015538259656,359.21129368242,350.4495877411421,592.0328618714124,570.7068856422678,549.6040048091023
624,254.5959538196949,-0.00021779116260545184,6.76,254.5959538196949,259.8881801395804,259.8881801395804,365.86466262703993,358.8546286773023,350.11471153229826,591.6045779574292,570.2223256282774,549.1136188842629
625,254.29720584530406,-0.0002181517070182215,6.76,254.29720584530406,259.62426728395644,259.62426728395644,365.8935736751021,358.85571733242733,350.1104566787562,591.30683489656,569.9209303236576,548.8355410942805
626,253.98027443713121,-0.000547747590146308,6.82,253.98027443713121,259.0984649601787,259.0984649601787,366.04903988029906,359.07456607531896,350.39693372706245,591.1318658992996,569.8578122217405,548.8794121673092
627,253.94175073770072,-0.0002759882079312881,6.82,253.94175073770072,259.1655375956266,259.1655375956266,365.8950518990081,358.86037001248934,350.1332036741346,590.6645784076754,569.3272318029188,548.3048824904675
628,253.56214457945126,-0.0002833337588914464,6.82,253.56214457945126,258.81808116576696,258.81808116576696,365.9457212226157,358.8758896700099,350.11739685606693,590.5291122541142,569.1136010322454,548.0390087815181
629,253.24667658542958,-0.0006329226962790147,6.89,253.24667658542958,258.2647190259805,258.2647190259805,366.13566407314363,359.1371501588048,350.44629029781663,590.2615711982481,569.014851834669,548.0741980705897
630,253.37045902741895,-0.00028233640150632233,6.89,253.37045902741895,258.46544431743433,258.46544431743433,365.8752768891519,358.83669961059724,350.1146679393218,589.9772091113249,568.5730661950034,547.5249621061729
631,253.23091668089018,-0.00019159875821417316,6.89,253.23091668089018,258.3099793526786,258.3099793526786,365.82023684628655,358.7928167370681,350.08007147670025,589.867796887364,568.4311743165938,547.3502991302993
632,253.09277484460273,-0.0005437231792226882,6.96,253.09277484460273,257.9007728829741,257.9007728829741,365.9011414891733,358.9901986309623,350.38992118284835,589.881260454219,568.579379447767,547.6085017400202
633,253.24303935244654,-0.00018138625999475355,6.96,253.24303935244654,258.1321983590586,258.1321983590586,365.63652421594094,358.69941538892726,350.086034159639,589.6567704613688,568.2324555053713,547.1758520315037
634,253.06203810641668,-0.00016020827803486792,6.96,253.06203810641668,257.918572557593,257.918572557593,365.5922113286741,358.6769361316956,350.08188164481174,589.6936875519256,568.2332765256627,547.1341746758396
635,252.92716807168694,-0.0005180859480989897,7.03,252.92716807168694,257.5429259035807,257.5429259035807,365.6885536593105,358.8827369300973,350.39765075021876,589.773965443968,568.4463868381041,547.4498534621172
636,253.13226747202214,-0.00015854769036593996,7.03,253.13226747202214,257.78561241913206,257.78561241913206,365.3717712051592,358.56649570356234,350.09865882446513,589.5918451896017,568.1503908665288,547.0738296245521
637,253.02602454287094,-0.00012981607789397387,7.03,253.02602454287094,257.64669745443416,257.64669745443416,365.2904265380481,358.50748851481524,350.06980108177214,589.6746433285083,568.180494326696,547.0580650173641
638,253.02955620955683,-0.0004904087280626079,7.1,253.02955620955683,257.38020697585154,257.38020697585154,365.3161426800134,358.66823138624716,350.3722805472648,589.94493349067,568.5692523852675,547.5435686975917
639,253.3675172801368,-0.00013792999789352667,7.1,253.3675172801368,257.70291984031337,257.70291984031337,364.946822551532,358.3184082815163,350.0803877587854,589.8907451273079,568.4096570702447,547.3334179946238
640,253.31888476685972,-0.00014126768592859218,7.1,253.31888476685972,257.5921470313538,257.5921470313538,364.84920225532744,358.2567287101724,350.0800478322139,590.1360627950179,568.6288876963789,547.5352272254407
641,253.3120593258496,-0.0005192470521866444,7.17,253.3120593258496,257.324130897853,257.324130897853,364.8832091569483,358.4083686626561,350.3823234188114,590.3913883026654,569.0356956588435,548.0854318059455
642,253.6296837427774,-0.00015807428900149745,7.17,253.6296837427774,257.64783159134134,257.64783159134134,364.5322883663577,358.06088707332594,350.0820089394956,590.392116501043,568.9466054646507,547.9458061173202
643,253.49799733715244,-0.00015128692606247718,7.17,253.49799733715244,257.501095879087,257.501095879087,364.50600486064076,358.02973473511025,350.0728457277555,590.6302487233847,569.1552132817371,548.133920169319
644,253.51774354131018,-0.0005296271787511575,7.24,253.51774354131018,257.27098127122525,257.27098127122525,364.5204515985,358.16208624685373,350.3577203319988,591.0572537183857,569.7350487646906,548.852545995893
645,253.69812660558753,-0.00020756017805512172,7.24,253.69812660558753,257.4791691265627,257.4791691265627,364.2406461204131,357.86017625787633,350.075784881242,591.1109154137804,569.6912895360895,548.7533534108773
646,253.261683682622,-0.00021700567423021955,7.24,253.261683682622,257.0476448518645,257.0476448518645,364.30043750601186,357.87007523693967,350.0644122248453,590.9632521386878,569.5764755887031,548.6848197966178
647,252.8967947666739,-0.0006575552943911545,7.32,252.8967947666739,256.4310495893217,256.4310495893217,364.5416439315758,358.1817748182614,350.40085100955895,591.0469942183937,569.7976000538218,548.9882407854584
648,252.92782607468322,-0.00030420371839257054,7.32,252.92782607468322,256.5677396199082,256.5677396199082,364.3249120841978,357.8905370747646,350.0865689491319,591.0828559658532,569.6828309139399,548.7866400467927
649,252.57126126368578,-0.00025188217352212217,7.32,252.57126126368578,256.19907365073,256.19907365073,364.4206930896623,357.9471668751619,350.07816960751853,591.0818181859685,569.6366049598872,548.6804013323089
650,252.56708420961252,-0.0005498818438194331,7.39,252.56708420961252,255.98849303618144,255.98849303618144,364.4459936194988,358.0905415692373,350.3457315116132,591.5633416230951,570.2589385456697,549.4054685882675
651,252.62617080140723,-0.00019119043511328648,7.39,252.62617080140723,256.0969852664427,256.0969852664427,364.2289558523397,357.82872642796985,350.0532446917253,591.4833494868604,570.0421486096612,549.0866088009178
652,252.5163023686014,-0.00011583249695701348,7.39,252.5163023686014,255.99045527970554,255.99045527970554,364.19742761843156,357.80262429737184,350.0405225414258,591.8108824089531,570.3294844889612,549.3349023143452
653,252.44303847400616,-0.00044697667560622545,7.46,252.44303847400616,255.77738921603196,255.77738921603196,364.32164179545714,358.0036726832742,350.31854599594254,592.0610016560655,570.7057570370075,549.8101968638626
654,252.586660265556,-0.00013100000291266234,7.46,252.586660265556,255.93354981012004,255.93354981012004,364.0346332624899,357.7183454576459,350.0560992592085,592.1493986911722,570.7076691055704,549.746124457582
655,252.42780790188098,-0.00012227928900976348,7.46,252.42780790188098,255.77951647853737,255.77951647853737,364.0240492687514,357.70208644151273,350.04482226151424,592.3972661378376,570.9464069505165,549.9688319471013
656,252.40217392867663,-0.0005252300521700892,7.54,252.40217392867663,255.590074612429,255.590074612429,364.13343646346607,357.90708780683303,350.3522424559231,592.7222197418992,571.4496857438929,550.6107820303172
657,252.58802712187435,-0.00020249536330563256,7.54,252.58802712187435,255.81503059463878,255.81503059463878,363.8440582894878,357.59782517497314,350.0516838051076,592.9052836127677,571.5301306129677,550.612314377387
658,252.34262570548574,-0.00023853882383939595,7.54,252.34262570548574,255.5868067563855,255.5868067563855,363.88500392809306,357.60444591345157,350.03798254002163,593.2407118494215,571.8317114775713,550.8835514353501
659,252.28420295000691,-0.0004843822003232079,7.61,252.28420295000691,255.39719585547869,255.39719585547869,363.9970564153093,357.7896677912096,350.300350891718,593.5445720140812,572.2592872877245,551.4143324931007
660,252.4163533914752,-0.00015937565674140064,7.61,252.4163533914752,255.56069208957013,255.56069208957013,363.7682982191163,357.53743403135894,350.0448008986201,593.6167659139246,572.2422848492477,551.3300470581802
661,252.05562411304243,-0.00015310708171223375,7.61,252.05562411304243,255.24058257904713,255.24058257904713,363.873075850284,357.58987900211815,350.04382007731823,593.8026246405508,572.3849185008319,551.4274093865156
662,251.95219700540687,-0.0005019297081397811,7.69,251.95219700540687,254.9980279765449,254.9980279765449,364.03844740042643,357.8280134735616,350.3387891224444,594.1282718976317,572.8422614920694,551.9733809167867
663,252.0040243187825,-0.00012991621821856203,7.69,252.0040243187825,255.10961752229974,255.10961752229974,363.84659987863853,357.58144915057903,350.0514438630951,594.1523153228003,572.7463552104274,551.7813527472942
664,251.79540241719656,-0.00011036488772209196,7.69,251.79540241719656,254.90915307413124,254.90915307413124,363.8626367305827,357.5818935175663,350.03103433817023,594.3109810282594,572.9052205343332,551.9180804222526
665,251.7750745982117,-0.000498906648183417,7.77,251.7750745982117,254.77882575674462,254.77882575674462,364.00520237072124,357.7969024762885,350.3166170247661,594.5643925545479,573.2760272192979,552.394740120872
666,251.83469319281136,-0.00015171312915351898,7.77,251.83469319281136,254.83561848938058,254.83561848938058,363.769806045208,357.53623829743776,350.03796122912223,594.3628363759452,573.021682603991,552.0870031670821
667,251.6062808775951,-0.0001271508143407818,7.77,251.6062808775951,254.63342719475463,254.63342719475463,363.79814821544454,357.5451917761071,350.03324111654103,594.479920471128,573.1196977102587,552.1719791990009
668,251.50158977259795,-0.00041840182167385276,7.84,251.50158977259795,254.43908580036268,254.43908580036268,363.9423037622446,357.7472554418039,350.2826585735618,594.6453262286124,573.4181990772697,552.562747146053
669,251.57272786739938,-0.00011867051670755302,7.84,251.57272786739938,254.54124197426344,254.54124197426344,363.74413042165884,357.5209893892241,350.03796150708325,594.5179970231269,573.2245522251145,552.3203854737357
670,251.30066481632838,-0.00011375568677918224,7.84,251.30066481632838,254.31355493587117,254.31355493587117,363.8279374136165,357.5634851751885,350.03122904811767,594.658904909165,573.3262877554945,552.3760951082859
671,251.15983933155144,-0.00046846100649022837,7.92,251.15983933155144,254.0936204210902,254.0936204210902,364.01744542128614,357.80416746798164,350.31201703700685,594.8088900907253,573.6133448027939,552.7634805820373
672,251.203350591311,-0.0001463161845713934,7.92,251.203350591311,254.17118653404196,254.17118653404196,363.7972591086884,357.55357680828786,350.03976796418283,594.6672704220244,573.3886953322684,552.483822211215
673,250.87085932376962,-0.00014454417787723717,7.92,250.87085932376962,253.85269442905837,253.85269442905837,363.87333450453826,357.59470214521315,350.0363254322263,594.7855666564939,573.4729365963022,552.5265406441824
674,250.711419247171,-0.0004974239110765444,8.0,250.711419247171,253.59413843842404,253.59413843842404,364.06364353626157,357.8362574431272,350.3182660758967,594.9940083875692,573.7972468788971,552.939637554347
675,250.69828010909143,-0.00017069463777719118,8.0,250.69828010909143,253.59427209107665,253.59427209107665,363.8541788118416,357.5993207212314,350.0505886180804,594.8735027418693,573.595630117733,552.6680249348567
676,250.41732368575487,-0.00019301699228502223,8.0,250.41732368575487,253.33714132199847,253.33714132199847,363.93191825866,357.63693342525397,350.0407109953255,595.1323357068519,573.8047824531657,552.8146002516238
677,250.3756877430863,-0.0005354171193895363,8.08,250.3756877430863,253.18364098874187,253.18364098874187,364.0513782331558,357.8430123867545,350.3076249183227,595.2449285206966,574.1096579996082,553.2463362209452
678,250.48445595206627,-0.00024262663208673985,8.08,250.48445595206627,253.34868436324618,253.34868436324618,363.85765036955166,357.6037376545989,350.03895457480115,595.1814164785607,573.922642565624,552.9838266735554
679,250.25459429297175,-0.0001966475729490158,8.08,250.25459429297175,253.11712762537968,253.11712762537968,363.85840650168564,357.60359700743504,350.02971511840695,595.2726086974353,574.0181764036805,553.0681282781629
680,250.08730311717036,-0.0005302103714689421,8.16,250.08730311717036,252.8723429458946,252.8723429458946,364.0407098633345,357.8363173192346,350.3029340621974,595.4769152150608,574.3346727029979,553.4714747541756
681,250.1132813738164,-0.00021752181792289438,8.16,250.1132813738164,252.92026675405117,252.92026675405117,363.84396948842493,357.6040548798983,350.04243773815097,595.273867049696,574.0542344684629,553.1381784927572
682,249.80042760390174,-0.0002126838135199094,8.16,249.80042760390174,252.58921405046328,252.58921405046328,363.89283600979917,357.63291137333755,350.0328971245321,595.4256382255254,574.1597901459983,553.1837125356257
683,249.65601261721747,-0.000541408738460869,8.24,249.65601261721747,252.38536894634458,252.38536894634458,364.0817339620709,357.86054865472454,350.2931218516178,595.5080349685721,574.3800028706576,553.5117910425953
684,249.88614862247866,-0.0002013446314290679,8.24,249.88614862247866,252.59954777417747,252.59954777417747,363.8057774611907,357.59149229599745,350.02566465614996,595.3076767848626,574.1100881165492,553.1987916084081
685,249.5939688976533,-0.00021047359765546947,8.24,249.5939688976533,252.33312825270517,252.33312825270517,363.8557252130578,357.61073489082855,350.02000921241086,595.2306361325985,574.0497113746352,553.148530205317
686,249.65151875480478,-0.0005376614517921263,8.33,249.65151875480478,252.33160038348623,252.33160038348623,364.0324287507695,357.8569177141362,350.31724358974355,595.4425831257929,574.3705874799525,553.5486547894758
687,249.87687275532198,-0.00018673094591425965,8.33,249.87687275532198,252.57335649066795,252.57335649066795,363.7822677501777,357.5844556090885,350.0277541200347,595.04768178604,573.9064414350561,553.0476044147478
688,249.75305126421503,-0.00015743814271462764,8.33,249.75305126421503,252.46675061554433,252.46675061554433,363.7886286594278,357.5844604208472,350.0164814764732,595.0685173322076,573.9158011667282,553.0426382591246
689,249.76791964175752,-0.00047997275004452167,8.41,249.76791964175752,252.44642013852996,252.44642013852996,363.9330404063569,357.78965888047895,350.27477517276145,595.0697217041215,574.0605695198508,553.3067691429658
690,249.94791383050233,-0.00019233868890677908,8.41,249.94791383050233,252.66121936570582,252.66121936570582,363.7466964088065,357.5721004647288,350.0242914277992,594.7511414784194,573.6608493061364,552.8530344564464
691,249.78086195409898,-0.00016351791877788902,8.41,249.78086195409898,252.50894719889135,252.50894719889135,363.7613140959685,357.5817975579338,350.0184102932073,594.7481360150712,573.6569336516258,552.8335137102298
692,249.72341544696482,-0.0004575276688368879,8.49,249.72341544696482,252.4225245350985,252.4225245350985,363.9492783677444,357.8102148677454,350.2777895808946,594.8314254042324,573.8587555874128,553.1215931910601
693,249.86701004047816,-0.00017381013788342337,8.49,249.86701004047816,252.58786498412965,252.58786498412965,363.76950616918793,357.6024802760641,350.03146486462606,594.633208996501,573.5497036923498,552.7255709212865
694,249.68946651389717,-0.00016152221699794467,8.49,249.68946651389717,252.42758783615184,252.42758783615184,363.8172039720231,357.6248085958545,350.01998841418686,594.7118986417901,573.6208072870435,552.7562251511995
695,249.76528905020058,-0.0005082580310079576,8.58,249.76528905020058,252.46338920731608,252.46338920731608,363.96022951446423,357.8465108435488,350.3032860156648,594.8598998628951,573.9226540759695,553.1677388087872
696,249.9011702332545,-0.0002290546939959226,8.58,249.9011702332545,252.671238818019,252.671238818019,363.8172557506299,357.6384668810757,350.0311714696562,594.6818437233678,573.6142641762373,552.7499857744009
697,249.91293127062096,-0.00015847041789407434,8.58,249.91293127062096,252.64903311338176,252.64903311338176,363.78356974173926,357.6211049076279,350.01747562967324,594.6396641150385,573.6098706144709,552.7538391179543
698,249.90133390752908,-0.0004455042908946272,8.66,249.90133390752908,252.61182520494742,252.61182520494742,363.9734652422318,357.84630503173065,350.2689333971423,594.883872796014,573.9180348938646,553.1087155180502
699,250.08557736491454,-0.0001401877887426961,8.66,250.08557736491454,252.74763979398472,252.74763979398472,363.78895720281,357.63917810170307,350.031409961971,594.7262685293281,573.6811903442141,552.79832865101
700,249.96168321173434,-0.00013696612901437089,8.66,249.96168321173434,252.62799747625752,252.62799747625752,363.81608489077456,357.64853876054167,350.0181120390287,594.8976340203187,573.8048036817557,552.8690274673858
701,250.00838765592144,-0.00046033664118960704,8.75,250.00838765592144,252.63658730928458,252.63658730928458,363.9797712772432,357.8703281091633,350.29266555868713,595.0614497057813,574.0973725143936,553.2632767831913
702,250.22942724943817,-0.00015032067413334183,8.75,250.22942724943817,252.84482026501396,252.84482026501396,363.73600063218885,357.6235945707861,350.02845668451357,594.8243453074352,573.796659743898,552.9006925721692
703,250.0947627064208,-0.0001458021704607848,8.75,250.0947627064208,252.73780268538724,252.73780268538724,363.795439357397,357.64276901430964,350.0140493035216,594.9172105713043,573.8622335212674,552.9343454480045
704,250.16251132531414,-0.00045628814391807104,8.84,250.16251132531414,252.8153247440129,252.8153247440129,363.938085046802,357.8576878259436,350.28782077476154,595.0753286331461,574.1488345395898,553.3208599246808
705,250.3103932826548,-0.000129695941172292,8.84,250.3103932826548,252.9536045611894,252.9536045611894,363.7483648394444,357.6401896802131,350.0369746936547,594.8182079098517,573.8296883310101,552.9403656529558
706,250.21222241131665,-0.00010290220914854764,8.84,250.21222241131665,252.90132918771408,252.90132918771408,363.78313788277245,357.64814901278066,350.0155973216366,594.9771275383108,573.9396199027087,552.9981475573261
707,250.26486321262036,-0.00041771024285908176,8.93,250.26486321262036,252.96824581153794,252.96824581153794,363.94269964257387,357.86313831383944,350.2806145023227,595.093538903847,574.1833107950565,553.3450831350993
708,250.58447686864858,-0.00019137207700858916,8.93,250.58447686864858,253.2541013757029,253.2541013757029,363.6641282906551,357.600691675443,350.0300285308014,594.6372356040755,573.7161148902569,552.8752966038679
709,250.52772593163903,-0.00012885739766488324,8.93,250.52772593163903,253.23987829976068,253.23987829976068,363.6740628363936,357.59470585838574,350.01125588653457,594.6927854932508,573.7267245056088,552.85461804501
710,250.57348375096456,-0.00041349603010487623,9.02,250.57348375096456,253.28799465299105,253.28799465299105,363.827420411621,357.80603935784484,350.27589958177236,594.7490632729249,573.9117253998014,553.1478793353285
711,250.83421808464703,-0.00016398020775865163,9.02,250.83421808464703,253.5228730914319,253.5228730914319,363.58108348914806,357.5658352337127,350.0377581536741,594.3966399637317,573.519748412426,552.7296005403543
712,250.7581169479826,-9.526704133178132e-05,9.02,250.7581169479826,253.46606296317967,253.46606296317967,363.6028256728348,357.5637304457156,350.0139255478946,594.4329290465412,573.514270723289,552.6889887124336
713,250.79178719940842,-0.0003793237775687741,9.11,250.79178719940842,253.4903223715277,253.4903223715277,363.7688153696055,357.77914274370016,350.2729747723164,594.5224184500181,573.7202265774796,552.9892292082063
714,251.0082301150148,-0.0001379106455335899,9.11,251.0082301150148,253.68255957345414,253.68255957345414,363.5643628510293,357.56467468260325,350.0414411307629,594.2595949893054,573.3864730110917,552.5975640310879
715,250.91311654789993,-8.807411518130248e-05,9.11,250.91311654789993,253.62789093396609,253.62789093396609,363.59257966970193,357.56429436386065,350.01321888115064,594.2832523933231,573.3740350618823,552.5507017672788
716,250.94481319465154,-0.0003837104221485754,9.2,250.94481319465154,253.65833571554649,253.65833571554649,363.76265859277936,357.7813838588971,350.27135248348026,594.3383217805281,573.5593278720066,552.835618114624
717,251.09267398531452,-0.0001542363769742039,9.2,251.09267398531452,253.79599268601143,253.79599268601143,363.58794162547264,357.5851317711105,350.0420823664443,594.0892147784393,573.2374943454466,552.441951678901
718,250.99857671751613,-0.00010746510635650797,9.2,250.99857671751613,253.74582679207938,253.74582679207938,363.60284049944744,357.57930560107695,350.0151454731741,594.0603487969486,573.1934298445457,552.3775235352032
719,251.0317861827174,-0.0003920534750726512,9.29,251.0317861827174,253.7672966495654,253.7672966495654,363.77085602050215,357.7936001267804,350.2698226052991,594.0912920211812,573.3731668831902,552.6657695514381
720,251.1506541064676,-0.00013618327830522414,9.29,251.1506541064676,253.87614240679412,253.87614240679412,363.6066438765031,357.60671666324566,350.048095504369,593.8574115494263,573.0756810177675,552.3010662341433
721,251.05907526071823,-0.000103089346019547,9.29,251.05907526071823,253.81609163305546,253.81609163305546,363.63336041884764,357.60381585729135,350.0161880960801,593.847466878142,573.0509082873596,552.2491069014995
722,251.08712556607688,-0.0003885385652406814,9.38,251.08712556607688,253.8454228945991,253.8454228945991,363.79333013722965,357.81349399430525,350.26612472747445,593.9059053366605,573.2492558814305,552.5460879611803
723,251.19513634016332,-0.0001393570067924621,9.38,251.19513634016332,253.96245973223418,253.96245973223418,363.6604542227148,357.63687847160264,350.0414206066201,593.7215108495062,572.9836141692546,552.2035528426225
724,251.15870497673242,-0.00011256020875183292,9.38,251.15870497673242,253.94738889869734,253.94738889869734,363.63147113300846,357.61309659306414,350.01211607348694,593.6483612280001,572.933535323003,552.152411371884
725,251.23160676143712,-0.0004154057018294077,9.48,251.23160676143712,254.04336088450046,254.04336088450046,363.8331144994133,357.8489120784386,350.286921673924,593.7909416254898,573.1799271260556,552.4938661108984
726,251.4064648544151,-0.0001456444375999011,9.48,251.4064648544151,254.2302225184162,254.2302225184162,363.645149522951,357.64705858472433,350.0560025590498,593.4796997470839,572.838781725753,552.107259389303
727,251.3636220832087,-0.00011273369032482883,9.48,251.3636220832087,254.222376108045,254.222376108045,363.65319471715355,357.63171855837095,350.01619843835476,593.4703243414151,572.8030060866365,552.0428796016462
728,251.43601458953765,-0.00037607582275611673,9.57,251.43601458953765,254.30430935602746,254.30430935602746,363.8179564072471,357.8365565497171,350.256915673401,593.5416757639732,572.9915360760627,552.3219692397298
729,251.5852973767674,-0.00014072521716512743,9.57,251.5852973767674,254.48135537983532,254.48135537983532,363.682461629154,357.67261674861857,350.04837996499873,593.3020236885833,572.6978907689606,551.9578109719984
730,251.54058903241867,-0.00011309045749496871,9.57,251.54058903241867,254.4689946566184,254.4689946566184,363.69565587183456,357.663577667946,350.0140645513174,593.2791995442876,572.6614351739443,551.8958837110705
731,251.62300389170053,-0.0004060926545274013,9.67,251.62300389170053,254.54413838968804,254.54413838968804,363.87165571707914,357.8883270499429,350.2813655008158,593.4154125266784,572.9204608889462,552.2500685850304
732,251.73479877454656,-0.00014801867281355463,9.67,251.73479877454656,254.6771305093437,254.6771305093437,363.7347726044911,357.71206127690317,350.05126273802426,593.2389995972053,572.6835755174434,551.9322846766839
733,251.64733244030958,-0.0001400635707773379,9.67,251.64733244030958,254.6072797842435,254.6072797842435,363.75478814440066,357.7087945021525,350.0189237021086,593.2654398084849,572.6939999488193,551.9093221057344
734,251.69510263372138,-0.00039428661569806955,9.76,251.69510263372138,254.64526740274982,254.64526740274982,363.92628854944377,357.9152620584514,350.25556209445193,593.4126437498599,572.9446420987215,552.2344567518379
735,251.77660160445348,-0.00015216539163109832,9.76,251.77660160445348,254.74366147371123,254.74366147371123,363.81677595453266,357.7619543594456,350.04229319955385,593.283941125431,572.7486807369247,551.945516358167
736,251.70199805876277,-0.000150781633659669,9.76,251.70199805876277,254.67429934423396,254.67429934423396,363.84981307790605,357.7680472791444,350.01864159457233,593.3629441849021,572.8022920870687,551.9597842221136
737,251.78107529936787,-0.0004107220540240375,9.86,251.78107529936787,254.74190686783658,254.74190686783658,364.0376094349365,357.9936426556518,350.27915556360784,593.5502629036816,573.0937567076611,552.3291866142063
738,251.93038697902915,-0.00016938135345068162,9.86,251.93038697902915,254.89737510189426,254.89737510189426,363.9023859639247,357.81963217361744,350.04898206537007,593.4270165893795,572.8881583986521,552.0224161292496
739,251.80796763679558,-0.00019755205054738934,9.86,251.80796763679558,254.80070050061624,254.80070050061624,363.9407589132467,357.8267721300908,350.0233110082825,593.4487667307126,572.9188786857985,552.0296377388063
740,251.96209327776828,-0.0005356002603047472,9.96,251.96209327776828,254.94947538257279,254.94947538257279,364.0937084640361,358.0395493332235,350.28281741338026,593.8369794104207,573.3446181015495,552.4942094673123
741,251.84744747721618,-0.0003756251258980603,9.96,251.84744747721618,254.91019016065346,254.91019016065346,364.02523314050967,357.89259082902487,350.05027316965925,593.5211776468848,573.0377864699145,552.1241062749853
742,251.91802139482016,-0.0003904190284582665,9.96,251.91802139482016,254.94404243281136,254.94404243281136,364.0208692761415,357.8856627012572,350.02564513434294,593.7608030516407,573.1971062279457,552.213073264831
743,251.9722305685815,-0.0004203076642156356,10.06,251.9722305685815,255.04354246532566,255.04354246532566,364.2132626945204,358.1052910100021,350.2737189146658,594.055418156858,573.5586807889617,552.6348949238486
744,252.1075206426841,-0.00013723558991285412,10.06,252.1075206426841,255.16870699825316,255.16870699825316,364.07405806294946,357.9306171878729,350.0443698833743,593.924392420416,573.3574870591488,552.3424449179618
745,252.0253559323694,-0.00012417589204838375,10.06,252.0253559323694,255.0977514015892,255.0977514015892,364.0861457878571,357.925317863299,350.01628756943427,593.9841053611103,573.4098863620474,552.370958384183
746,252.13597820700983,-0.0003689111645491794,10.16,252.13597820700983,255.21564126802997,255.21564126802997,364.2482743483299,358.13247749481485,350.26645681032966,594.2004578548198,573.7231872325759,552.7667662657359
747,252.2146387269799,-0.00012404451209002687,10.16,252.2146387269799,255.26354622964354,255.26354622964354,364.1127941357926,357.95927471558593,350.04260122018167,594.0173238399865,573.4833668658646,552.4514758552662
748,252.16568541203986,-0.00010321260227674767,10.16,252.16568541203986,255.22040821345666,255.22040821345666,364.12095082004925,357.94979344576814,350.0141615537321,594.1151624729098,573.5518791795017,552.489030642798
749,252.24986025748294,-0.00034101814479192694,10.26,252.24986025748294,255.3215946520596,255.3215946520596,364.276553429245,358.1525683577185,350.2608097863776,594.2571398258109,573.8204799761935,552.8525284713271
750,252.33456218499984,-0.00012268626107503344,10.26,252.33456218499984,255.3818423304739,255.3818423304739,364.14492782948145,357.97913380418214,350.03534538117293,594.1012172329961,573.5906191673024,552.5434640061544
751,252.2600129043687,-0.00011881757592735465,10.26,252.2600129043687,255.3326700481311,255.3326700481311,364.150417031088,357.97261011354044,350.01373179486353,594.1269338001356,573.6207180939969,552.5599939354864
752,252.35283086345785,-0.00034670846333328953,10.36,252.35283086345785,255.4363468680454,255.4363468680454,364.31049570024936,358.17505088964987,350.2578503676027,594.3121576426175,573.9115315106405,552.9374655670839
753,252.38089566707242,-0.00011112198026808073,10.36,252.38089566707242,255.45024849898013,255.45024849898013,364.1837452975714,358.0039663344201,350.0284899645093,594.1686982878329,573.7015799784034,552.6426581660814
754,252.33245045836293,-9.845899612004327e-05,10.36,252.33245045836293,255.4159282971758,255.4159282971758,364.1944909163721,358.00215418189896,350.0108711282983,594.2194599488163,573.7509191352557,552.6772965655344
755,252.43686817087817,-0.0003529273158824342,10.47,252.43686817087817,255.5672604185832,255.5672604185832,364.36323870653507,358.22051405943887,350.27590040487,594.3915958974875,574.0558916203115,553.0858468987835
756,252.47640903221514,-0.000125850846628639,10.47,252.47640903221514,255.5867792688876,255.5867792688876,364.24376161687064,358.04124037036826,350.02340753165845,594.3228522321392,573.8870879970624,552.8043236272732
757,252.41431898829615,-0.0001155964424118805,10.47,252.41431898829615,255.55461271972342,255.55461271972342,364.2602616642041,358.046364244667,350.0118497324858,594.3438112382081,573.9184118563173,552.8252868813737
758,252.50792125299432,-0.0003430927081521373,10.57,252.50792125299432,255.66530379650305,255.66530379650305,364.41558647400467,358.2447726015109,350.2486989672666,594.5048819964251,574.2088381908002,553.2112759796199
759,252.49325952160746,-0.00015151239104482794,10.57,252.49325952160746,255.66265723040237,255.66265723040237,364.3321493790812,358.09585509885216,350.02218884486734,594.4733776919539,574.0714847411812,552.9546392108036
760,252.4703625644787,-0.00013056244604303657,10.57,252.4703625644787,255.64084450782693,255.64084450782693,364.33136924218525,358.09454752324103,350.0115470235229,594.4536942903917,574.0852234514034,552.9736908436189
761,252.55917592047948,-0.0003561354005224837,10.68,252.55917592047948,255.76075088800206,255.76075088800206,364.50202904613167,358.30890822313324,350.26806025695544,594.6822910310618,574.4302664165942,553.4128089455115
762,252.6589874719833,-0.00011951684391786621,10.68,252.6589874719833,255.79224005613472,255.79224005613472,364.3504187886757,358.1216582909242,350.03388653940453,594.5000732056122,574.186485477159,553.0963199968919
763,252.5715636094341,-0.00010802773178508751,10.68,252.5715636094341,255.72359170728325,255.72359170728325,364.3671295030601,358.12043317924537,350.01400460352784,594.6088617833567,574.265832679208,553.1481345163891
764,252.67950784205166,-0.0003038355013361693,10.78,252.67950784205166,255.84349437493165,255.84349437493165,364.49763438391926,358.30082794620586,350.24004560004136,594.7237749998911,574.5161815869434,553.5062926775308
765,252.82379360633894,-0.00013182397012345692,10.78,252.82379360633894,255.9055439642594,255.9055439642594,364.3458408465514,358.1273569151831,350.0388903257809,594.483646292343,574.2362829938866,553.1877423172187
766,252.7541272896115,-0.00010824246538554405,10.78,252.7541272896115,255.85793405198172,255.85793405198172,364.35769235725735,358.12055358188724,350.01503777449665,594.5490047553856,574.2753796621685,553.206776492478
767,252.92859562682153,-0.0003037551551490214,10.89,252.92859562682153,256.0473369197931,256.0473369197931,364.4849299559602,358.3058219140152,350.2560760917078,594.6040489092983,574.4745997479887,553.5308786436494
768,253.11862137372106,-0.00016998941172452486,10.89,253.11862137372106,256.1613559892701,256.1613559892701,364.3103602263697,358.1186436748623,350.05001706732924,594.2071110565611,574.066411508457,553.1054459688974
769,253.05779720358527,-9.880648394344771e-05,10.89,253.05779720358527,256.1482434058796,256.1482434058796,364.30063625196567,358.09693121872374,350.01619955615143,594.2642592916465,574.0985360896035,553.1197618165077
770,253.19318234738063,-0.00030593240848908465,11.0,253.19318234738063,256.3026698704862,256.3026698704862,364.45523344919627,358.2896670981407,350.2531141761427,594.4634634399242,574.3923379023594,553.505525104888
771,253.31013175963264,-0.00012612861489413874,11.0,253.31013175963264,256.41493004534317,256.41493004534317,364.28710649175184,358.11077824636294,350.05457414583293,594.1971395573842,574.1137831929718,553.2055937138982
772,253.26388939504037,-9.850192137417224e-05,11.0,253.26388939504037,256.3793229275358,256.3793229275358,364.28788508557085,358.0882247404466,350.0136463373254,594.2566787831746,574.1508709022838,553.2228842727266
773,253.4213172088546,-0.00029205709950597125,11.11,253.4213172088546,256.58846063157176,256.58846063157176,364.43189770157426,358.2760982153499,350.2465521545997,594.4330674031548,574.4213025793463,553.5820524219156
774,253.57585067169936,-0.00013218328419828396,11.11,253.57585067169936,256.6986216759295,256.6986216759295,364.25912747045226,358.0936205792344,350.0451684709693,594.1009514618754,574.0996105765695,553.2510577792826
775,253.57313729006,-9.097605395047559e-05,11.11,253.57313729006,256.70423297255513,256.70423297255513,364.2466887616464,358.0714138081401,350.012215200833,594.0864694099523,574.0759838233846,553.2166570032966
776,253.71875301406982,-0.0002817662834454504,11.22,253.71875301406982,256.888494153856,256.888494153856,364.3935968373819,358.2580853726008,350.24172555594424,594.233947915693,574.311506875132,553.5376612374577
777,253.81563217563365,-0.00013355498615585937,11.22,253.81563217563365,256.9477347886969,256.9477347886969,364.2627396972022,358.108998196514,350.06602541354465,593.9733938189212,574.0325627090601,553.226223293878
778,253.8087283849344,-8.919063568579855e-05,11.22,253.8087283849344,256.9432586679558,256.9432586679558,364.2481611318967,358.0773343473307,350.01529673326337,593.9550942940139,573.9976733231728,553.1690591168164
779,253.953941633547,-0.0002745353806007378,11.33,253.953941633547,257.1295786361849,257.1295786361849,364.3954712798847,358.26089123474753,350.2376799378563,594.095627259893,574.2199704360382,553.4697357290413
780,254.04936564971337,-0.00012191964722829685,11.33,254.04936564971337,257.1899775839187,257.1899775839187,364.2691863309798,358.110345649219,350.05186132546544,593.8677990921133,573.9658337031093,553.1702853459635
781,254.0560585400867,-0.00010281525448152529,11.33,254.0560585400867,257.2063290552734,257.2063290552734,364.2644884638361,358.088664453452,350.0112526275831,593.8681788654819,573.9445855914614,553.1258043480935
782,254.21878488527028,-0.00031549719342804927,11.45,254.21878488527028,257.407769783593,257.407769783593,364.42981430789484,358.2927855850814,350.25551984819737,594.0373232977296,574.1952814265087,553.4576167211625
783,254.32503630078975,-0.00013542330381344225,11.45,254.32503630078975,257.4847830763421,257.4847830763421,364.2956180526376,358.13054487708837,350.0549809060857,593.7994466818562,573.9241902890263,553.1360764604257
784,254.30191698429314,-0.0001069985399991813,11.45,254.30191698429314,257.4629215409304,257.4629215409304,364.29867370524676,358.11199663994546,350.0137152852371,593.8066233770115,573.8952447620813,553.0740029387028
785,254.42939755610553,-0.00029179595127959423,11.56,254.42939755610553,257.6124171990101,257.6124171990101,364.4485585205472,358.29679349700325,350.2319153001458,593.9216613294105,574.0927435224933,553.345716300506
786,254.4819873755138,-0.00012132401885822652,11.56,254.4819873755138,257.6236504205101,257.6236504205101,364.34287891363147,358.15606618098093,350.0469749586819,593.7612512637439,573.8716146938227,553.0530448135767
787,254.4240624285386,-0.00010189433086615907,11.56,254.4240624285386,257.56791546823825,257.56791546823825,364.350179687611,358.14375404143516,350.01214159127306,593.7578612820256,573.8574158591321,553.0149248420717
788,254.57249956676276,-0.00030686032682136766,11.68,254.57249956676276,257.7470537825143,257.7470537825143,364.51020342174473,358.34240299764514,350.24856501013755,593.8975317935437,574.0885696608325,553.3273448859393
789,254.64073036696772,-0.00012615063236909307,11.68,254.64073036696772,257.7751076781495,257.7751076781495,364.400229864945,358.19424014499833,350.05181933794614,593.6951991476304,573.8184005130813,552.977765522939
790,254.62386845490153,-0.00011448588644757951,11.68,254.62386845490153,257.75442253498846,257.75442253498846,364.39569708069007,358.1750383651111,350.0138073195798,593.6193458545073,573.7500683404064,552.899249521198
791,254.76679503706146,-0.0003167685436440415,11.8,254.76679503706146,257.93437006203084,257.93437006203084,364.5541360143668,358.3700747753034,350.2466279590436,593.7262793855684,573.949903816071,553.1848645937604
792,254.86165956978593,-0.00016013146673421463,11.8,254.86165956978593,257.9857837476283,257.9857837476283,364.434178261745,358.2195238688029,350.05077022105945,593.4067272561064,573.5984824616763,552.7736800386434
793,254.8298395445254,-0.0001600744389186337,11.8,254.8298395445254,257.95268586433997,257.95268586433997,364.4306141377557,358.2054292547996,350.016533860479,593.2164505212912,573.4616144130213,552.6447914637673
794,254.95032782968323,-0.0003216625441475607,11.91,254.95032782968323,258.0968747194915,258.0968747194915,364.58874324339894,358.3892925030085,350.22668861067945,593.3496273800938,573.6803560495254,552.9340767662488
795,255.05071103850022,-0.00016521603411878694,11.91,255.05071103850022,258.18084370549553,258.18084370549553,364.4867521114343,358.2587845507713,350.05367082714014,593.0539250469789,573.3662056314864,552.5696450490066
796,255.00821870581737,-0.00016116713981217945,11.91,255.00821870581737,258.1021500235906,258.1021500235906,364.4915259990833,358.2453861503859,350.01723243535093,593.0131824909471,573.3282670424223,552.517992481741
797,255.11749189194126,-0.00036260604543136843,12.03,255.11749189194126,258.2690311284567,258.2690311284567,364.6502721792897,358.43764779330724,350.2437836284895,593.1092115057479,573.5316884866944,552.8137050458575
798,255.18139954620207,-0.00015425138669022953,12.03,255.18139954620207,258.27581557938004,258.27581557938004,364.54031964176636,358.2925745918553,350.0463537479826,592.8713100052745,573.2455594974729,552.4566735435409
799,255.09371422174115,-0.00015876615278298534,12.03,255.09371422174115,258.1887186656327,258.1887186656327,364.5492240020272,358.2846560108435,350.0149166697046,592.8257382243189,573.2156447398366,552.420360521742
800,255.21873277095816,-0.00030872905287093744,12.15,255.21873277095816,258.34786283620286,258.34786283620286,364.70010320089807,358.4714062665189,350.2369223360629,592.9610115555147,573.4339453586965,552.719862874796
801,255.27422961921292,-0.00013735790797853031,12.15,255.27422961921292,258.3673504227248,258.3673504227248,364.59671369923603,358.32184626140474,350.02922270562516,592.7968927214366,573.1835773885747,552.3768156852686
802,255.23295361503486,-0.00011955374959793375,12.15,255.23295361503486,258.3242918356597,258.3242918356597,364.5922374035003,358.31432745218484,350.0097301792242,592.750721802599,573.1795393893013,552.3859270527948
803,255.29926674973245,-0.0002867094372651646,12.27,255.29926674973245,258.4437334668305,258.4437334668305,364.7605214947015,358.50494397599283,350.2314934562038,593.0089574910455,573.4659309853561,552.7297194584557
804,255.33720354545787,-0.00011917999047028616,12.27,255.33720354545787,258.4230173741529,258.4230173741529,364.6332734689923,358.3470126931027,350.023487381638,592.7345278044477,573.1542816116067,552.3508639194293
805,255.2345602622178,-0.0001127651534847951,12.27,255.2345602622178,258.33795812356345,258.33795812356345,364.64734796907226,358.3486098409455,350.0092111034731,592.7689644598704,573.175967929334,552.3608037783697
806,255.36476843563437,-0.00029594545214295387,12.4,255.36476843563437,258.50228835874265,258.50228835874265,364.8110646207447,358.5475123634359,350.2455403764715,592.9272944020066,573.4044681073516,552.6694381682101
807,255.3836052352735,-0.00011811090691726811,12.4,255.3836052352735,258.48027164415737,258.48027164415737,364.66694303084006,358.37246518466384,350.02629957389007,592.6623879745067,573.0849272215183,552.2824408772897
808,255.2936245579168,-9.412346767456725e-05,12.4,255.2936245579168,258.3822763857021,258.3822763857021,364.6803727031951,358.37238860821344,350.0067083886973,592.7247683117788,573.1271225118538,552.3038833738328
809,255.4155790579359,-0.00026259778548520796,12.52,255.4155790579359,258.55002136700074,258.55002136700074,364.83719160701474,358.55798717401575,350.22192404938676,592.8954621363129,573.3543046964021,552.594721469099
810,255.4831892180653,-0.00010566800095990203,12.52,255.4831892180653,258.564569598605,258.564569598605,364.70936197448026,358.402561590648,350.0212541085727,592.6163839330701,573.0408832251696,552.2254112634009
811,255.4246754590443,-0.00010402361015637851,12.52,255.4246754590443,258.50299509866034,258.50299509866034,364.7353571820239,358.4124833008471,350.0071155267072,592.6623595709265,573.0624665849367,552.2232221098892
812,255.60296215942427,-0.0002911097633244708,12.65,255.60296215942427,258.72509508237266,258.72509508237266,364.9032486539065,358.6121564257275,350.23704989616704,592.7882400659593,573.2511797425085,552.4831757426771
813,255.7064463517741,-0.00012424115168063743,12.65,255.7064463517741,258.7781606563624,258.7781606563624,364.76740965534856,358.445692877826,350.025578910346,592.4536481423775,572.86181593105,552.0267848431852
814,255.66354768247368,-9.405131724637972e-05,12.65,255.66354768247368,258.7322448269682,258.7322448269682,364.79137193323845,358.4525877722009,350.00663916671647,592.500681171257,572.8814167878854,552.0158352313599
815,255.82400297865874,-0.0002542559481522044,12.77,255.82400297865874,258.9340177672883,258.9340177672883,364.94853815703203,358.6342780867162,350.2142291481694,592.6688732344682,573.0972303901586,552.2873831737604
816,255.96924328551455,-8.7355996575611e-05,12.77,255.96924328551455,259.05303825761405,259.05303825761405,364.8259595232055,358.4857296526306,350.0198981303854,592.3985057056499,572.795173447563,551.9230130650234
817,255.90482927210326,-8.278784819559792e-05,12.77,255.90482927210326,259.0019269160283,259.0019269160283,364.85150707263466,358.49351654286914,350.00540096698205,592.4307792408216,572.8330365458833,551.9476188035957
818,256.10665730232785,-0.00025140358815234354,12.9,256.10665730232785,259.24950206477274,259.24950206477274,364.98690678735,358.67055583655855,350.2264438967428,592.5397198502317,573.0211933854599,552.2222098531028
819,256.381503773943,-0.00017557216581076673,12.9,256.381503773943,259.47496147624037,259.47496147624037,364.80430321057366,358.48203780310104,350.03113605725076,592.0428322256025,572.5240420713359,551.7217180010857
820,256.35808310547816,-0.00011602535193144803,12.9,256.35808310547816,259.4556998273361,259.4556998273361,364.7998435672128,358.4690201205395,350.0110502269629,591.9645503187775,572.4485597212615,551.6521300297411
821,256.54818829588385,-0.0002518810670313343,13.03,256.54818829588385,259.64792458989905,259.64792458989905,364.9282472859105,358.6385789278236,350.225446736339,592.1241410414619,572.670624070765,551.9547334232241
822,256.87605999761485,-0.000297892208353967,13.03,256.87605999761485,259.928499856274,259.928499856274,364.739775225771,358.46277950079326,350.0656576663611,591.5019676461545,572.0925953918938,551.4116555854223
823,256.8957754072419,-0.0001531511342728331,13.03,256.8957754072419,259.90083663999206,259.90083663999206,364.68441774493533,358.4155790322677,350.0203414481992,591.3478679794702,571.9763936990295,551.3197046311255
824,257.1183480418593,-0.00029943894591633047,13.16,257.1183480418593,260.05629590559056,260.05629590559056,364.79336697015515,358.57448987550725,350.2260521126394,591.43077865488,572.1617695437242,551.6028481001357
825,257.3697196348828,-0.00031260416170497685,13.16,257.3697196348828,260.2257782869908,260.2257782869908,364.6153981980022,358.4190947404112,350.08536134220145,590.8927835642859,571.6999474006741,551.191405914271
826,257.45599754098896,-0.00019283679174264545,13.16,257.45599754098896,260.239202993057,260.239202993057,364.5450758168046,358.35612941452104,350.02818534529416,590.7358227436484,571.5814919573443,551.0998386211396
827,257.6701937364438,-0.00032893103184772343,13.29,257.6701937364438,260.38592839117155,260.38592839117155,364.66398372816946,358.5120294032241,350.22719981076597,590.9108506584636,571.8282291947976,551.4273619128157
828,257.92308161167824,-0.000338023701159873,13.29,257.92308161167824,260.5461598062165,260.5461598062165,364.4989210382143,358.3645423381029,350.09411521602505,590.507662279069,571.4655708707351,551.1022162584657
829,258.01391578828907,-0.00022976393834406306,13.29,258.01391578828907,260.6150091743703,260.6150091743703,364.4447772573014,358.30757431493737,350.03577435857517,590.4657305074194,571.420194268479,551.0578541649695
830,258.24073350032626,-0.0003477598783828695,13.42,258.24073350032626,260.8308171119531,260.8308171119531,364.54851068314684,358.4504749666893,350.2231043381441,590.5812495737274,571.6072863839256,551.3271893069149
831,258.6372363001605,-0.0004819678231500202,13.42,258.6372363001605,261.13704439165815,261.13704439165815,364.34443149834163,358.2789381314424,350.08112870159806,589.8732958638221,571.0031473770799,550.8051955937433
832,258.60892201427373,-0.00025913977256686316,13.42,258.60892201427373,261.10588886059156,261.10588886059156,364.31673671052573,358.24200448685184,350.04075319927057,589.9562519310601,571.0888252062024,550.8968058330591
833,258.8073298282842,-0.0003312318432303618,13.56,258.8073298282842,261.28379958302685,261.28379958302685,364.4352940479148,358.3980600716357,350.2402024254416,590.1080699599945,571.3114973172087,551.1990554041574
834,259.0577486557446,-0.0003268590974694341,13.56,259.0577486557446,261.43291531400683,261.43291531400683,364.28774516480985,358.25530025141126,350.1061759446672,589.6546066152706,570.8820538122535,550.8008941882409
835,259.01284332499915,-0.00021442305102137293,13.56,259.01284332499915,261.36959800480474,261.36959800480474,364.25023352214316,358.2092663659792,350.0495530095374,589.7131851151552,570.9257571681643,550.8313943637671
836,259.1720066329216,-0.00030268347045647737,13.69,259.1720066329216,261.4943761519781,261.4943761519781,364.3492261425665,358.3439062484963,350.22455339964984,589.9430599686872,571.1838424599773,551.1468497942363
837,259.3889765106343,-0.0002740931477399622,13.69,259.3889765106343,261.61351938238215,261.61351938238215,364.2015373988701,358.19593674155647,350.0839220060895,589.5298379202173,570.757828862692,550.734471803947
838,259.37728641804676,-0.00017609126231188377,13.69,259.37728641804676,261.5954085668872,261.5954085668872,364.1504474926015,358.1478284577757,350.0375029112098,589.619605589642,570.8197850082635,550.7877486226112
839,259.62864645081874,-0.0003049608627387901,13.83,259.62864645081874,261.81541726882256,261.81541726882256,364.2574926300546,358.29511840221267,350.2308013960754,589.8096892088404,571.0174212252479,551.0372958306273
840,259.9274531053857,-0.0002841336941635797,13.83,259.9274531053857,261.98629077997106,261.98629077997106,364.0681604470023,358.12531889373025,350.08227843449015,589.3034725588417,570.530903012167,550.5805528095174
841,260.0099868886898,-0.00017823949138617845,13.83,260.0099868886898,262.0254295412199,262.0254295412199,363.99255639106906,358.06417927865056,350.0329824730601,589.3629701929564,570.543871354638,550.579624130874
842,260.3379657273745,-0.0003689744681687479,13.97,260.3379657273745,262.2893612408586,262.2893612408586,364.07242356202283,358.20113107955865,350.2283940506869,589.5339839072952,570.7290008838445,550.8220935399962
843,260.68543213298483,-0.000345065877239481,13.97,260.68543213298483,262.52269290696694,262.52269290696694,363.88220634661945,358.02915692865196,350.07773909421076,589.0860118781347,570.2919600138031,550.4097230560249
844,260.7976401548451,-0.0002508962737610698,13.97,260.7976401548451,262.58282529268104,262.58282529268104,363.79504225885495,357.96646707850545,350.0312476055636,589.100392252546,570.2553236111132,550.3475605797714
845,261.1584624466467,-0.0003459449815647053,14.11,261.1584624466467,262.9120189576619,262.9120189576619,363.8617567340601,358.0958014179544,350.22313776020223,589.3268396139321,570.481344608592,550.6160294238432
846,261.5645866227899,-0.0003094152002449668,14.11,261.5645866227899,263.2144559525874,263.2144559525874,363.66135576778294,357.9088380372742,350.06007889382823,589.0592028693972,570.1372382999994,550.2276209365649
847,261.75174748843745,-0.00029327740731810437,14.11,261.75174748843745,263.24420985072237,263.24420985072237,363.47391727039366,357.8123172377852,350.0235782431585,589.0505852218176,570.1067651288193,550.1778275719573
848,262.1114870179687,-0.00039525888668168196,14.25,262.1114870179687,263.7352346030356,263.7352346030356,363.6610158334717,357.98860217234915,350.2135329823856,589.5254378892047,570.4915423722496,550.5308602559788
849,262.4551155636026,-0.0003119231122624688,14.25,262.4551155636026,263.8659057790757,263.8659057790757,363.36586830198866,357.77105815371704,350.0504374802302,589.0514002825228,570.0413057816654,550.0819569655619
850,262.6298182455077,-0.000176703543328105,14.25,262.6298182455077,264.1302900328292,264.1302900328292,363.37376759193023,357.75373634802105,350.01424853919514,589.1978527506209,570.0934113227812,550.0588846887866
851,262.9317326867378,-0.0003479473691371249,14.39,262.9317326867378,264.3951885060911,264.3951885060911,363.4512639903709,357.89410144845766,350.21123715325837,589.3832062549022,570.3151536957598,550.3250231522313
852,263.192647843753,-0.0002650636905142667,14.39,263.192647843753,264.5928704639588,264.5928704639588,363.2661244993557,357.72330925360325,350.05174048384913,589.0079083162,569.9171152245442,549.8955333216761
853,263.3122327539109,-0.00021570970359408026,14.39,263.3122327539109,264.73172353410155,264.73172353410155,363.2353677734939,357.6963640121731,350.019013606411,589.1452251795804,569.99653920255,549.9088982478337
854,263.5698839936217,-0.00032598577561093744,14.54,263.5698839936217,264.9932457048732,264.9932457048732,363.3409384538846,357.85683473471374,350.2217912873418,589.3511871959416,570.232869859679,550.1862171945065
855,263.96302870711753,-0.00026372406260544157,14.54,263.96302870711753,265.32378145848685,265.32378145848685,363.15934341368427,357.68632523420735,350.0484184234259,588.9445123356012,569.8266946204371,549.7399513889465
856,264.0142936311921,-0.0002083802779009325,14.54,264.0142936311921,265.36478542169124,265.36478542169124,363.119459079399,357.6582310174583,350.01396955147334,588.9515775658921,569.8373175803933,549.7293927088642
857,264.20387099859425,-0.00030370143649549597,14.68,264.20387099859425,265.56939304576855,265.56939304576855,363.2266918066473,357.8188426226425,350.2030570554403,589.0925059190946,570.0675178136936,550.0257170263598
858,264.4528807997432,-0.0002323925984587527,14.68,264.4528807997432,265.8055470325899,265.8055470325899,363.09368143617957,357.68018258645685,350.04244603819757,588.7823090672942,569.754314608572,549.6760410788701
859,264.46498945366386,-0.0002178154754616246,14.68,264.46498945366386,265.85837589679767,265.85837589679767,363.0842165210027,357.6741105576224,350.0166249654837,588.8137325654135,569.81923244693,549.7331621238299
860,264.604462763791,-0.0003479577076100915,14.83,264.604462763791,266.050090897265,266.050090897265,363.22494073421603,357.8578121589312,350.2169860253205,589.001156492575,570.0931035268148,550.0731337632905
861,264.8477693274076,-0.0002860925006407111,14.83,264.8477693274076,266.2392350974652,266.2392350974652,363.0531233006223,357.6995359798634,350.0429131029391,588.6042039479144,569.7492502164797,549.7222926767774
862,264.84051769880506,-0.00025069066704785925,14.83,264.84051769880506,266.3462883189873,266.3462883189873,363.0815557717926,357.71611801526586,350.02001130181003,588.7618010553686,569.9127111014227,549.8451372889012
863,265.06189570944315,-0.0003467017053835342,14.98,265.06189570944315,266.58252208054034,266.58252208054034,363.1979735878433,357.88835027354617,350.21204567992174,588.8737042058549,570.1172996350823,550.101017409995
864,265.46343681265654,-0.0002934898586506307,14.98,265.46343681265654,266.9838986329004,266.9838986329004,363.0576059101092,357.7461953394008,350.0373641762365,588.5467980691046,569.7429957379428,549.6451508564348
865,265.1892086938975,-0.0004762173770573863,14.98,265.1892086938975,266.73694017234556,266.73694017234556,363.02997641007465,357.7498241363173,350.0189811521883,588.3674528893672,569.7627679568621,549.7139785507578
866,266.20507588905394,-0.0011860798671237127,15.13,266.20507588905394,267.8762988800874,267.8762988800874,363.21914651901676,357.95190196798194,350.2279751606443,588.8536681649038,570.0419752758069,549.852792846161
867,266.2800658692295,-0.0008668312285344815,15.13,266.2800658692295,267.81342270494724,267.81342270494724,362.9519494900916,357.7510275434116,350.0351000155602,588.0741723637328,569.4362209305931,549.2996480626317
868,266.2442121878126,-0.0005590912709564355,15.13,266.2442121878126,267.876900496983,267.876900496983,363.0941943905614,357.8232574214467,350.0302323827857,588.4023669242558,569.7113378063092,549.4964265731293
869,266.3938782683523,-0.00038684554548651384,15.28,266.3938782683523,268.0812763006986,268.0812763006986,363.23208673924495,357.98830582259313,350.2087909777953,588.6432132506902,569.9841315382644,549.7961963842097
870,266.657530807587,-0.0002722911573113107,15.28,266.657530807587,268.31430716362416,268.31430716362416,363.0761212790768,357.8355381103622,350.0330434736052,588.2389392210652,569.6308792486282,549.4309257523986
871,266.66770210149934,-0.000278957977629557,15.28,266.66770210149934,268.39138863850167,268.39138863850167,363.1472564743838,357.86656820770884,350.0186812444494,588.350209328057,569.716052689382,549.4660920382524
872,266.7731626757277,-0.0004075242821345304,15.43,266.7731626757277,268.5753688696058,268.5753688696058,363.3034500577779,358.0443608708104,350.2026076962688,588.465088492047,569.9480901696858,549.7695596111271
873,267.0674054949722,-0.00029473324683793045,15.43,267.0674054949722,268.87721166464115,268.87721166464115,363.1868055250628,357.90010176295306,350.0292488905231,588.035816156284,569.541725652634,549.3464370071093
874,266.95730708047756,-0.0003169377836901299,15.43,266.95730708047756,268.839010141523,268.839010141523,363.2597532346341,357.92464895760054,350.01745823276667,587.856250843447,569.4418415924033,549.2860878370085
875,266.9237698278162,-0.00042923547727324873,15.58,266.9237698278162,268.8748508604683,268.8748508604683,363.4294003306038,358.09310434184056,350.1988028697134,587.6647042765406,569.4168077231545,549.4092501172653
876,267.2028242443453,-0.00035261167162814466,15.58,267.2028242443453,269.1323241903482,269.1323241903482,363.31271498678075,357.94398257445533,350.0304846029185,587.030863936234,568.8667549135004,548.9088464564377
877,266.97490379318685,-0.00036879390686561653,15.58,266.97490379318685,269.01659369131784,269.01659369131784,363.4516765468502,357.9804034027318,350.01843297501233,586.7987241877681,568.6993907667843,548.803614978061
878,266.64534385707015,-0.0005607671060904318,15.74,266.64534385707015,268.89405848885497,268.89405848885497,363.7496336187182,358.1844269128719,350.20884816064387,586.5793882862617,568.661536609772,548.9460953091237
879,266.1738447317145,-0.0007530896279069887,15.74,266.1738447317145,268.6410933354831,268.6410933354831,363.8459069887208,358.092550709174,350.03989122911946,585.5304767243887,567.7962505980696,548.2388988807296
880,264.30993331757315,-0.001546455565042737,15.74,264.30993331757315,267.3137499472836,267.3137499472836,364.29197701230606,358.2461297695235,350.019191360887,584.6180021652077,567.182588120716,547.8099146710123
881,262.7571979069038,-0.001687242613983675,15.9,262.7571979069038,266.431766148067,266.431766148067,364.65033205810744,358.5407282523037,350.2522537037738,584.2761378975005,567.215687375039,548.0329636403163
882,263.7162845583095,-0.0015017986040551934,15.9,263.7162845583095,266.6378358946626,266.6378358946626,364.48357118586006,358.4009322935688,350.06552122343743,584.6072519477249,567.2062566760521,547.8491660557057
883,262.93173687848895,-0.001573851663946746,15.9,262.93173687848895,266.3187856795563,266.3187856795563,364.573117135053,358.40688317487513,350.0345532697288,583.6902432701334,566.5866443190325,547.3631814291484
884,261.86176273087153,-0.001391972761032867,16.06,261.86176273087153,265.89665340378406,265.89665340378406,364.7410103092058,358.6149586248269,350.24911706072,583.9558252101913,567.0589001528431,547.9019707917397
885,263.65346706049064,-0.0010326479286777435,16.06,263.65346706049064,266.7381681560244,266.7381681560244,364.5153661916323,358.42114657815637,350.0583548268438,583.9457357384318,566.7439147331272,547.5025313648925
886,262.5136237593906,-0.001397939897308964,16.06,262.5136237593906,266.2310085128757,266.2310085128757,364.65117051617284,358.4704164348466,350.0451413424857,583.3054064999471,566.3714114819854,547.1987152228365
887,262.8774851717937,-0.0010612538198042643,16.22,262.8774851717937,266.51341993457163,266.51341993457163,364.7643905413604,358.63134800397677,350.23315411060094,583.6602232649185,566.7530033031315,547.6303875640419
888,263.26340258807966,-0.0004709338613140268,16.22,263.26340258807966,266.6844289430273,266.6844289430273,364.6286599101387,358.48142854345815,350.04711095808216,583.3657652787347,566.376947935022,547.2087632163349
889,262.4707213028293,-0.0004819760356407077,16.22,262.4707213028293,266.3216717797167,266.3216717797167,364.6788602922666,358.50075782046616,350.0282505656762,583.1172057365876,566.3055141001807,547.1757816645901
890,262.581591616888,-0.000525881937884054,16.38,262.581591616888,266.45292335748735,266.45292335748735,364.8476791606984,358.6833874114333,350.2138485056705,583.3971985763112,566.6319562793113,547.5450263377445
891,262.5327666781992,-0.00038454426663847574,16.38,262.5327666781992,266.44386094130977,266.44386094130977,364.7640972881128,358.57645850473705,350.04800825514883,583.0309919126618,566.2820613379802,547.1633728955061
892,262.2154897877908,-0.0003808768738030599,16.38,262.2154897877908,266.2415989032686,266.2415989032686,364.8271489000998,358.6214838748555,350.03984798724576,583.0907154698772,566.381272341082,547.2383191908051
893,262.2010800911602,-0.0004337635821548558,16.54,262.2010800911602,266.32568307591555,266.32568307591555,365.0104570625974,358.8181905302336,350.21573119780817,583.3204541326854,566.6717795725789,547.553565096281
894,262.2215029206526,-0.0003819775176731044,16.54,262.2215029206526,266.3776543883525,266.3776543883525,364.9715762827379,358.746528352152,350.0544718750629,583.0536197742334,566.3948758978104,547.2041368868385
895,262.09501119735836,-0.00042742666563722054,16.54,262.09501119735836,266.2777655994755,266.2777655994755,365.0804371126592,358.81863344071047,350.0439740479137,583.0840353213599,566.4274210906486,547.183428692161
896,262.04447834316653,-0.00047872411560279104,16.71,262.04447834316653,266.36837834221456,266.36837834221456,365.2843963456097,359.0169574420617,350.21771760457085,583.2891719312594,566.686125941052,547.4650910466286
897,262.07356147001894,-0.0004063431443609433,16.71,262.07356147001894,266.4063246093164,266.4063246093164,365.2592355568552,358.93532447601115,350.0449475666624,582.9943795765479,566.3638066414785,547.070247709229
898,261.9055347515688,-0.00040403638063502,16.71,261.9055347515688,266.2563703881359,266.2563703881359,365.3903100616798,359.0100391043361,350.0417473668147,583.0436816476883,566.4082947668776,547.0711132789049
899,261.7611998483568,-0.0004844431571968677,16.88,261.7611998483568,266.2460555285858,266.2460555285858,365.6375559478406,359.23070984457127,350.22020302875177,583.2014072478887,566.6213055381035,547.3065805607893
900,261.6714124555512,-0.000450412171927872,16.88,261.6714124555512,266.16297770212924,266.16297770212924,365.656064896407,359.17549019410234,350.0510047340085,582.9421159301507,566.3252586658875,546.9143182406997
901,261.5412966783618,-0.0004646222974923342,16.88,261.5412966783618,266.01774459474154,266.01774459474154,365.83380658230897,359.2699384656861,350.04974980286363,582.9364246626812,566.2966150614741,546.8272188921877
902,261.4419856592871,-0.0005168629386951284,17.04,261.4419856592871,266.0654572086707,266.0654572086707,366.1188952066768,359.4887993256062,350.20842987418473,583.0017934770386,566.3943827452679,546.9300261560164
903,261.3330807996557,-0.0004442891812580507,17.04,261.3330807996557,265.9581682516371,265.9581682516371,366.1706253960436,359.4413261534157,350.04937765087044,582.7908997152447,566.1350279389643,546.5793375279098
904,261.1816939781804,-0.00047232097065486034,17.04,261.1816939781804,265.78938718047726,265.78938718047726,366.37730284172045,359.54169501569385,350.04995325781675,582.8087228126957,566.1125649048116,546.4919452522072
905,261.22644398705893,-0.0005754246881337632,17.22,261.22644398705893,265.9165997182923,265.9165997182923,366.69808807297994,359.7851323333298,350.2282387173597,582.8534989951074,566.1529955362888,546.5131724172722
906,261.18616109510555,-0.000478069235100409,17.22,261.18616109510555,265.9039822283536,265.9039822283536,366.731342989608,359.71661245822946,350.05096781189013,582.3896522165973,565.6824435079442,545.9770767092209
907,260.96281411232366,-0.0005699182179258466,17.22,260.96281411232366,265.70932460119997,265.70932460119997,366.93216603997695,359.80819402251245,350.0529433687398,582.486452148381,565.7521544788342,545.9861663160568
908,260.93587694908877,-0.0006701148978492943,17.39,260.93587694908877,265.7756649691299,265.7756649691299,367.26866497879655,360.0472251103285,350.22544558862364,582.4060633380889,565.698561550515,545.9461417589092
909,260.91055343274587,-0.0005528132799417218,17.39,260.91055343274587,265.730528494205,265.730528494205,367.3793806337172,360.0192076626176,350.0577678304698,582.1878942931589,565.3687367151674,545.4500066628951
910,260.4926503915655,-0.0005440726504604143,17.39,260.4926503915655,265.3823613968879,265.3823613968879,367.5726848279963,360.10210908595445,350.0542607147082,582.1822084882227,565.3825530940767,545.447613197001
911,260.3069040484684,-0.0006843007687995506,17.56,260.3069040484684,265.2434842569599,265.2434842569599,367.98326229451243,360.3838568505954,350.2251157215531,582.7210077876746,565.8189403839737,545.7513995918061
912,260.1576283287485,-0.000557658476372902,17.56,260.1576283287485,265.0964306642314,265.0964306642314,368.06769715478424,360.3506991850712,350.063183941026,582.5171305569221,565.5629623392257,545.3752542081154
913,259.8313096835758,-0.0005742755990776338,17.56,259.8313096835758,264.74964804242836,264.74964804242836,368.2996099371974,360.46713810502376,350.06167526045516,582.721053870192,565.6951826819042,545.3758095406281
914,259.6200258309545,-0.0006413673806345832,17.74,259.6200258309545,264.5737449946368,264.5737449946368,368.63463378392413,360.7156850816983,350.23524753118653,583.0192876485746,565.9632810117101,545.5852172745907
915,259.44889803868466,-0.0006281951277691267,17.74,259.44889803868466,264.3327502094022,264.3327502094022,368.7414229234212,360.6933122136704,350.06178793619887,582.9027365848801,565.7292830809337,545.1633588818157
916,259.19777713590514,-0.0006289567393067408,17.74,259.19777713590514,264.07910660264525,264.07910660264525,368.8941868122883,360.76644449815393,350.0525910975161,582.9870978579703,565.7667118787354,545.1164565404681
917,259.14310578083433,-0.0007130964553884178,17.91,259.14310578083433,264.0215268009817,264.0215268009817,369.1570462216186,360.969517320143,350.2144345668723,583.2494830706477,566.0164864493804,545.3534393323263
918,259.0464738354581,-0.0007040950372390054,17.91,259.0464738354581,263.86117271328465,263.86117271328465,369.2302342154709,360.9347708024973,350.0568891642285,583.1418313766208,565.8136177646619,545.0039016668451
919,258.8453085915003,-0.0006055740020743938,17.91,258.8453085915003,263.63260595880274,263.63260595880274,369.38379874823283,361.0082299560783,350.05677448375803,583.3469580512341,565.9955662602966,545.1341515476853
920,258.78787013316906,-0.0005913917895404852,18.09,258.78787013316906,263.6133445860908,263.6133445860908,369.6359450023717,361.2075634201381,350.21857409810326,583.7592160583051,566.3981208614969,545.5129469503687
921,258.7194444524707,-0.0005279879101675045,18.09,258.7194444524707,263.47050935375484,263.47050935375484,369.6748550513435,361.1549694249264,350.04676880674697,583.7125610543867,566.2654218142447,545.2282758479695
922,258.4651743636808,-0.000535050300008888,18.09,258.4651743636808,263.21125083651185,263.21125083651185,369.80561075095267,361.2234181423598,350.0501890105487,583.9987050662565,566.5205577952424,545.4155899685747
923,258.3720410386137,-0.0005962793308746939,18.27,258.3720410386137,263.1871895906827,263.1871895906827,370.0676576119217,361.43523570742525,350.22118380563194,584.4049956876564,566.8948772085565,545.7419760869624
924,258.4658730913167,-0.0009444751502649673,18.27,258.4658730913167,263.35498347264985,263.35498347264985,370.0833239968368,361.3735599426286,350.03845406629216,583.5005856073421,565.8818883444865,544.5648844663395
925,258.10277000304285,-0.0017575904340978443,18.27,258.10277000304285,262.98918109253776,262.98918109253776,370.16843079360245,361.4119812909401,350.03548376917064,584.2376454686602,566.6303365829202,545.2958333177319
926,258.17434992478746,-0.0011038509516525519,18.46,258.17434992478746,263.2251800799193,263.2251800799193,370.53137267611123,361.7057012382822,350.2461454824998,584.3706100858718,566.6530706104359,545.1732953892831
927,258.3731658884347,-0.0009296772321644164,18.46,258.3731658884347,263.3673751863164,263.3673751863164,370.4659958592285,361.5994931352519,350.07317816561687,583.8834769559465,566.1542236769951,544.6099098635268
928,258.28026237811,-0.0006962549592958167,18.46,258.28026237811,263.355147048251,263.355147048251,370.4753264687826,361.58866915270966,350.0585555030583,583.9455989639099,566.2222915347241,544.7087019931574
929,258.0831490828697,-0.0005306892058849488,18.64,258.0831490828697,263.21326901168186,263.21326901168186,370.7223786089995,361.79683216339663,350.21108770392607,584.5325545597127,566.7715604840391,545.1889871258254
930,257.96899646587565,-0.00043466752234888606,18.64,257.96899646587565,263.09034020249635,263.09034020249635,370.7409589549322,361.7517025956625,350.05676216622294,584.664295351303,566.8415105132544,545.1257015618858
931,257.85111219442547,-0.00045354514379736255,18.64,257.85111219442547,262.96429028023374,262.96429028023374,370.85380244951745,361.8208722883536,350.05367012989166,584.8648806198456,566.9877920173116,545.1719226717695
932,257.87403338528776,-0.00044688150727789644,18.83,257.87403338528776,263.0030288797195,263.0030288797195,371.04022805829896,361.997279236902,350.221881920665,585.2011018502562,567.3333392010564,545.5255000411184
933,257.8558493189755,-0.00045295465895345277,18.83,257.8558493189755,262.87255621032057,262.87255621032057,371.0484093628865,361.94159495552856,350.0600795656689,585.2063850037215,567.2461178433988,545.2764261690452
934,257.8215395848607,-0.0005358301651984254,18.83,257.8215395848607,262.75997857858374,262.75997857858374,371.12569720100976,361.98674295102154,350.064169474114,585.3461364657929,567.3596328406438,545.3421894173922
935,257.91799867606557,-0.0006138728710184393,19.02,257.91799867606557,262.9161822058704,262.9161822058704,371.3114790734355,362.15710093942,350.2280446281593,585.7072390566569,567.7129745617261,545.6944470363663
936,257.86968134986256,-0.0005147105023748377,19.02,257.86968134986256,262.76687563489406,262.76687563489406,371.2878850407755,362.0808611465487,350.06400705176287,585.6777485864158,567.6027203048718,545.4432903255314
937,257.8491724415009,-0.00047640413363614353,19.02,257.8491724415009,262.7932755848082,262.7932755848082,371.367422732106,362.1266450473016,350.0616162579849,585.9315533579281,567.8270560221074,545.6048019592372
938,257.9166153658319,-0.0004728335642448789,19.21,257.9166153658319,262.90983692625394,262.90983692625394,371.55131814288745,362.29939224832674,350.2258315858597,586.3746080561781,568.2605067686289,546.0266084509141
939,257.92572757925365,-0.0004202620697367765,19.21,257.92572757925365,262.82120250523803,262.82120250523803,371.54245365760664,362.2334485002298,350.05944515479433,586.4649690155844,568.2550688120577,545.8621605863907
940,257.8418138237249,-0.00043362007124125856,19.21,257.8418138237249,262.65917059341405,262.65917059341405,371.62073251683114,362.2826065757658,350.0593067413683,586.739361476376,568.4909756145921,546.0188875822045
941,257.9186492717878,-0.0004930918133427831,19.4,257.9186492717878,262.6665240593103,262.6665240593103,371.78520269554633,362.4400505608413,350.21344195386246,587.1635636222476,568.9003214616836,546.4178919389116
942,257.8996873633629,-0.0005120737124395536,19.4,257.8996873633629,262.5867797876625,262.5867797876625,371.76029849880774,362.36644632369587,350.0582431245629,587.2426730426602,568.9015644335334,546.2895139475447
943,257.7394962649726,-0.0003233426202553513,19.4,257.7394962649726,262.33734632200185,262.33734632200185,371.80397935020693,362.38955610883556,350.0474350483233,587.3979935925048,569.0444202299685,546.3938548930047
944,257.76710010731784,-0.00042473736831083464,19.59,257.76710010731784,262.44684046936237,262.44684046936237,371.9804432277295,362.5574708029802,350.2093789403916,587.8809558697907,569.5195076536351,546.8587367914961
945,257.706454134658,-0.00030958295300576033,19.59,257.706454134658,262.26241009512825,262.26241009512825,371.957101989303,362.4858527635096,350.04854884644635,587.9445637695668,569.4975036359244,546.6929961752893
946,257.7036163821302,-0.000288019758100333,19.59,257.7036163821302,262.2864756015059,262.2864756015059,372.0025865101526,362.5154857608464,350.0481624091342,587.8828115177953,569.4089776745195,546.5527996308518
947,257.68113567940475,-0.0003016102637438678,19.79,257.68113567940475,262.2459330288252,262.2459330288252,372.10529831205264,362.63567223838356,350.1997564702079,588.3813448314108,569.9464345196267,547.1465079719593
948,257.80227134199,-0.0002691912513941297,19.79,257.80227134199,262.2854565417885,262.2854565417885,372.0699438315693,362.55710189704234,350.04316416966043,588.3377222044816,569.829590010562,546.9090267059354
949,257.82308648150376,-0.00022841269739604098,19.79,257.82308648150376,262.30639187632795,262.30639187632795,372.0896329758938,362.5662741191948,350.03939250664604,588.4487821749365,569.9129875459312,546.9559778606218
950,257.8689642588801,-0.0002838171472668849,19.99,257.8689642588801,262.3917820424595,262.3917820424595,372.2079905551207,362.6963581354367,350.19443272582816,588.785789473013,570.2685695252156,547.349429732708
951,257.786721455918,-0.0002237381123085802,19.99,257.786721455918,262.19024212252157,262.19024212252157,372.14533654383035,362.59676628210633,350.03172932573773,588.6215668893444,570.0461318724281,547.0383279093975
952,257.69768162784374,-0.00023214891862799458,19.99,257.69768162784374,262.10591002643366,262.10591002643366,372.1666279497185,362.61099024638827,350.03716448295216,588.7658888769683,570.170672274273,547.139113560082
953,257.62518454465254,-0.00028850183162931753,20.19,257.62518454465254,262.0005325897908,262.0005325897908,372.29294995936795,362.7444173094923,350.19880040741555,589.0801900688979,570.4940316016001,547.5029994817378
954,257.59781310980935,-0.0002666785987286424,20.19,257.59781310980935,261.89369652941804,261.89369652941804,372.24166638131504,362.65748546851603,350.0421335997046,588.9887364410795,570.3286823571394,547.2195566626813
955,257.45706787051415,-0.0002801579737132798,20.19,257.45706787051415,261.6957214694711,261.6957214694711,372.25677074276973,362.6624297508794,350.0357220841485,589.3367506991954,570.6657379865723,547.5312719625913
956,257.542981216651,-0.00038738422000150763,20.39,257.542981216651,261.82649930984735,261.82649930984735,372.4086423261919,362.8138040081281,350.1960408936728,589.7127402063649,571.0160682900982,547.8793777864288
957,257.28233141914944,-0.00029029724222795483,20.39,257.28233141914944,261.5947717335462,261.5947717335462,372.3659710234144,362.7307506346923,350.0371058114302,589.770075986258,571.0088249674538,547.7471724495939
958,257.28759280204565,-0.0002632474533198481,20.39,257.28759280204565,261.5629416265546,261.5629416265546,372.3815522618003,362.73674701013005,350.03426109561764,589.9770793899193,571.1898108573218,547.9011466476629
959,257.3078386796786,-0.0003194315751996468,20.59,257.3078386796786,261.6086306273444,261.6086306273444,372.47460567496995,362.8458335914826,350.1841630235248,590.4285962340325,571.6450828600922,548.39697580544
960,257.47820501572784,-0.00030327717887335126,20.59,257.47820501572784,261.71040704046345,261.71040704046345,372.3791436399429,362.7264667258342,350.03015809852377,590.4262572114066,571.5818629042233,548.2680311289563
961,257.36555902664674,-0.00027857944931664047,20.59,257.36555902664674,261.6252695875899,261.6252695875899,372.37930702860444,362.72374577738213,350.0253376636455,590.5977556265509,571.7358268027258,548.3939251939977
962,257.5538297804047,-0.0003293505073073133,20.8,257.5538297804047,261.79484802085904,261.79484802085904,372.4745441493099,362.83541326397966,350.18338792795265,591.0402171320686,572.1845330003243,548.8966426015711
963,257.5583457861801,-0.0002262884539135923,20.8,257.5583457861801,261.75585765792863,261.75585765792863,372.38112387563405,362.7197492792645,350.02865606302794,591.0029351204265,572.0894631048758,548.7138321410376
964,257.50265342615336,-0.00026892382853738184,20.8,257.50265342615336,261.59141156690674,261.59141156690674,372.37148284693876,362.70874325482924,350.0284282936117,591.3146625511536,572.3702963350212,548.9729608546776
965,257.4599650276339,-0.0002346012607473691,21.01,257.4599650276339,261.56136651301347,261.56136651301347,372.4796845315261,362.8278605878952,350.1775550818404,591.6843727798029,572.7237643787361,549.3362741310998
966,257.3694930016211,-0.0002210931698820584,21.01,257.3694930016211,261.3676079415656,261.3676079415656,372.4240736275557,362.7372954569934,350.0285751296269,591.8047631743276,572.7475780193369,549.2259380365766
967,257.1523477643201,-0.00021963392669333004,21.01,257.1523477643201,261.05023126707385,261.05023126707385,372.45121714998794,362.7521606991229,350.0338304558838,591.9823784439802,572.8558806364587,549.2394371512183
968,257.05762748956136,-0.0002942915237563737,21.22,257.05762748956136,260.72539520868884,260.72539520868884,372.5418289251601,362.8608065332016,350.19950558561067,592.251947370655,573.078347215144,549.4349852044988
969,256.93724701959206,-0.0002684294306743995,21.22,256.93724701959206,260.12730092319555,260.12730092319555,372.44403383635085,362.7462224939896,350.0573704405601,592.1524172788949,572.859472257467,549.029839323146
970,256.8024809799657,-0.0003061989443854385,21.22,256.8024809799657,259.43244081235906,259.43244081235906,372.42682608909837,362.7306923239938,350.0392441696626,592.2888231061418,572.9053173797203,548.9479860686276
971,256.92777162136423,-0.00036188160705874495,21.43,256.92777162136423,259.47527519282585,259.47527519282585,372.57364395074626,362.88068910106995,350.18870924773967,592.819801530892,573.3844852984555,549.370914149035
972,256.3650208793401,-0.00035601603333934584,21.43,256.8589507511705,259.08746397968724,259.08746397968724,372.5875141532522,362.8432492927185,350.03285815998555,593.0727716171133,573.4817952837194,549.2121283308066
973,260.06718039570603,-0.008202869538049495,21.43,260.06718039570603,265.33503947331326,265.33503947331326,373.31043678411555,363.795285144887,351.35801044813127,591.776235719828,572.849376160215,549.6931373705418
974,258.98190612357104,-0.005023046568862988,21.64,258.98190612357104,263.1982054056174,263.1982054056174,372.77959166778436,363.165602772925,350.54207187024286,591.1568928949143,571.86807827516,548.1680924221178
975,259.24167053488407,-0.002522131740671729,21.64,259.24167053488407,263.00925764288553,263.00925764288553,372.33133446995885,362.71020616008616,350.07837827251524,590.9618847023892,571.6341304337125,547.871067225892
976,258.28562352782143,-0.0021632079515983005,21.64,258.28562352782143,261.63425680111146,261.63425680111146,372.63112582430097,362.9006845410158,350.08955552474663,592.074093619004,572.5605744166209,548.4308763701422
977,257.9805525851236,-0.0021276887258583344,21.86,257.9805525851236,260.7754357787757,260.7754357787757,372.91937877433224,363.1353767232944,350.2148589030105,592.183391044815,572.429276085871,547.8906176278933
978,258.1150065110502,-0.0019388751949259708,21.86,258.4311715346869,260.8089394012082,260.8089394012082,372.72760934215563,362.97117711642557,350.08489709075315,591.1839946175654,571.3908963476429,546.8043558044584
979,261.3509091648459,-0.008245385745888734,21.86,261.3509091648459,266.5409007717621,266.5409007717621,373.45945696426276,364.03012187367847,351.66654873561964,591.5662013245455,572.529520848731,549.3136805731368
980,260.5729339859244,-0.005312325683822561,22.08,260.5729339859244,264.87377634993675,264.87377634993675,372.87325779070443,363.30058827516876,350.68572308077046,590.7963037973316,571.4042356478545,547.583557432141
981,260.4621021952422,-0.0021440089684504615,22.08,260.4621021952422,264.3908119010201,264.3908119010201,372.44193581337595,362.8270833092117,350.1454868010411,591.0460147282839,571.5979667294888,547.658238024787
982,259.79657801554026,-0.0013264268470074558,22.08,259.79657801554026,263.4267165527459,263.4267165527459,372.4477926508898,362.7989939093647,350.0791793418933,591.7733898311708,572.2449950459087,548.1515701513957
983,259.67945425777896,-0.000973153075181532,22.3,259.67945425777896,262.8254535726808,262.8254535726808,372.5637328486865,362.91654957015254,350.2142080673413,591.8940156332706,572.2822295551344,548.0538031249847
984,260.2799611723612,-0.001211170980616627,22.3,260.2799611723612,263.0373423617816,263.0373423617816,372.48910248206704,362.836993410716,350.10022035054953,591.0625197832406,571.3494835290501,546.9563608487326
985,256.40584844796047,-0.0007207498811119262,22.3,259.96779480567096,261.6964871321004,261.6964871321004,372.31752907931434,362.72057821542495,350.0534997312673,591.0195292633464,571.3022390392855,546.8811359168577
986,262.2092286960541,-0.007580788958924001,22.52,262.2092286960541,267.34303355837585,267.34303355837585,373.30330242298106,363.94182718821327,351.68581193464354,591.8344592050626,572.793113010247,549.6604294252855
987,262.16006131463774,-0.0034518859063565888,22.52,262.16006131463774,266.73943433466326,266.73943433466326,372.60650757671624,363.06504956958815,350.4385184043219,591.3904346079777,571.9811436412473,548.1640059010239
988,262.138639592658,-0.0010137972323229771,22.52,262.138639592658,266.4006821140006,266.4006821140006,372.336982837266,362.77172986964257,350.09345061288917,591.786961895537,572.3206591229481,548.3790578872384
989,261.8588318437478,-0.0004871135757630318,22.75,261.8588318437478,265.7700797468415,265.7700797468415,372.35798955077087,362.8195078946553,350.2567344940364,592.2238995569602,572.7522767441096,548.8339764226629
990,261.8916469771853,-0.00036692146785155533,22.75,261.8916469771853,265.0549362536628,265.0549362536628,372.1415345157235,362.62645284749055,350.1202426199683,591.868513978381,572.3334842935295,548.281942678975
991,260.44849517069866,-0.000505618743752434,22.75,262.0473827959871,264.32920549149355,264.32920549149355,371.9904302364635,362.5363842594717,350.0870048355495,591.4238171964608,571.8268174816874,547.6466327338105
992,263.78825941482853,-0.005631708638631161,22.97,263.78825941482853,268.933722052198,268.933722052198,372.9949237282299,363.8488103946177,351.8663975545846,592.3349764566301,573.4880627521877,550.7093152381907
993,263.9113233381896,-0.0030208948274511593,22.97,263.9113233381896,268.33777407909446,268.33777407909446,372.18262590576376,362.9171211939342,350.64552645721426,591.7171427536493,572.52729445375,549.0823122304132
994,263.9870766467231,-0.0009701740239487222,22.97,263.9870766467231,268.01292250480986,268.01292250480986,371.8752521094085,362.54314523972147,350.16194967721555,591.7120936594765,572.3836303824822,548.68725857438
995,263.72888004286114,-0.0005229051255828399,23.2,263.72888004286114,267.0422839137355,267.0422839137355,371.86444419293474,362.5602612994474,350.300993241698,591.8545130721267,572.4691160183821,548.7219108572399
996,263.8282364558917,-0.00035617139714738677,23.2,263.8282364558917,266.38798545066425,266.38798545066425,371.62356329208086,362.3507092097373,350.10866080963183,591.5501035324095,572.1120668338282,548.2145679919611
997,260.6630436925589,-0.00031442593532271523,23.2,263.8999506706207,265.83687874657954,265.83687874657954,371.53367683116653,362.2981254358181,350.0660753526662,591.4389355752733,571.9757394153197,547.9816339542936
998,265.1332177961291,-0.005652628908596857,23.44,265.1332177961291,270.12203313622956,270.12203313622956,372.7424513019612,363.7532091786583,351.936516928697,592.6041091250796,573.8416992688079,551.2396186515033
999,265.82977116346393,-0.002036566245020466,23.44,265.82977116346393,270.27281212246123,270.27281212246123,371.8687813814259,362.7190956709765,350.5117774244141,592.0939454478067,573.0130620618896,549.7254486711151
1000,265.6790789913839,-0.0005922557543937002,23.44,265.6790789913839,269.91010603372024,269.91010603372024,371.6936018575537,362.4634763235487,350.1301229181615,592.1640426115808,572.9467312975935,549.3994747125802
1001,265.84312981434636,-0.000768712306162489,23.67,265.84312981434636,269.81430023450355,269.81430023450355,371.6911796864776,362.49412762107806,350.27555330095237,591.8575620955044,572.573119910401,548.9787979351058
1002,265.8103204082501,-0.000346821119807994,23.67,265.8103204082501,269.0913723979878,269.0913723979878,371.4906997804721,362.3093491504474,350.1693020269733,591.5852359982266,572.2326089246253,548.497180805081
1003,265.32304594316355,-0.0002735353091022352,23.67,265.73648708496245,268.28761986309473,268.28761986309473,371.3883152773876,362.22206135850803,350.101121929407,591.3807162847859,571.9611064421749,548.0650650110248
1004,266.5700162021191,-0.004188870786442589,23.91,266.5700162021191,271.52852936612504,271.52852936612504,372.5664004060099,363.7417315553054,352.10963417133394,593.0421102891228,574.421966729915,552.0672227767997
1005,267.0976833427331,-0.0018649122740899138,23.91,267.0976833427331,271.4281857638933,271.4281857638933,371.73450729734816,362.7183635201222,350.6840939820962,592.0933146557405,573.083071728796,549.9471604279285
1006,267.2621786672223,-0.0007342165757840968,23.91,267.2621786672223,271.4485471751377,271.4485471751377,371.485759752991,362.3676481320654,350.16157190363657,591.7947964756885,572.6064111304785,549.1468192744023
1007,267.1761495899718,-0.0004974240681402398,24.15,267.1761495899718,270.9574122885349,270.9574122885349,371.50587389959355,362.40092267201686,350.31662039855354,591.7585746794963,572.5016320231495,548.9880349681195
1008,267.18942707843945,-0.000369505374426371,24.15,267.18942707843945,270.31009949291905,270.31009949291905,371.3051854169804,362.2012287169569,350.1715029273402,591.3791198145336,572.0241495573677,548.3225219449994
1009,265.29470541138073,-0.00037283040161673053,24.15,267.1026023703375,269.46182418742427,269.46182418742427,371.205024227989,362.1149936931899,350.11146782387107,591.1486575178394,571.7113258546404,547.8298529983809
1010,267.524905236689,-0.0046915284185309325,24.39,267.524905236689,272.41475936611846,272.41475936611846,372.5791452742107,363.8174237166033,352.2846071075601,593.0880266021048,574.4651303734448,552.1901244748899
1011,268.57017004171973,-0.0015308312633669496,24.39,268.57017004171973,273.1447748435816,273.1447748435816,371.62367182850926,362.6845424198262,350.74588464111116,592.0631345666901,573.1503104718687,550.2431021669104
1012,268.65788245554245,-0.0006487446092262594,24.39,268.65788245554245,272.91670309610873,272.91670309610873,371.35786927355485,362.3420591663165,350.27959106514373,591.7280572390209,572.6613872122725,549.4619442116061
1013,268.4305871073645,-0.00047860968765056633,24.63,268.4305871073645,272.41716268438813,272.41716268438813,371.3918198803249,362.3359724080928,350.3022837266496,591.6723880252644,572.4918428717968,549.1554711625735
1014,268.0531756866871,-0.000367327998374245,24.63,268.0531756866871,271.2090337346642,271.2090337346642,371.2654895104434,362.1849148973566,350.23944843137275,591.374868406447,572.0451643442597,548.4570715842281
1015,265.5432111991476,-0.00035312024842348855,24.63,267.5954262698184,269.89173271433447,269.89173271433447,371.19603148766294,362.08588413675,350.11573235699234,591.1085175711975,571.630353995981,547.749538079795
1016,268.1507979755788,-0.004901878301799445,24.88,268.1507979755788,272.91225687582073,272.91225687582073,372.5686352242972,363.827450029054,352.37194200568416,593.0900475675536,574.4789868263031,552.3162026959833
1017,268.88706285385825,-0.0020402897290016098,24.88,268.88706285385825,273.343529602404,273.343529602404,371.68519393845935,362.7191877502912,350.8060366794965,591.8364215610119,572.8472709086544,549.9410057630575
1018,268.72015567853316,-0.001103540496170452,24.88,268.72015567853316,272.8745846903274,272.8745846903274,371.44906475271233,362.36781529668394,350.28584023555976,591.355936861473,572.1496497306167,548.8687473770954
1019,268.2169447051522,-0.0008168087422092407,25.13,268.2169447051522,272.0381225466429,272.0381225466429,371.4956050631887,362.3702732081185,350.34782811101684,591.2535074010889,571.8981634721742,548.4435823938054
1020,267.8502006551723,-0.0005871657766177707,25.13,267.8502006551723,270.75551118481326,270.75551118481326,371.2936786500135,362.15796118183357,350.23055196816233,590.9196189307004,571.4038680391371,547.6602897105683
1021,263.10364204773435,-0.0004915179596598485,25.13,267.69694539227766,269.56267982282236,269.56267982282236,371.0982823757392,362.0031309123037,350.0980471636836,590.7720102456803,571.1603467378595,547.1728736492545
1022,268.36338791740485,-0.005672767894878139,25.38,268.36338791740485,272.99278068828437,272.99278068828437,372.5202160212261,363.7676685455345,352.3453267247472,592.7989617128094,574.0502583476417,551.8090852788846
1023,269.36866215801206,-0.002020546487114583,25.38,269.36866215801206,273.7043552572374,273.7043552572374,371.54941002452625,362.62626165685356,350.80685655433,591.9928283878075,572.9186787462235,549.9857394741833
1024,269.7836497139672,-0.0007939181405528517,25.38,269.7836497139672,273.89374617087486,273.89374617087486,371.1670344466581,362.18484056755096,350.2496470354385,591.7733480276994,572.5499225733188,549.3221660849757
1025,269.6183945115522,-0.0005262544832050908,25.63,269.6183945115522,273.2406019620594,273.2406019620594,371.152138680619,362.1711318302128,350.40852120365724,591.779693902082,572.4497088680943,549.123757713076
1026,269.34818728211536,-0.0003751289388103096,25.63,269.43005074249146,272.12664723792227,272.12664723792227,370.9509677504735,361.9431268757096,350.22183252793667,591.4090012513819,571.9107208702202,548.2590026586635
1027,269.4393431159619,-0.004203957073517284,25.63,269.4393431159619,274.01021931735914,274.01021931735914,372.2650776176391,363.57226928910285,352.23661098366046,593.307969221701,574.5725846940261,552.4133473057123
1028,270.08083376622494,-0.0016638248817595347,25.89,270.08083376622494,274.57972141300974,274.57972141300974,371.6128486892864,362.7110182399241,350.9605960857863,592.5808390991417,573.5042438202211,550.6993309272568
1029,270.2510034067502,-0.000647766876045397,25.89,270.2510034067502,274.57179864248104,274.57179864248104,371.28182505654587,362.2685310265885,350.31142666515444,592.1020186052318,572.8233237609132,549.6337001119778
1030,269.9169089958932,-0.0004303420669022895,25.89,269.9169089958932,273.93046461598436,273.93046461598436,371.2055212802808,362.14246674328285,350.19153477826814,591.8406755700465,572.4243984693062,549.0288032805087
1031,269.5229079486339,-0.00050452319353822,26.15,269.5229079486339,272.7814626119464,272.7814626119464,371.1792700167542,362.13188871481697,350.40426651601354,591.6249272575304,572.0830730907494,548.5352855418585
1032,266.260738300734,-0.00044787504730314787,26.15,269.4813877816314,271.8506848470908,271.8506848470908,370.9078323459462,361.8776369898226,350.15045814536455,591.1897471185781,571.5219428202312,547.6653546623403
1033,269.73023366523034,-0.004867089432410321,26.15,269.73023366523034,274.3599430979524,274.3599430979524,372.2339217837925,363.51469314920365,352.15526434873,593.1455861657722,574.2523738841314,551.9477727610694
1034,270.6858590381727,-0.001650989170695727,26.41,270.6858590381727,275.22615745611216,275.22615745611216,371.50119810829113,362.612731061883,350.8800954054146,592.531598544435,573.3328564848332,550.428466344499
1035,271.12300063031336,-0.0006590836662899724,26.41,271.12300063031336,275.4558681581438,275.4558681581438,371.10213854297166,362.1525169366778,350.2861701357083,592.1651595763801,572.8041127740574,549.5704677265265
1036,271.11965921680854,-0.0004101957936047951,26.41,271.11965921680854,275.0412058718947,275.0412058718947,370.9335508646596,361.98546987873726,350.24534263974823,592.0447681183313,572.588699786486,549.2243743902405
1037,270.7384187396215,-0.000376181516490548,26.67,271.0132107945458,273.98047794085807,273.98047794085807,370.81994441865976,361.90323538001417,350.38851383318996,591.9090342311105,572.3285492206219,548.7720886165787
1038,270.8576022996774,-0.0038747280203819123,26.67,270.8576022996774,275.6776583969015,275.6776583969015,372.0863185264334,363.42025072326277,352.146013292412,593.6573516365056,574.7393491931061,552.491838022741
1039,271.73619965825986,-0.0013658623240491163,26.67,271.73619965825986,276.47209652803605,276.47209652803605,371.3255701915119,362.4698984573044,350.78024780935175,592.8423016760543,573.598095835084,550.7028517856141
1040,271.8144700683365,-0.0007398051591817056,26.94,271.8144700683365,276.3507768767941,276.3507768767941,371.143125203856,362.2334138708464,350.49791676992106,592.5596162130133,573.1526767820919,550.015637265394
1041,271.74688563375133,-0.00038275723997593936,26.94,271.74688563375133,275.9826166739616,275.9826166739616,370.9639754693458,361.9896567090394,350.2266488934378,592.2101159764566,572.644243888776,549.2515520043064
1042,271.2991311712218,-0.0004601699481580068,26.94,271.2991311712218,274.6683780809463,274.6683780809463,370.86623452841263,361.8807689531854,350.2994094179817,591.8101909259963,572.0953838219111,548.4747824999415
1043,266.02697103836977,-0.0006876766454011474,27.21,270.7208611200617,273.19760892108894,273.19760892108894,370.86456133557687,361.85305025553095,350.27365213376703,591.3989942015763,571.5292732018272,547.6276669932951
1044,271.02714580141475,-0.004672132491137404,27.21,271.02714580141475,275.8763351878328,275.8763351878328,372.0582052305901,363.300923907723,351.9441600264323,593.2849582293624,574.1222912835092,551.6467232001906
1045,271.0503689220554,-0.0022019047038663864,27.21,271.0503689220554,275.80436745371355,275.80436745371355,371.52525607680855,362.52488596367454,350.69914671962897,592.4150040132484,572.9140173806344,549.7701764816048
1046,270.78384586562925,-0.0013349535613089714,27.48,270.78384586562925,275.27926784234177,275.27926784234177,371.3854108242336,362.3459498436718,350.4741278748217,592.1715101432718,572.5585701292518,549.2087294387562
1047,270.7109647392821,-0.0005648501143219464,27.48,270.7109647392821,274.82701705526733,274.82701705526733,371.1413550867691,362.0841096679081,350.2319906278008,591.9454838264534,572.2453773268854,548.7107370119592
1048,269.9942272335715,-0.0004310421433030287,27.48,270.5658655685675,273.5231935881735,273.5231935881735,370.8857272747545,361.90477320848277,350.34152846988576,591.6487163363703,571.8729992534826,548.1606953170758
1049,270.6244154701221,-0.0042535238060466,27.75,270.6244154701221,275.43366120675194,275.43366120675194,372.15405066848615,363.4040019846221,352.06453821832633,593.5089863891235,574.3236138965771,551.8576923764484
1050,271.3812233649893,-0.0015005910034632253,27.75,271.3812233649893,276.1011055370015,276.1011055370015,371.44990987007213,362.5470143251868,350.8089375770899,592.9634936282453,573.5500219932513,550.5342282428268
1051,271.9347822186332,-0.0008434022976999689,27.75,271.9347822186332,276.4778048828327,276.4778048828327,371.0644623149744,362.12632718693516,350.30253430989046,592.5743764711137,573.0242113380763,549.7399534367017
1052,272.0613314759251,-0.00047406337185773584,28.03,272.0613314759251,276.4903113709606,276.4903113709606,370.9706843247355,362.0369077870377,350.27771968806013,592.6465116123926,573.0529882670794,549.7157148695873
1053,272.1535902878802,-0.00046541736395644406,28.03,272.1535902878802,275.8339914110427,275.8339914110427,370.74101467765024,361.84669874417386,350.3649428711309,592.333655543596,572.6482087201417,549.1770706864753
1054,267.09157111837436,-0.0004589671440242693,28.03,272.2979435241377,274.8817255124486,274.8817255124486,370.4557742748719,361.6223662848783,350.2281995942013,591.9067727532992,572.1373294042594,548.393110924546
1055,271.7539922033296,-0.0040410134095814065,28.31,271.7539922033296,276.6765303763913,276.6765303763913,371.8647428042733,363.1496700450561,351.82862932595646,593.7484724374139,574.5085340306503,551.9844109762588
1056,272.77501262089766,-0.0014983094600821145,28.31,272.77501262089766,277.57986450294646,277.57986450294646,371.18014831037493,362.32051526891104,350.6391417037702,593.166984459135,573.675542222997,550.6061126868734
1057,273.06820983971977,-0.0006121890307286826,28.31,273.06820983971977,277.72375530674475,277.72375530674475,370.92192921145977,362.00593808113047,350.2186574005805,592.9152098428538,573.2957204082538,549.9766145221132
1058,273.0624522242771,-0.0004246648491625926,28.6,273.0624522242771,277.54488825137173,277.54488825137173,370.89909720915927,361.9825889352209,350.32848094836277,592.9162694538255,573.2216241626385,549.8538654304084
1059,272.95783446516384,-0.0004253575549886257,28.6,272.95783446516384,276.4529022350436,276.4529022350436,370.6958585443789,361.80868916650354,350.4321921344716,592.5460535723596,572.7198382328852,549.1248673661679
1060,262.0320700482143,-0.0005027236619642439,28.6,272.88479979795835,275.06043590157736,275.06043590157736,370.48166936652444,361.6329110641352,350.22066796450474,592.0749800884986,572.104848396945,548.10301003811
1061,272.74097718552446,-0.0042997760939008645,28.88,272.74097718552446,277.8655299328928,277.8655299328928,371.68292321436115,362.89444575267663,351.44535828396965,593.6958877566425,574.212445193161,551.3917855377158
1062,273.00052786270834,-0.0021857759849170932,28.88,273.00052786270834,277.9919753282778,277.9919753282778,371.26636308402635,362.3060387138653,350.52380548262647,593.0784799688532,573.3149369789754,549.9814638191382
1063,272.41291470611105,-0.00155895102806336,28.88,272.41291470611105,277.23685057677693,277.23685057677693,371.2151777678523,362.13449463379743,350.19704805051856,592.6527456497736,572.7142520853295,549.0939213461891
1064,271.77234332407977,-0.001113581686783327,29.17,271.77234332407977,276.33420898460196,276.33420898460196,371.28368379800105,362.17570477032933,350.36290976765804,592.5501562636316,572.5285008960807,548.844762534437
1065,269.16843328779953,-0.0008534066026257836,29.17,271.23382893223516,274.5740417680904,274.5740417680904,371.09391025467573,362.01688914859017,350.48755950470235,592.07604407454,571.9430633489283,548.0157355568609
1066,271.5709938721183,-0.004050546832461199,29.17,271.5709938721183,276.5955782523066,276.5955782523066,372.0354497912928,363.1412695260969,351.61519497074585,593.8156357146867,574.1637819262568,551.1843829965833
1067,271.7556930102487,-0.0024945702909907608,29.46,271.7556930102487,276.7415468515515,276.7415468515515,371.6164365865963,362.56060211814497,350.71078811198754,592.9793491601561,573.0835237035029,549.6453561137288
1068,271.89001524673307,-0.0011941872569309897,29.46,271.89001524673307,276.7155987456301,276.7155987456301,371.35516175744823,362.24796592144355,350.26524746354244,592.7388376355403,572.7425841841323,549.0716987457942
1069,271.89363599441987,-0.0006208966488102652,29.46,271.89363599441987,276.4229398544356,276.4229398544356,371.17926287410836,362.09432537655607,350.21230972347934,592.5574315569909,572.530020295028,548.7875530586084
1070,271.96262439262955,-0.0006442377663169463,29.76,271.96262439262955,275.6347879426074,275.6347879426074,370.9990752927078,362.01365196061096,350.56182997838386,592.3050927145516,572.2496199414063,548.4899706866302
1071,261.2504628363598,-0.0007841100487846475,29.76,272.33333331560937,274.6586987888736,274.6586987888736,370.60006584927334,361.7323276322753,350.32664907144465,591.6892743519704,571.5918595344784,547.5231996588586
1072,272.3319050117313,-0.004445074402725457,29.76,272.3319050117313,277.3017177939717,277.3017177939717,371.6257091148329,362.75167418717575,351.15741005185686,593.2277794485154,573.490207033526,550.3114627539218
1073,273.2954705453052,-0.002095449917720482,30.05,273.2954705453052,278.12912411009347,278.12912411009347,371.09015613375027,362.20079409877866,350.5121863563946,592.8754704868543,573.0346702635036,549.6147116208738
1074,273.74341419247287,-0.0010519703461021601,30.05,273.74341419247287,278.2941865798877,278.2941865798877,370.77591882490356,361.9004451966693,350.28730985040977,592.7386291406003,572.8446393412439,549.307592862762
1075,272.1427297297681,-0.0010779583780546886,30.05,274.0957904861992,277.5528412939685,277.5528412939685,370.4763696434057,361.7107488065245,350.5147409523457,592.3535121441807,572.4055008928162,548.7599098119161
1076,273.77789219051465,-0.003107238293140968,30.36,273.77789219051465,278.835641650576,278.835641650576,371.42699385646495,362.7017024430995,351.3477189731112,593.6415398337406,573.9659211135361,550.9607865786919
1077,274.62348657157514,-0.0016794224550705783,30.36,274.62348657157514,279.38723511833547,279.38723511833547,370.8356502499448,362.08375997969824,350.7106420919021,593.1330995147277,573.3350678725351,550.0706152416418
1078,274.9663383564694,-0.0010401434944574683,30.36,274.9663383564694,279.31666694488587,279.31666694488587,370.53624279255575,361.7741408841465,350.4985905366248,592.8633061233372,572.9682100858299,549.539036189075
1079,275.232874926812,-0.0007170938929024206,30.66,275.232874926812,279.1869695478478,279.1869695478478,370.35970903929206,361.60245826933595,350.42051970840157,592.7343381268421,572.7523917552966,549.1805555118274
1080,268.7652538352432,-0.0005930111137718574,30.66,275.41333092179826,278.61067909068345,278.61067909068345,370.1526089629758,361.41799199729206,350.2519100562266,592.4977487411883,572.4333632157525,548.624063731484
1081,274.94821632600934,-0.002761241163903194,30.66,274.94821632600934,279.8394488251115,279.8394488251115,370.95973016574527,362.2135789130826,350.8782893639694,593.4498759362871,573.6192076733305,550.3916232852795
1082,275.504382969962,-0.0015732010782365524,30.97,275.504382969962,279.92271013587117,279.92271013587117,370.62319593934797,361.8898254764678,350.7431653465388,593.3393801797724,573.4146250372941,550.0670063686727
1083,275.6682985004458,-0.0010257009137849549,30.97,275.6682985004458,279.8855337385672,279.8855337385672,370.435385373672,361.65444075459186,350.4332146143846,593.1685918831909,573.1366233554502,549.5854700582736
1084,274.4122608037492,-0.0009620774329229809,30.97,275.4053895826662,279.26363550772004,279.26363550772004,370.40740294722025,361.57472405171274,350.3101957109819,592.9863534673933,572.8327975988173,549.0568216018476
1085,275.28563685901446,-0.001982276286580986,31.27,275.28563685901446,280.2240811482914,280.2240811482914,370.9746221338545,362.1827631790479,350.81766492549264,593.7559168432281,573.7951696891038,550.4602466178546
1086,274.95394874874614,-0.0018507284785312939,31.27,274.95394874874614,279.50728684243046,279.50728684243046,370.90419061458755,362.03180594381666,350.68902411819704,593.4128840222351,573.2976378614719,549.735297360607
1087,274.27594524003774,-0.001726239422290221,31.27,274.27594524003774,278.7075514483669,278.7075514483669,370.9365485296558,361.9525022111506,350.45599155321304,593.1430510608855,572.8906667337337,549.0857322678299
1088,273.5870903482259,-0.0016020412923308802,31.59,273.5870903482259,277.9924088429172,277.9924088429172,371.0333200629581,361.9745761430482,350.4017440905234,593.0379341358891,572.7112124238859,548.7851128855924
1089,272.94441622548095,-0.0012898137285509703,31.59,272.94441622548095,277.1761106091899,277.1761106091899,371.0219254384386,361.9124770329247,350.28891971175364,592.8702521102833,572.5054201007476,548.4602326829149
1090,272.302687501518,-0.0010258979446131633,31.59,272.302687501518,276.2929619364176,276.2929619364176,371.00418387613473,361.87034619855814,350.23670496759695,592.7734028284331,572.3887264101759,548.2253414408771
1091,268.2495475553827,-0.0007907624203293828,31.9,271.82452852126045,275.49413428780423,275.49413428780423,371.05225543740715,361.9212802065716,350.3157123650668,592.882939854143,572.4738912577542,548.2233211875434
1092,272.85993019194956,-0.0030489897303458413,31.9,272.85993019194956,277.8207373181082,277.8207373181082,371.50143965187664,362.4284613733439,350.6539312203316,593.7472658345984,573.5310538415083,549.6730926810653
1093,271.93014194727476,-0.0023607846839964752,31.9,271.93014194727476,276.0903002688248,276.0903002688248,371.3585979395223,362.264364729638,350.6976677036378,593.3168776298758,573.0035594471443,549.0012885725328
1094,271.7695224341236,-0.0013903573071130104,32.22,271.7695224341236,275.9375304821351,275.9375304821351,371.2930444273137,362.16804772744933,350.53366884409553,593.4323683238548,573.0747683964283,548.9685782453284
1095,271.67926186822694,-0.0008301024035123339,32.22,271.67926186822694,275.7269705616269,275.7269705616269,371.1465444235355,361.99824524984245,350.2895729663825,593.3127752972653,572.9122689552721,548.6618550292418
1096,269.905950584384,-0.0005940147072893698,32.22,271.58302358722796,275.39230519540945,275.39230519540945,371.04063608872684,361.899145705003,350.1865385179295,593.1988247891611,572.7783050031251,548.4130934231936
1097,272.3901783799403,-0.0025806982971111614,32.54,272.3901783799403,277.1375937382753,277.1375937382753,371.4828985171611,362.4171043222642,350.69780320278767,593.8919237521064,573.6464631413606,549.6691049047101
1098,272.31075042642743,-0.0015510501477801197,32.54,272.31075042642743,276.62656913470164,276.62656913470164,371.23431990760963,362.1697184800968,350.51512674238256,593.6907102803435,573.3801607696072,549.2517210441393
1099,272.5850668747586,-0.000863413298417326,32.54,272.5850668747586,276.7362410695854,276.7362410695854,371.0104300061753,361.96692879672065,350.3074507179054,593.6175128189288,573.2984360017592,549.0712962830603
1100,272.44725220041886,-0.0006744572942137816,32.87,272.9642687104944,277.0050614425313,277.0050614425313,370.87040104177976,361.8764057009928,350.27876007540965,593.5955511568903,573.2859027030246,549.0269806445634
1101,273.58184852825497,-0.001816765436908785,32.87,273.58184852825497,278.2756473330937,278.2756473330937,371.0780382252174,362.1176044798241,350.4537487318693,593.8935595488629,573.694677269974,549.6281087198577
1102,274.24740707641325,-0.0012789230818723851,32.87,274.24740707641325,278.51028835473284,278.51028835473284,370.70539690637384,361.8244939224061,350.3363519372456,593.592684193529,573.4056889304816,549.2957458711279
1103,274.45563320496683,-0.000884363686367351,33.2,274.9935840861342,279.17687533654913,279.17687533654913,370.4341978324094,361.6171359670826,350.2315335564054,593.5543794029929,573.4023340177669,549.3069100500973
1104,275.34432238656973,-0.0013580801185447688,33.2,275.34432238656973,280.0159734650949,280.0159734650949,370.5884576902272,361.7695410231506,350.3141698940079,593.724391350386,573.6389522737837,549.6388503969068
1105,275.98407363673317,-0.0010416513349493783,33.2,275.98407363673317,280.39847678252073,280.39847678252073,370.29718553458514,361.52498736083277,350.1906288066708,593.5245422528503,573.4234215363646,549.4189376515942
1106,276.3232406025038,-0.000702184370347414,33.53,276.38859829296433,280.77356370923354,280.77356370923354,370.1907804495525,361.4539334197387,350.1864248046265,593.6758966209912,573.5888431842748,549.6112069698842
1107,276.70292426148166,-0.0009692444789337618,33.53,276.70292426148166,281.4409530892442,281.4409530892442,370.2643316439635,361.51375548064436,350.19484584254667,593.6763603772604,573.6157891583814,549.682448181612
1108,277.140617961343,-0.000637477464430547,33.53,277.140617961343,281.70999059608533,281.70999059608533,370.0936635536564,361.361028679787,350.11622460723163,593.6749390215859,573.5933589232254,549.6616142904326
1109,277.41429536008917,-0.0005956349005109551,33.87,277.41429536008917,282.02935768834743,282.02935768834743,370.1024668828535,361.3786192203261,350.18488431474066,593.8349030251193,573.7372076784193,549.839596476976
1110,277.38467888189035,-0.0007888557982163036,33.87,277.68859954385886,282.2380861542166,282.2380861542166,370.0611186644732,361.32493751372976,350.12790582010194,593.7118819097083,573.5607492026661,549.6213079478607
1111,277.85285849488866,-0.0009203466969002205,33.87,277.85285849488866,282.62366903307515,282.62366903307515,370.11027150264704,361.36626746149767,350.14147463797855,593.7163186757286,573.5940457373596,549.6911595884933
1112,277.96741441990275,-0.001028117889426694,34.2,277.96741441990275,282.694954054195,282.694954054195,370.18388736007256,361.42315186081146,350.23858895067247,593.7876656160815,573.6182408126897,549.7312791644669
1113,277.80670975371635,-0.0014845667704403986,34.2,277.80670975371635,282.5321292138922,282.5321292138922,370.2909569886363,361.4636276744061,350.2200155026874,593.6097073427237,573.3545934541642,549.4053798739499
1114,277.2288697149027,-0.0017915873881599875,34.2,277.2288697149027,281.9068975983938,281.9068975983938,370.38782915139615,361.49714698426106,350.20128948255797,593.363030166095,573.0405940116405,549.0379577695683
1115,276.0840526868717,-0.001933313777249146,34.55,276.35611489242314,281.04769030793534,281.04769030793534,370.56357792099476,361.6080549589759,350.26249800253686,593.3016383009618,572.9261914759165,548.8953241246388
1116,277.9090529412534,-0.002671810454005219,34.55,277.9090529412534,282.84892482185154,282.84892482185154,370.2908277907442,361.43594281809834,350.1760985923374,593.0606957277856,572.775746759528,548.8616971219412
1117,276.9099621938087,-0.0027317208118345926,34.55,276.9099621938087,281.6142961441579,281.6142961441579,370.40801423953314,361.4815830691565,350.17383575093515,592.942979364732,572.5832919958542,548.589870062592
1118,276.0493141079151,-0.0023904883079908235,34.89,276.0493141079151,280.7589232742033,280.7589232742033,370.6546648915108,361.69913287955893,350.37460358690345,593.2215564182371,572.8425232079694,548.8370706476665
1119,275.2997784931363,-0.0019272312924154544,34.89,275.2997784931363,279.9529130340204,279.9529130340204,370.7464199333968,361.76782991799234,350.40146556777023,593.2707773882624,572.893115071442,548.8655053322303
1120,274.6258265518786,-0.0014656123377582153,34.89,274.6258265518786,279.18493687723526,279.18493687723526,370.8211227745994,361.82620979633856,350.43989597548716,593.3103157525989,572.9466963992753,548.9183578242358
1121,274.0484347704413,-0.001034737382727191,35.24,274.0484347704413,278.6332631993877,278.6332631993877,370.9264817850275,361.9419187027145,350.5547691829395,593.4522018305057,573.1198915890999,549.112412869037
1122,273.4912617586599,-0.0008904223996979432,35.24,273.4912617586599,277.99993132097165,277.99993132097165,371.02904373261265,362.03862841112186,350.59461912783536,593.4868675986263,573.1574448162039,549.0941254157043
1123,272.95785097936937,-0.001086811326597048,35.24,273.04849685320545,277.49039144214305,277.49039144214305,371.0820455603502,362.06675760693224,350.56784714181464,593.3152191931042,572.9586986140138,548.8242119879735
1124,275.4039060331934,-0.0034608117304520958,35.59,275.4039060331934,280.28638518465124,280.28638518465124,370.8285669626163,361.8871449784845,350.49703755702853,592.5943664303811,572.2701280456529,548.2807782952633
1125,274.84051253693605,-0.0025445294479472524,35.59,274.84051253693605,279.49596150673733,279.49596150673733,370.78351796218203,361.8593796674966,350.4485789622652,592.5093179581838,572.1754389738168,548.0980668510523
1126,275.2649048823842,-0.0015377291622589162,35.59,275.2649048823842,279.7943748176093,279.7943748176093,370.5529841985131,361.7058959600027,350.33431888990185,592.5019884241376,572.234675240929,548.1759282255504
1127,275.8283458844138,-0.001188637178845653,35.95,275.8283458844138,280.3228147615498,280.3228147615498,370.36454509840013,361.59960845863463,350.3069605603308,592.5117886138305,572.3052764970038,548.3149732904564
1128,276.00163481749087,-0.001307880385025384,35.95,276.5491970791967,280.9759475276713,280.9759475276713,370.15117092519824,361.44683406468897,350.18997236988173,592.4029305552901,572.2227427551695,548.2275190978407
1129,277.8318252013849,-0.002759523217098936,35.95,277.8318252013849,282.6220362159575,282.6220362159575,370.05454907106827,361.33901473467546,350.10206257845505,591.9800169340867,571.7769628590141,547.8203495900366
1130,278.40556540454105,-0.0020466179806903906,36.31,278.54217704248134,283.255149027748,283.255149027748,369.92883710095714,361.27054785407637,350.15101133095703,592.3242033036177,572.1328718960375,548.2243645388517
1131,279.12080456503577,-0.0021817346137540383,36.31,279.12080456503577,284.00974853592936,284.00974853592936,369.85670682143876,361.2055263662202,350.075486954189,592.2702800762187,572.0901228018878,548.1987402387232
1132,279.4493264947873,-0.0010355528935438452,36.31,279.4493264947873,284.2285645070912,284.2285645070912,369.72691467076925,361.11931307591897,350.05774568044995,592.556151690526,572.432941605989,548.5973347120839
1133,279.41266480568675,-0.00046617285838101985,36.67,279.7154091905259,284.5272804673005,284.5272804673005,369.7207143296113,361.1413222503002,350.12930811267654,592.8512780050752,572.7600028432071,548.9852203479247
1134,280.131325721901,-0.0007302000317828128,36.67,280.131325721901,285.0582502559953,285.0582502559953,369.64271815190017,361.07400637151653,350.05550811707286,592.7318332887272,572.647410291837,548.8742772758433
1135,280.2140106267469,-0.00037733994304323115,36.67,280.37010901857514,285.2247979657568,285.2247979657568,369.5765311900381,361.02260500180665,350.03984383230306,592.8268691290879,572.765265674381,549.0169424380309
1136,280.71108386152406,-0.001101787679698818,37.04,280.71108386152406,285.6910638952294,285.6910638952294,369.60149697477124,361.06160136727544,350.123942678105,592.7548071685056,572.6852968541394,548.9837177016924
1137,280.9200051873073,-0.0007874728701103839,37.04,281.0806873003112,286.05318503839305,286.05318503839305,369.4773882035737,360.92081724100046,350.03145203249727,592.7173175534435,572.6558725536983,549.0147219192552
1138,281.37041156733176,-0.0009093305219282088,37.04,281.37041156733176,286.383761549101,286.383761549101,369.4469442367827,360.91028409487114,350.03554012086664,592.7162521939149,572.6613119896692,549.039335741437
1139,281.2616809008581,-0.0005465552431884735,37.41,281.34452301427905,286.47106469806624,286.47106469806624,369.5047730853013,360.9627155987416,350.1279061185954,592.8454038472978,572.8070743534363,549.2504214494526
1140,281.8486111689461,-0.0006947028999125804,37.41,281.8486111689461,287.03213480999216,287.03213480999216,369.3849182116886,360.86800369157163,350.0547318200953,592.7250871502537,572.6988108933255,549.1744818977397
1141,281.8703120512744,-0.0005216417420124131,37.41,281.8703120512744,286.99828242355676,286.99828242355676,369.3687959725248,360.85558063589275,350.04682738248147,592.6544655722034,572.640421510994,549.113379921907
1142,281.8345334499777,-0.0004419688202537131,37.78,281.8345334499777,286.98858004051345,286.98858004051345,369.422190719492,360.91095686751993,350.1327080988871,592.7072399913549,572.7031674629801,549.2154808860623
1143,281.9053218399937,-0.0003181157337983631,37.78,281.9092131119602,287.0488303633928,287.0488303633928,369.34326818310956,360.83305459669197,350.05135370975364,592.6055982014891,572.6061821251838,549.1057609470693
1144,282.23043281372196,-0.0005694607861057577,37.78,282.23043281372196,287.39887323155085,287.39887323155085,369.27581329811073,360.8097501478367,350.05509261803746,592.510429313072,572.5417083785385,549.0772403711213
1145,282.0068762134517,-0.00036069104096703164,38.16,282.0068762134517,287.2737876779186,287.2737876779186,369.41249479872243,360.9044610254365,350.1500059192989,592.7231012983186,572.7183482555054,549.2647343743529
1146,282.11943499597925,-0.0003013639275603053,38.16,282.11943499597925,287.3832719456668,287.3832719456668,369.32088908986765,360.81932371617603,350.0562801438946,592.5546379670313,572.5651914690693,549.0909895826096
1147,281.8434166686039,-0.00039295680702411406,38.16,281.8434166686039,287.1049852823095,287.1049852823095,369.4428619388343,360.89269225501124,350.08447457386,592.569529252663,572.5254596848695,548.9925626527572
1148,281.2518384805586,-0.0009929950539163679,38.54,281.2518384805586,286.569837151274,286.569837151274,369.6657532383715,361.06794285752136,350.21612703301514,592.3202156300457,572.2336929497691,548.6459393832924
1149,280.55247547351047,-0.0011656927533055805,38.54,280.55247547351047,285.86162003203685,285.86162003203685,369.80765661568154,361.132031725249,350.18620629157715,592.0214952647364,571.8722437890988,548.1723572917728
1150,280.0012509872846,-0.0009321935456244601,38.54,280.03343871473055,285.2787775053533,285.2787775053533,369.85544591803654,361.15550387355194,350.1701519871673,591.8809703169235,571.7334858177334,548.0012883497736
1151,281.6931648870701,-0.0018324534388233227,38.93,281.6931648870701,287.06585263051704,287.06585263051704,369.47501902104307,360.89968243951944,350.0543907415833,592.0463141490156,571.980728880632,548.4061165133237
1152,281.04584219021314,-0.0021225653826666413,38.93,281.04584219021314,286.3512766112963,286.3512766112963,369.5637599704293,360.9438258387759,350.0091341055984,591.4340673243285,571.3304612406704,547.6140410525203
1153,280.46000495973425,-0.001161272520544876,38.93,280.46000495973425,285.79375163056875,285.79375163056875,369.7216821762485,361.0506203068695,350.10166399973565,591.6288773812845,571.4855674284752,547.7638731108894
1154,279.81311428717913,-0.0007536369507666896,39.32,280.00765027540945,285.28268579634323,285.28268579634323,369.88534810029824,361.2099315707774,350.30785579648426,591.8889201342889,571.7693379888544,548.1316930253339
1155,281.4389829344821,-0.001465907455210469,39.32,281.4389829344821,286.8110736887559,286.8110736887559,369.501534988011,360.90457913657866,350.047473462652,591.7058778242997,571.6117230842586,548.0006466663041
1156,280.6497356293862,-0.0010090542392079405,39.32,280.7578964288826,286.0571324596982,286.0571324596982,369.61995642180494,360.9808949441145,350.1114588273096,591.5935717957282,571.4684220273508,547.8289300411642
1157,281.64115719231296,-0.001112831140617776,39.71,281.64115719231296,287.05076093119357,287.05076093119357,369.4653070784954,360.88633430728277,350.0861973585873,591.7568806218012,571.662508000133,548.1035675101374
1158,281.36916660664934,-0.0007842341181002466,39.71,281.5518728209613,286.8801321117252,286.8801321117252,369.4165147099421,360.85130976373,350.0744817582721,591.5887796303713,571.5062049392886,547.9580309852049
1159,281.9641233726214,-0.0006921536267894268,39.71,282.0826303512098,287.43886531679163,287.43886531679163,369.2867450925565,360.7544437972813,350.00895276155234,591.6405482070301,571.5752099520498,548.0562594761155
1160,282.19459015794934,-0.0006530436686819074,40.11,282.3108648671612,287.7473190388565,287.7473190388565,369.3155276321656,360.8123057313298,350.1034425972319,591.8058432584147,571.7589184875154,548.2880795233295
1161,282.66406084617773,-0.0004920930608616203,40.11,282.75132392319387,288.1880778062354,288.1880778062354,369.17501793036075,360.71420966853043,350.02536127373764,591.7808513516894,571.7609801587065,548.3017881543353
1162,282.9582035760313,-0.00047978935191095307,40.11,283.0196754460783,288.4582973823245,288.4582973823245,369.11885074884094,360.6954742166065,350.02329425288355,591.7994121191635,571.8050906767544,548.3605627383452
1163,283.23411637715657,-0.0005412811834987208,40.51,283.2823983425027,288.79496421378144,288.79496421378144,369.12300649878694,360.7415029206726,350.10933717145974,591.8966935348823,571.9331646067889,548.5385877280002
1164,283.7447953670712,-0.0005240794422649575,40.51,283.80542847526283,289.2931673582145,289.2931673582145,368.95284320533517,360.62659784863337,350.0306220499057,591.7917972955037,571.8659777419168,548.4949637710567
1165,284.0903156099511,-0.0006623914308285794,40.51,284.15272946694967,289.6261607056006,289.6261607056006,368.87544865120344,360.5925484443157,350.0292051338402,591.7284850948332,571.8316951522467,548.4862292790627
1166,284.4287230860665,-0.0008562394156892417,40.91,284.4985533205807,290.0306835992695,290.0306835992695,368.859532610647,360.6210727471465,350.1160297976841,591.7445128659855,571.8794924608501,548.5997373878347
1167,285.01080834282413,-0.0009465014599773225,40.91,285.0690224949262,290.63263767167507,290.63263767167507,368.6898926194882,360.4863021073625,350.03591874736475,591.5805859232463,571.7338356764016,548.5024005511588
1168,285.4079965806598,-0.001164648420773684,40.91,285.4079965806598,291.05388003549655,291.05388003549655,368.6350889921027,360.43882302682584,350.03959851318206,591.4849202374483,571.6378334964629,548.4571998388583
1169,285.2406843753289,-0.0010383302166668829,41.32,285.466736538847,291.143708090706,291.143708090706,368.6681054354049,360.48777810213323,350.16542673527715,591.6047108782102,571.7700674339819,548.6972496360534
1170,285.91925710196233,-0.0009568681776345178,41.32,286.022094238263,291.843957238782,291.843957238782,368.47558059205903,360.31548455437826,350.0511442723957,591.4562302334085,571.6417245875599,548.6357187033126
1171,286.3610462690702,-0.0009766935011588096,41.32,286.3820744549237,292.26435931358867,292.26435931358867,368.39886960324117,360.2471992121759,350.0489678660885,591.390832929733,571.589443750393,548.657520256838
1172,286.6784049896193,-0.0010346679404729109,41.74,286.6784049896193,292.71633269892214,292.71633269892214,368.3853506455828,360.25151715678663,350.1348648726731,591.4232362039805,571.6407426470181,548.8096216212167
1173,286.3856518524856,-0.0009285600736675947,41.74,286.3856518524856,292.4213532363666,292.4213532363666,368.53999049812944,360.3275621311077,350.1471644698205,591.499144246956,571.6783276783325,548.8210756017381
1174,285.56639140112037,-0.001320849913969857,41.74,285.56639140112037,291.668640663966,291.668640663966,368.9305724440039,360.54989115376435,350.16853863641734,591.3818616857508,571.4739118815035,548.4532873015917
1175,284.18583772864133,-0.0025657009454992385,42.15,284.18583772864133,290.3116047645788,290.3116047645788,369.26982150781544,360.73398714161004,350.1505398671132,590.5419316047673,570.5611509563797,547.3506076978983
1176,282.412252085162,-0.002471268986087849,42.15,282.412252085162,288.52555838749316,288.52555838749316,369.54295021559,360.86319496869487,350.27525316394593,589.995292415632,569.937936934692,546.7123353963506
1177,281.3107728559594,-0.0016835207625455206,42.15,281.3107728559594,287.3111498510489,287.3111498510489,369.58431358342415,360.91195150927945,350.3409561326801,589.9152525027389,569.8633500399798,546.6580593866279
1178,281.0507888428711,-0.001498969205504408,42.58,281.1314281336412,286.96056794092203,286.96056794092203,369.61697320075086,360.979183834485,350.46236818273223,589.9327893146602,569.9209795380901,546.774105776762
1179,285.2810626045502,-0.002967575074257045,42.58,285.2810626045502,291.2903639480606,291.2903639480606,368.3573540268059,360.01171261337635,349.72964514915486,589.4449293202503,569.5751897212176,546.5806985355015
1180,284.0967731718522,-0.00518943761648083,42.58,284.0967731718522,290.104807748928,290.104807748928,369.26895702702706,360.8433628125042,350.2929136825734,589.3699243385267,569.3308831859708,545.954989421059
1181,283.9296911848635,-0.0021088366591593966,43.0,284.07597449862976,289.9375676733613,289.9375676733613,369.04302756512425,360.69879011360496,350.2986791991066,589.8323115611739,569.8468612243105,546.5826706817725
1182,286.2641617110968,-0.002311346811059045,43.0,286.2641617110968,292.24073088246274,292.24073088246274,368.41293097594223,360.23232765085896,349.9680938746631,589.90377971977,570.0266207803771,546.9080004255376
1183,286.0660817160902,-0.0007071928725617127,43.0,286.43190620555043,292.16681088078826,292.16681088078826,368.2395879426819,360.19609549468953,350.06022414234735,590.1592150999097,570.4170130198976,547.4230158240119
1184,286.6319855787403,-0.0007166416597447212,43.43,286.85370748708874,292.7066419417784,292.7066419417784,368.2362951290585,360.23541033824534,350.123219378919,590.3026580371913,570.6009381310545,547.6683769823624
1185,287.2120185373411,-0.0004199899547696617,43.43,287.34360997299535,293.2278221256034,293.2278221256034,368.0680667467931,360.13332336974634,350.0391969028688,590.2895029721153,570.63980586886,547.7339560802286
1186,287.59228943202163,-0.0003152256751935978,43.43,287.6335325387701,293.5439428248752,293.5439428248752,367.9875110649583,360.1159396490497,350.042068768942,590.3070829879713,570.7165972386201,547.8442106101324
1187,287.912536705841,-0.00034766461984070407,43.87,287.912536705841,293.9119431336412,293.9119431336412,367.9435901386112,360.1431921049371,350.12430218273056,590.3755277263839,570.853850736628,548.0557422736302
1188,287.0062951919797,-0.0011704803043450784,43.87,287.0062951919797,293.2461603289531,293.2461603289531,368.53995364278677,360.3916591523991,350.23753772571604,590.6128676400172,570.9011540631345,548.0381852043007
1189,285.54306751060443,-0.0027778731210764684,43.87,285.54306751060443,292.0734528410487,292.0734528410487,368.9318487557471,360.43819213237185,350.06363275073767,589.6760638472946,569.8227969148206,546.7989437479999
1190,283.8776794250067,-0.004315485280835363,44.3,283.8776794250067,290.4868503811312,290.4868503811312,369.00616324222744,360.42088155150503,349.96165910555203,588.2849328768202,568.413448709795,545.2441021785414
1191,282.3286301285467,-0.0035592905747118264,44.3,282.3286301285467,289.05372327852007,289.05372327852007,369.505513427187,360.79847023516976,350.4114277243491,588.483748750031,568.4864511060646,545.3398660422172
1192,282.365899491922,-0.002200277079303148,44.3,282.365899491922,288.8850440714534,288.8850440714534,369.1727260954861,360.55704962297466,350.1332205363657,588.2121066605555,568.2829041411318,545.1296531177924
1193,282.704697918157,-0.0022803917076105185,44.75,282.704697918157,289.1910819178918,289.1910819178918,369.4046345741448,360.83557413781455,350.51896208520515,588.6602985601749,568.7211827230135,545.6255467770648
1194,284.98106035082503,-0.001068135045610652,44.75,285.4713961251308,291.4800664089477,291.4800664089477,368.2449393890585,360.0893603489001,349.9459676393578,588.205891917926,568.5150640494257,545.5091701889468
1195,286.9806064134287,-0.0015604785273792832,44.75,287.28538454222286,293.32954427907003,293.32954427907003,367.89216736707937,359.8600561413885,349.9675235671987,588.4642846813296,568.8593924675292,546.1072919574259
1196,287.7817504913553,-0.0011774550801090244,45.19,287.87637907137304,294.09356523168753,294.09356523168753,367.91094682050596,359.92144082236,350.10666190212004,589.0013136572753,569.45744138229,546.8386392568094
1197,288.4616896606528,-0.0008664493610365254,45.19,288.4616896606528,294.8453526133899,294.8453526133899,367.7658986570739,359.80667619156696,350.0584919220308,589.1426801147669,569.6317822108808,547.096455176747
1198,288.4449593323326,-0.0008279813020680704,45.19,288.49976342789216,294.68907183397255,294.68907183397255,367.83959963149886,359.89920858815753,350.12047569296396,589.3408185834855,569.7964416842689,547.2280394654221
1199,289.04219551453133,-0.0006399843213064083,45.65,289.04219551453133,295.35329134515945,295.35329134515945,367.7056974310484,359.8600950493433,350.1441000346046,589.4000740835093,569.9441945073982,547.4452410355439
1200,287.8611784921546,-0.0021029284883223864,45.65,287.8611784921546,294.3560711600502,294.3560711600502,368.2426430817815,360.1136264057776,350.1834242118505,588.955208300806,569.3878058411922,546.7570222094531
1201,286.1048521512163,-0.005170547393893887,45.65,286.1048521512163,292.7335563092364,292.7335563092364,368.5139631595105,360.1435313073618,350.0484216642134,587.378054072169,567.7370947888065,544.947750996451
1202,283.81474200084074,-0.004863799659877599,46.1,283.81474200084074,290.64511072959664,290.64511072959664,369.16893074953765,360.60448310497486,350.393321294276,587.2325194118,567.3918897213141,544.4214789948949
1203,283.2559955921896,-0.002524164261517803,46.1,283.2559955921896,289.7940188714692,289.7940188714692,369.06796417696023,360.5788353672858,350.3065863328333,587.2153665814177,567.4649695922341,544.3830625535777
1204,283.6319635055655,-0.0016591643885749408,46.1,283.6967148933171,290.0402428065671,290.0402428065671,368.91080987811176,360.4590095451168,350.1985995696068,587.3246963700927,567.6069896471988,544.535599845125
1205,287.6969618116643,-0.002152037412755825,46.56,287.6969618116643,293.9497945432324,293.9497945432324,367.91714027456084,359.8404620817383,349.92079067084575,587.4078629466667,567.9181489837812,545.1621099716588
1206,288.5052802134549,-0.0015979036189767148,46.56,288.68661836616434,294.9031313884452,294.9031313884452,367.7278972496923,359.772631612638,349.98708702180085,587.6328328478905,568.1639354520678,545.4667427708467
1207,289.29457528957823,-0.0011314620326244862,46.56,289.29457528957823,295.51508018444304,295.51508018444304,367.6659157043785,359.7840060624801,350.0427540024864,588.047963457441,568.6813196731227,546.0585623628451
1208,288.12894122638033,-0.0034949510310573473,47.03,288.12894122638033,294.5147432810802,294.5147432810802,368.06031043349236,359.99081909045634,350.08979123708315,587.0543751512022,567.7033614459398,545.0184343117373
1209,286.58635097357666,-0.00577743768001171,47.03,286.58635097357666,293.0737107768774,293.0737107768774,368.20818430081124,359.9567880392397,349.92966140063544,585.5375541487414,566.1015195481313,543.2977673026404
1210,284.59035467627245,-0.0039551092488706585,47.03,284.59035467627245,291.0923686503584,291.0923686503584,368.72991452446377,360.3483525001349,350.30836003898673,585.7866560360864,566.225762101544,543.4062525632588
1211,283.788209775117,-0.002080923464177764,47.5,283.9997919187315,290.5159342707895,290.5159342707895,368.7328490900525,360.2855185433098,350.2093370593624,586.1527350313705,566.5099063004039,543.7154288339502
1212,288.01758495355944,-0.0021746009257546106,47.5,288.13103148384874,294.5046625765363,294.5046625765363,367.86776163522705,359.7906717353825,350.0260374111774,586.4865407454287,567.0968353880115,544.5650968949955
1213,289.2524323028013,-0.0009822833268222642,47.5,289.3844846738199,295.7457883454194,295.7457883454194,367.5923919485229,359.64154281829946,349.99167551726856,587.1178204611156,567.8248479357196,545.414649751453
1214,289.75144429081007,-0.00075740565734006,47.97,289.7742326726882,296.20414224165467,296.20414224165467,367.6330437032133,359.7183934097299,350.12044076284826,587.476010887429,568.2314619783588,545.8875387376992
1215,290.4126257467498,-0.000720321736005225,47.97,290.4126257467498,296.8482315078485,296.8482315078485,367.44940346726844,359.6138400410637,350.04180013692655,587.5171258820277,568.3292959810705,545.9998871815387
1216,289.46329130168203,-0.0033574705651765457,47.97,289.46329130168203,295.9931281144596,295.9931281144596,367.6505922645498,359.6215143992839,349.9176729771106,586.1600680538534,566.9495589756982,544.6111816968803
1217,287.35051942092923,-0.005653506693910293,48.45,287.35051942092923,294.02433251699995,294.02433251699995,368.06565039526544,359.83238335397346,350.0163584685426,585.0207445815988,565.6308080610355,543.183297284717
1218,284.60339207886096,-0.0034583102597327553,48.45,285.0093219020514,291.5534447912852,291.5534447912852,368.619925119074,360.2458687306668,350.3868462404048,585.386595113268,565.8146381202566,543.3050334939369
1219,290.6963310604393,-0.0022987270480395727,48.45,290.8588762031817,297.4660623309777,297.4660623309777,366.95457247924725,359.00480481567024,349.4265141490124,585.5211861845771,566.1716701148434,543.9034110201043
1220,289.91490156668146,-0.001958083157403756,48.94,289.9226049508133,296.5419931615723,296.5419931615723,367.65931878575316,359.7401767001757,350.1564374667463,586.6579503653478,567.4055711744106,545.1537257167658
1221,291.0521038839071,-0.00039632303524606005,48.94,291.1697783271003,297.5901367882844,297.5901367882844,367.1809956187818,359.44758978512203,349.97375052659146,587.1070070861396,568.0227831343237,545.8177600432878
1222,291.3682030696883,-0.0006082505587816645,48.94,291.42605557248515,297.76467198754386,297.76467198754386,367.193564541149,359.51786963788334,350.0337024615751,587.2691756364555,568.2506213214065,546.0150253204205
1223,291.69883009263157,-0.0006634097606341705,49.43,291.70353400775065,298.1079095729152,298.1079095729152,367.19281720266383,359.56013328537745,350.1012321108561,587.4017980580358,568.4324927021835,546.2363070406935
1224,292.1770039672218,-0.0004832029107940672,49.43,292.1770039672218,298.60403649009436,298.60403649009436,367.0573531578218,359.46730467968945,350.03713190676854,587.4341626905104,568.5092596963628,546.3452087006242
1225,290.92399921592107,-0.0028482924595295556,49.43,290.92399921592107,297.7783703463848,297.7783703463848,367.48240026125325,359.44265862692515,349.99268282918285,586.2217126898429,566.9680554421445,544.9792449853353
1226,288.4192930662589,-0.004450444490131433,49.92,288.5308472468206,295.34659906998644,295.34659906998644,367.8088698879888,359.58220582573864,349.9952763735535,584.9977589647159,565.6179442179389,543.4802316009029
1227,292.2348464698437,-0.0016663386331395857,49.92,292.3437433806106,299.2674084565968,299.2674084565968,366.90560148022746,358.97880995938925,349.65728490909135,586.05628205368,566.8121179326811,544.8817550466073
1228,291.9569760726569,-0.001216902624340932,49.92,291.9969707550896,298.80556767632737,298.80556767632737,367.20702053228763,359.3913743018896,350.0539360106048,586.7287472830616,567.6268884603995,545.6460239624171
1229,292.4960094134253,-0.000605113713184946,50.42,292.6211762069457,299.42557816311546,299.42557816311546,367.02903333459295,359.3210917627761,350.06169215568474,586.9739220426486,567.9616016548076,546.0465393962916
1230,292.9626992575324,-0.0003338452563741434,50.42,293.01273042487287,299.82805259522274,299.82805259522274,366.93073974866564,359.26621260155207,350.0304381198609,587.0647114127785,568.0952471681112,546.2191189686428
1231,293.27126097461166,-0.000268046159499824,50.42,293.27126097461166,300.12189817964537,300.12189817964537,366.89375013577995,359.2513849387081,350.03268612925,587.1375698921735,568.1901913658508,546.3485120056171
1232,292.03966441734764,-0.0024932151554317716,50.93,292.0456214368051,299.2074054055403,299.2074054055403,367.2904043636161,359.202119465167,349.92088540035115,585.9946726001662,566.6741661717101,544.9173498795698
1233,293.6064658263309,-0.0006513280066849925,50.93,293.76084530116526,300.8507991581569,300.8507991581569,366.7295672028804,358.8912474263072,349.7866239134249,586.6145173112498,567.4573598482341,545.7341229795502
1234,293.3677717517514,-0.0011999701178809774,50.93,293.3677717517514,300.5251323791365,300.5251323791365,367.00693887051176,359.1537825572458,350.0258628081987,586.7445784875673,567.5857197903689,545.8529357488554
1235,291.41613535394583,-0.0029715028280160594,51.44,291.41613535394583,298.6494589073482,298.6494589073482,367.52273477620207,359.38026662718784,350.080457853667,585.7498773143999,566.4014956829155,544.639079569617
1236,288.9790688735264,-0.0037248318375120437,51.44,289.26335617756536,296.2141075840061,296.2141075840061,367.72289931424115,359.52280678825707,350.05483652626805,584.7029505187736,565.3177990591564,543.3723689997187
1237,292.95056909599384,-0.002032744046519208,51.44,292.99414250920245,300.27076433424037,300.27076433424037,366.8556891990827,358.8595308894292,349.64692325835534,585.3811404703514,566.0414697314246,544.2855452422139
1238,292.6707085654619,-0.0012658223496849752,51.95,292.87538727992563,299.98098796592626,299.98098796592626,367.16965690827345,359.27028551158594,350.099187126679,586.1837979114046,566.9536458044372,545.2206210482459
1239,293.32853096851846,-0.0007951835881274683,51.95,293.7016707885284,300.69930554912844,300.69930554912844,366.9116272747928,359.1048365523774,350.032616832964,586.2535079583072,567.0740025252551,545.4098924333996
1240,293.70512697260654,-0.0006731592349658033,51.95,294.06285685917,301.08893026541034,301.08893026541034,366.81597498625285,359.0430302594082,350.01252435688605,586.310225387549,567.1585591036327,545.5250805271353
1241,293.91045250794645,-0.0007966626330643267,52.47,294.23759967005253,301.378594456093,301.378594456093,366.8213356115022,359.07999450808944,350.09055766778414,586.4401197521174,567.33077801357,545.7327442196599
1242,294.387341934807,-0.0007161312791373886,52.47,294.64086347217307,301.8154239341215,301.8154239341215,366.69688179081334,358.9922523203549,350.0202775971951,586.4353681266055,567.3600428401688,545.772338193916
1243,294.64529293439506,-0.0008510293624887089,52.47,294.7660418822071,302.02034640421533,302.02034640421533,366.6973200335234,358.9949610327334,350.020331586767,586.4122746815104,567.3388198173575,545.7734426057818
1244,294.80000507893743,-0.0007528344101142004,52.99,294.84662855401876,302.20780704785244,302.20780704785244,366.7234426941712,359.040484493811,350.08694337238825,586.4968876165341,567.4603479259588,545.9411856432745
1245,295.1538711184452,-0.0004179996882630599,52.99,295.1538711184452,302.5390858977317,302.5390858977317,366.6205108328264,358.96254754215164,350.02957604941133,586.4832079754322,567.4814072219248,546.0057485131985
1246,293.76843577875053,-0.0021593515168364386,52.99,293.76843577875053,301.16612042677576,301.16612042677576,366.9408836816004,358.99770812687905,349.96355071761985,585.4308726158083,566.1802320467217,544.7219717251645
1247,290.49123430128907,-0.0031835071829653394,53.52,290.83753375567824,298.0956295550718,298.0956295550718,367.3219216305634,359.227744117009,349.98861359637306,584.3496349018486,565.0863961380361,543.4886806365216
1248,294.6939105794878,-0.0023974236760319068,53.52,294.6939105794878,302.1472400308718,302.1472400308718,366.5875458505755,358.7829874206009,349.74589911809727,585.022478705287,565.8512454958108,544.3236455870731
1249,291.9407703577118,-0.004040056832385952,53.52,292.12219079361057,299.31281006271524,299.31281006271524,367.03018818245636,359.017213895377,349.79698974725386,583.7089858494949,564.5206737852864,542.877601854347
1250,293.59056050799416,-0.0024663828554502,54.06,293.71742857182045,301.012906209523,301.012906209523,367.01597779561433,359.2087029606617,350.13299302820536,584.8590176464498,565.7635729499312,544.2159456109962
1251,294.27519562431604,-0.0022062973327187096,54.06,294.2960208249194,301.65947595373024,301.65947595373024,366.88428955965367,359.0863774884165,350.04859527268906,584.877762210147,565.7558805048067,544.223416869001
1252,294.8092452695733,-0.0016709427229415486,54.06,294.8092452695733,302.1590043367859,302.1590043367859,366.7699804391369,359.0161261393058,350.0180781203591,585.0303812852553,565.9282866265912,544.4130590951229
1253,293.21303575393597,-0.0033259037781793177,54.6,293.5237009609167,300.74776459649405,300.74776459649405,366.9917650998083,359.18783674565304,350.06478272105636,584.0429299093904,565.032508720514,543.4328309689736
1254,295.24484834166964,-0.0016214549394418798,54.6,295.4846070725766,302.6845275114483,302.6845275114483,366.41484302209255,358.7631566502315,349.7803743139244,584.5067117877943,565.5550659787945,544.0332622044059
1255,294.9074472595262,-0.0015680631029304504,54.6,295.1149104263294,302.3643048381961,302.3643048381961,366.68797336050204,359.00149964620545,350.0316282569631,584.8673124887546,565.8728935165688,544.3782374402531
1256,295.1049429744574,-0.0015370725372717553,55.15,295.31078912828724,302.63490995903334,302.63490995903334,366.68495853776795,359.0185940554857,350.0870391466993,584.8804029776594,565.9074304727334,544.4368109994319
1257,295.5538476834988,-0.0014136771017800864,55.15,295.7134155359663,303.04166278957524,303.04166278957524,366.5585792496608,358.9250437007085,350.0242053756843,584.760757580739,565.8166256567056,544.3576569776251
1258,295.8509414328734,-0.001401993752233488,55.15,295.9169876358866,303.27430746758637,303.27430746758637,366.52534416650514,358.91319022429394,350.0139829332537,584.7183931381726,565.7949192715208,544.3342748198636
1259,295.97143907369446,-0.0013876372808369064,55.7,295.97143907369446,303.42645831929207,303.42645831929207,366.57164573295057,358.9721261677889,350.07649681928257,584.7581321568548,565.8617957116809,544.4148237191102
1260,295.01878572565244,-0.0029141531478404925,55.7,295.4047010676525,302.5936791503751,302.5936791503751,366.59804106312083,358.90525150608715,349.94500511258656,583.5159853993266,564.7364832714075,543.3001492353532
1261,295.87706593913975,-0.0019282753077750625,55.7,296.20201193344764,303.45189584733436,303.45189584733436,366.4433916255775,358.84608683601954,349.9743439583815,583.9032935487215,565.1544604551351,543.775387460962
1262,295.9821479371147,-0.0017971482027835384,56.25,296.31832646723,303.6274993728309,303.6274993728309,366.49342020707496,358.92919711978425,350.0870983102097,583.9654767246667,565.2500821868794,543.8990558630106
1263,296.4608679924604,-0.0014784226358864894,56.25,296.796688954544,304.0774728508363,304.0774728508363,366.3485164775949,358.8416606797059,350.03932137265986,583.8483399540575,565.181975850824,543.8732284598128
1264,296.8418893016903,-0.0011915805693957227,56.25,297.1503248417735,304.432466105201,304.432466105201,366.2520470280743,358.7944323388314,350.02306721327193,583.8019041075767,565.1801732996834,543.9122417318109
1265,297.0384073852307,-0.0010095569439813046,56.82,297.2950944948334,304.68871045813677,304.68871045813677,366.2652620307837,358.8373604090172,350.0843531740747,583.828510894674,565.2497481322324,544.0229957525443
1266,297.4768313401811,-0.00067968507536742,56.82,297.56169142045667,305.03157986264597,305.03157986264597,366.20721048029225,358.7897546358227,350.02507191756956,583.7600902806216,565.1995260034835,543.9765941369274
1267,297.6333468625705,-0.0005115223520502088,56.82,297.6333468625705,305.2031058236183,305.2031058236183,366.2474621869507,358.82822592588417,350.0307868985887,583.8258009216288,565.2745245555968,544.0298744369077
1268,296.4000024631205,-0.002499728282136182,57.39,296.84642692255505,304.25499302617703,304.25499302617703,366.2646063778571,358.69145773680964,349.87995944987813,582.8333077108149,564.2337833888823,543.1357987833129
1269,298.10193895953785,-0.0011157446034392171,57.39,298.4325073477832,305.854514977744,305.854514977744,365.85075907438375,358.4704821037629,349.77264920633723,583.4395588488345,564.9632757233286,543.8200543475162
1270,297.84156912647154,-0.0008591922371656846,57.39,297.98171949007036,305.43396886134144,305.43396886134144,366.1595362281485,358.74169895072646,350.01652098253226,583.6782704871039,565.1624790815658,544.001690496526
1271,297.9742887454657,-0.0006855868812521981,57.96,298.01234389309866,305.5656865402411,305.5656865402411,366.209305212178,358.7956833950566,350.06653821852694,583.6474110581074,565.1375686163676,543.9985292870017
1272,298.1911704195341,-0.0003531710485200623,57.96,298.1911704195341,305.7538288081662,305.7538288081662,366.17184830267956,358.76213477971265,350.0153242406819,583.5870016086014,565.079242739786,543.9390491358228
1273,297.069119371227,-0.002601632062694814,57.96,297.2411551284775,304.5749099067767,304.5749099067767,366.20384303472764,358.6492749802488,349.7900860646941,582.3914455401308,563.8175716802285,542.7625871840227
1274,298.54722796057354,-0.0015133812212593245,58.54,298.6210603262747,306.0684678932687,306.0684678932687,365.8845772869282,358.52358150894264,349.7526946503999,583.1178996101094,564.7462586224848,543.5635155831708
1275,298.19524683559297,-0.0009847565213653153,58.54,298.19524683559297,305.54725764659736,305.54725764659736,366.1910232845171,358.7948633119257,350.0212799961575,583.4344709712803,564.9828702818018,543.8263403275957
1276,296.5717645694155,-0.003078807002453221,58.54,296.70980661306106,303.80049546419565,303.80049546419565,366.5264806171755,359.01301579446573,350.1196417995895,582.2477297706689,563.6846495763269,542.6169051999375
1277,297.9152795859904,-0.0018498665424611094,59.12,298.0335152840204,305.34446981940545,305.34446981940545,366.16612971710373,358.784089197305,349.99429877561863,582.9719672750418,564.5768546132424,543.3978771805017
1278,298.1211948519924,-0.0014408011730425718,59.12,298.1211948519924,305.48693948227145,305.48693948227145,366.1877614305398,358.81649673751485,350.01366323047375,583.0233954879917,564.6372540650109,543.4292404007247
1279,296.6386244744673,-0.0039824198163331825,59.12,296.66075864581126,303.9774544074704,303.9774544074704,366.448933152978,358.96776649071677,350.0126849280758,581.8674928795705,563.4580926526437,542.2092121021349
1280,297.3844081880419,-0.0026776007406387192,59.72,297.3844081880419,304.6447092432534,304.6447092432534,366.3938805442433,358.977225585079,350.1388536827282,582.4356459715186,564.0377785237655,542.8801758117183
1281,296.6336062194696,-0.003205104237265499,59.72,296.6336062194696,303.80726941162504,303.80726941162504,366.5083804816604,358.98450846185705,350.0601683524184,581.7689035585211,563.2570867369035,542.126066968266
1282,295.85744311900044,-0.003385883698430403,59.72,295.85744311900044,303.08139840880455,303.08139840880455,366.69490895990685,359.0880984507457,350.18854533903044,581.5546917048362,563.0344131672364,541.872828852661
1283,295.4908381772925,-0.003453808882673548,60.31,295.65617258659717,302.9719591683446,302.9719591683446,366.7375840232546,359.121242638066,350.1752643434119,581.3617714967504,562.7216348365617,541.6438113670365
1284,296.40097326087414,-0.003114927017128677,60.31,296.4133307461862,303.7953697170913,303.7953697170913,366.55164318161934,358.98416236720874,350.1158363568819,581.6204776782763,563.1321648966409,541.956174066743
1285,297.3188952706066,-0.0022399860476205458,60.31,297.3188952706066,304.6104870820821,304.6104870820821,366.3021466410325,358.825062251922,349.9630386484289,581.761503139606,563.3212519003062,542.1313878874693
1286,296.46408173874727,-0.0031130997273570715,60.92,296.6449942760639,303.7612250210065,303.7612250210065,366.5042327045169,358.9951522360046,350.0822434607122,581.3905496573907,562.8927981894735,541.7631900966218
1287,297.4297659157152,-0.0023101724895031595,60.92,297.59840267210944,304.6898775011794,304.6898775011794,366.2169778471057,358.7761927349999,349.9565817533796,581.5947113942944,563.108958008514,542.0412574450146
1288,297.4160488493794,-0.0022597929844691,60.92,297.5599308516518,304.7685725079726,304.7685725079726,366.25362091122014,358.85208385714077,350.0160074977283,581.784771029906,563.4203386573033,542.2350686273903
1289,297.45705133099216,-0.0020249046096225687,61.52,297.6704594579633,304.7969529487309,304.7969529487309,366.2621825281665,358.9008269738626,350.0671160812673,581.8838912268669,563.5196225247834,542.3627771122245
1290,297.75677403729827,-0.0017556760666433968,61.52,297.94983410976084,304.979133680861,304.979133680861,366.18281688875186,358.8478849842487,350.0145966483496,581.89551412537,563.5018837837192,542.3757929301904
1291,297.92551591172173,-0.0015032613672354422,61.52,298.09212487120203,305.0956925999235,305.0956925999235,366.1616626008149,358.83363078133976,350.0122581266863,581.9833689693994,563.5523168243866,542.4589809339202
1292,297.92612178549473,-0.0013985133572465003,62.14,298.1475903111204,305.3159571012378,305.3159571012378,366.1852108366064,358.875534328145,350.0637012119471,582.1548273283664,563.8119917694956,542.6384617554565
1293,298.2424710374025,-0.0011315467601793472,62.14,298.3884604433816,305.4974137626885,305.4974137626885,366.1357747908882,358.8335378320015,350.01418477427126,582.1684584010245,563.792876660216,542.6373181246155
1294,298.44010097735577,-0.0009350437534419997,62.14,298.49440678609545,305.5920562277994,305.5920562277994,366.1390852184191,358.8413733824578,350.01899299934877,582.2491373150289,563.8513682650474,542.7062321390564
1295,298.5285320838819,-0.000654176031298026,62.76,298.5948545015463,305.76354297320836,305.76354297320836,366.1438979674688,358.8714074898293,350.0783825769788,582.3926486566384,564.0025756962386,542.885952958605
1296,298.96570034807047,-0.0003537932708036484,62.76,298.96570034807047,306.28789066493556,306.28789066493556,366.0123108169404,358.7560864370542,350.0213832249119,582.4398319746441,564.0836005365626,542.961842561752
1297,298.68793523183655,-0.0017579050991428646,62.76,299.3601015691534,306.32293867456445,306.32293867456445,365.85428878276105,358.6717311540665,350.0531803343701,582.2361020397127,563.9065232424463,542.8846679863972
1298,299.0139968412651,-0.0010613397713042927,63.39,299.6324250399387,306.680629462691,306.680629462691,365.8166247055185,358.6659586227072,350.07659776977175,582.400729649573,564.0497033937013,543.0919627050916
1299,299.3984809930033,-0.0009033783454588384,63.39,299.95151024797013,307.0696189202225,307.0696189202225,365.71952616587413,358.5696951197668,350.01199713338985,582.3508436674966,563.9848377997317,543.0514785299479
1300,299.6194192958533,-0.0005321515461974569,63.39,300.0153067850017,307.17279576047565,307.17279576047565,365.7245978836968,358.5814268839286,350.0165176173107,582.4139394385741,564.0563280295934,543.108174576666
1301,299.6948481937702,-0.0003449046824423041,64.02,300.0234006988561,307.3023823539976,307.3023823539976,365.7639941632946,358.62499607072345,350.0670817338253,582.5046326304489,564.1470271721353,543.2039265173283
1302,300.05228251590864,-0.00021739170238166405,64.02,300.2295342655096,307.56788944022946,307.56788944022946,365.70814108062467,358.58039233314986,350.0226869028245,582.4803708951855,564.1203168713208,543.1711751328559
1303,300.33171772592925,-0.0002593195724494013,64.02,300.3449843656049,307.7422359947208,307.7422359947208,365.6966309050917,358.5905790187975,350.0272470869661,582.4785654052732,564.1185059614194,543.1622113756569
1304,300.4274772605465,-0.0003235097816964849,64.66,300.4274772605465,307.93146670156534,307.93146670156534,365.7141333362477,358.64950118111676,350.06532357106477,582.4951793474361,564.1595849760129,543.2015697853267
1305,299.968540637131,-0.002285140034370081,64.66,301.0953859395386,308.05599601863963,308.05599601863963,365.36601626200945,358.39860421134034,350.0353277767535,582.0248103309144,563.7706470194564,542.9805846357547
1306,300.63291623364165,-0.0013106437783397817,64.66,301.53880525874604,308.6195839883566,308.6195839883566,365.21578117678513,358.34513893122255,350.0151406562077,582.1815065344148,563.9901447445582,543.2015350596195
1307,300.7066248380887,-0.0007718066981987626,65.31,301.6268564671809,308.7477634853938,308.7477634853938,365.23728523304203,358.3807709745055,350.0717680642479,582.2342946617034,564.0327268620211,543.3058621590153
1308,301.06132915328476,-0.000338371397744508,65.31,301.822282927838,309.0156407809566,309.0156407809566,365.18339006835845,358.32713222608174,350.02676428949405,582.1794665546355,563.9759582336178,543.2798240145096
1309,301.33850239699564,-0.00022193957089933214,65.31,301.8815145961803,309.2111212189883,309.2111212189883,365.2006674542349,358.3221528991237,350.033434423432,582.1809046862503,563.9704934343398,543.301606901872
1310,301.51160389981595,-0.00022873224298958217,65.96,301.91103747677215,309.4669462878712,309.4669462878712,365.2394907660547,358.3417743425404,350.0902027924428,582.226243510977,564.0146065401524,543.4003253138088
1311,302.01609839099683,-0.00021646796379060085,65.96,302.16933875061306,309.8670704358413,309.8670704358413,365.1716576937538,358.2657618606127,350.0494843719577,582.1890174227111,563.9783872412689,543.4149283535808
1312,302.287306331473,-0.0002474579938719357,65.96,302.287306331473,310.18058814280806,310.18058814280806,365.162222960838,358.24763472284513,350.05383696631003,582.2288094054837,564.0308167816935,543.5069584397761
1313,301.2972561041966,-0.0029086516908395366,66.62,301.69433332812855,309.6965671870263,309.6965671870263,365.25077095462103,357.9887501489371,349.86187088265416,581.5178675298278,563.1957680883355,542.8641091190971
1314,302.2662335476897,-0.0013205361570056695,66.62,302.7000327860172,310.6827257696495,310.6827257696495,365.0122195135534,357.989259361951,350.01856483320836,581.6945927297953,563.4397859422182,543.2502612795912
1315,302.83672777645097,-0.0013057379547619652,66.62,303.04993967302744,311.1941322040754,311.1941322040754,364.96924653657516,357.95667920179335,349.99611066632167,581.5251371553696,563.2661168229056,543.0903165434538
1316,302.9633557169833,-0.000790788576914947,67.29,303.02227446061266,311.3849669897483,311.3849669897483,365.0263656871315,358.02739753530506,350.0920761660976,581.5238040911975,563.2926305295492,543.1737551822431
1317,303.35635866593117,-0.0003461320917212962,67.29,303.35635866593117,311.79168628999076,311.79168628999076,364.90910542002894,357.96451252524895,350.05102164109974,581.4141231833819,563.2481671214107,543.1833435712203
1318,302.69524065063933,-0.003597692079960635,67.29,302.9460108812059,311.18038006246303,311.18038006246303,364.74822013654995,357.5744085825392,349.51975876851236,580.0908514461245,561.9781535397074,541.9508964251058
1319,303.5963039918605,-0.0014097594494397736,67.96,304.1299422698774,312.25069965005844,312.25069965005844,364.52347191047676,357.5982427275405,349.83416058481396,580.7029426601083,562.6606277545156,542.9081100369388
1320,303.61186643136216,-0.0011849599723500193,67.96,304.03649220196104,312.2591091376357,312.2591091376357,364.6454974338175,357.72581244842365,350.0189709469298,580.8678638484731,562.7907144008337,543.1007574792812
1321,304.00837839443267,-0.0009219325160112479,67.96,304.20808797540127,312.58636603809254,312.58636603809254,364.6216245545269,357.7259521957416,350.0243350111593,580.7952327240142,562.7032685474088,543.0492902595269
1322,304.1719557497563,-0.0005307781989385418,68.64,304.22109380990577,312.82392334918825,312.82392334918825,364.65677123741415,357.7848221096848,350.0856268589333,580.8292965511114,562.7621456450715,543.1506837607051
1323,304.4645184582986,-0.00029389289160608456,68.64,304.4645184582986,313.1765163689284,313.1765163689284,364.58835723516984,357.74975675687654,350.0491975515182,580.8187945854994,562.7831128988985,543.2112097205197
1324,303.54653440131085,-0.0032218591980682776,68.64,303.82097094573896,312.19928031659424,312.19928031659424,364.4485694007396,357.46956405870384,349.583349142803,579.8870947481878,562.1052166097759,542.3056738131282
1325,305.04299619813986,-0.0012373798637747013,69.33,305.6697389044887,313.8513444447253,313.8513444447253,363.9942296263047,357.2789579813513,349.69953309264724,580.56660087451,562.8221769959732,543.2935642430026
1326,304.71103684718327,-0.0011846275626912206,69.33,305.23155656953116,313.47760242107324,313.47760242107324,364.3247229702053,357.5964069747308,350.03009052319345,580.680380305722,562.8937959247181,543.4366714530498
1327,305.04307437517633,-0.0008421484748977193,69.33,305.3099115579303,313.7090761166473,313.7090761166473,364.34880163999753,357.60188215516257,350.0207602936992,580.6138474136085,562.7808011572691,543.3528545651234
1328,305.12565994093984,-0.00047920349932339956,70.02,305.2379588568309,313.8628532541245,313.8628532541245,364.4133437047402,357.6576617828522,350.0785186454348,580.6447853939036,562.7937884287071,543.4063190884418
1329,305.3234287466266,-0.0002545785228761366,70.02,305.3234287466266,314.1253265878938,314.1253265878938,364.4007114487042,357.63216054903677,350.03376018185355,580.6201705355289,562.7396250648245,543.3750183331628
1330,304.0388165160931,-0.0030640463024325104,70.02,304.10107103347013,312.8019341808423,312.8019341808423,364.49266954182553,357.5157996721106,349.711277918705,579.9210604530011,562.2089864718082,542.5725613235553
1331,305.74015181623616,-0.0026582406678503645,70.72,305.74015181623616,314.4903270031234,314.4903270031234,364.1714527437912,357.35122874031754,349.68717573935436,580.1998361782081,562.4763827048996,543.0066174222275
1332,302.74530430041466,-0.003046284273652611,70.72,303.0947164127876,311.63179989555107,311.63179989555107,365.0860039166591,358.0632716693197,350.3780992572195,580.2229464817763,562.4493300449537,542.9776806720674
1333,305.04788089616545,-0.0021502124686753055,70.72,305.04788089616545,313.79883423864277,313.79883423864277,364.4259302450456,357.4824027620084,349.77831647339644,579.8070126900834,561.9784526885207,542.5296103434079
1334,303.18780924596604,-0.003448123227476896,71.43,303.2499249886006,312.21101867375205,312.21101867375205,364.99265525936977,357.8575081646416,350.12362213483607,579.6208524131288,561.5947753784717,542.2080001498805
1335,303.87013298043325,-0.003027256227788766,71.43,303.87013298043325,312.9193070386024,312.9193070386024,364.8197054891933,357.76389974090284,350.0680967885885,579.4224798206254,561.3974991270895,542.0682475561491
1336,303.00766342007023,-0.003465127057235118,71.43,303.3139804407331,312.1393014252042,312.1393014252042,365.01288633303426,357.8868325056281,350.2575063337175,579.2953906501205,561.3996779564637,541.9206669400508
1337,303.7095813673096,-0.0035812290396118884,72.14,304.00595986682856,312.9517569491855,312.9517569491855,364.80728444379264,357.68302599524696,350.07254386719507,578.9968788328446,560.9997545514417,541.5809509433133
1338,303.99068213529415,-0.0035400819752667845,72.14,304.2086378352619,313.19133164691766,313.19133164691766,364.75373841205516,357.63113431961443,350.01406327361644,578.8667467023208,560.8305655079978,541.4361462908257
1339,304.13239844889046,-0.003397906246890514,72.14,304.23599541100356,313.30143521924293,313.30143521924293,364.7461668672477,357.63123929238395,350.0136052774398,578.78873913666,560.7252455131534,541.3582783701195
1340,304.0909288880242,-0.0031524489269710854,72.86,304.1868465253043,313.41385283138044,313.41385283138044,364.75922735608555,357.66346725293596,350.06266911620884,578.7462154368051,560.6674374747153,541.3437763221042
1341,304.27629795915226,-0.0027022734551254146,72.86,304.27629795915226,313.6233660436891,313.6233660436891,364.6976305828724,357.6230694931174,350.016155213842,578.6107109896961,560.5200403240757,541.2166033412738
1342,303.5919759131865,-0.004358345819445386,72.86,304.1879221546112,312.8880956707411,312.8880956707411,364.71804215572655,357.6970878811296,350.1244774552193,578.4552411458832,560.5231809694784,541.0693829465723
1343,304.0343455680516,-0.004032410415775511,73.59,304.6917526602263,313.51621880335574,313.51621880335574,364.5814503708372,357.5881664455144,350.0583889372343,578.2566000952811,560.2767047554654,540.9281468029523
1344,304.2698560662445,-0.0037222501316899193,73.59,304.8436732752098,313.7282802717385,313.7282802717385,364.5295036421858,357.543032417445,350.00692622437566,578.184074816928,560.1893881961315,540.8670444515293
1345,304.3729560252968,-0.0033033192574414283,73.59,304.8295415162596,313.811002819673,313.811002819673,364.52625144818893,357.54492809267975,350.0080860862909,578.2115800158266,560.2041944926839,540.9062986134778
1346,304.2796220742593,-0.002761938355116955,74.33,304.7562366105381,313.8853582791858,313.8853582791858,364.5500660545993,357.5816655945173,350.059370870457,578.2825010961581,560.2703417870308,541.0094767899543
1347,304.5251236625947,-0.002042689565747491,74.33,304.80361301053085,314.0669629602975,314.0669629602975,364.4999421148231,357.5459824779266,350.01149137173695,578.2471837893343,560.2386003845608,540.9820909790054
1348,304.6788582394471,-0.0010746108960173473,74.33,304.7426062968082,314.17683705833684,314.17683705833684,364.4925590516993,357.5437339220459,350.0152532101384,578.3141276691423,560.2965365397911,541.061002196741
1349,304.6632377001859,-0.0004768898875986416,75.07,304.69908690950956,314.3184451056225,314.3184451056225,364.5049652906404,357.5598900915289,350.06906602012356,578.4265374413035,560.3942724971861,541.2115380881353
1350,304.8824845354983,-0.00026468503173193714,75.07,304.8824845354983,314.6282296543084,314.6282296543084,364.4294781908927,357.481316275882,350.01790234363546,578.4545061985315,560.409845728621,541.2563881545874
1351,303.56089008084336,-0.00401678588439236,75.07,305.1731148634126,313.24371470114875,313.24371470114875,364.3403827036709,357.71074769240244,350.1086567047067,577.4160956689152,559.8588443061252,540.4057697569029
1352,304.42296468921205,-0.0020088820958250597,75.82,305.50900348498936,314.23077640110876,314.23077640110876,364.23622931369744,357.50785256103,350.0108478506207,577.8497559177096,560.0795454336967,540.84438496041
1353,304.6347947623796,-0.0005644201302054119,75.82,305.4550609366379,314.597992851346,314.597992851346,364.2741304302849,357.46708691796186,350.0220607347597,578.3905229870309,560.5196021043707,541.2839084771592
1354,304.8430964506651,-0.0002602074500354101,75.82,305.4044511370769,314.6834486559422,314.6834486559422,364.2802362510711,357.43502162615965,350.0200275303284,578.329052605769,560.3623632715083,541.2378116816595
1355,304.8142329492364,-0.00016464014675610095,76.58,305.4369119630499,314.89883693471427,314.89883693471427,364.293279027181,357.4152236854605,350.06911142495625,578.5406300854836,560.5247707639056,541.4671423361135
1356,305.13466410004895,-0.00017021281209839145,76.58,305.63449076397944,315.1773857154796,315.1773857154796,364.23018394718605,357.34693314940733,350.01652967702665,578.5882758013946,560.5586468651417,541.5146311164407
1357,305.33949764182444,-0.00014267572994242084,76.58,305.6912371585265,315.31560311345066,315.31560311345066,364.2221644184079,357.34400084717373,350.0144229095767,578.7250135111195,560.6919445344296,541.6517086431593
1358,305.3161208526644,-0.00014365753716572005,77.35,305.74749348797184,315.4117002409261,315.4117002409261,364.22753290304667,357.39041101657824,350.0720485334359,578.8917727281794,560.8791185400921,541.8704115090771
1359,305.66260662629156,-0.00014655791484385894,77.35,306.0519483719887,315.6695896781155,315.6695896781155,364.12962441641093,357.3422243193233,350.03322686265557,578.9482549890424,560.9654439555575,541.9923290304641
1360,305.9986528276201,-0.00021629757048158282,77.35,306.3180887096958,315.97324771145736,315.97324771145736,364.05926140360856,357.2775165916682,350.0194988897441,579.1241232095563,561.130594305268,542.2196999163493
1361,306.06299721736804,-0.0002133859863492349,78.12,306.37027562419473,316.1398251940458,316.1398251940458,364.09073983699784,357.3149662099424,350.06845225833047,579.2690102785134,561.2795757012861,542.4012983140387
1362,306.4746779189912,-0.00020437750603596871,78.12,306.53339874075544,316.37587935347455,316.37587935347455,364.0662716567568,357.2957625543221,350.021796204301,579.3097009306347,561.3238564420628,542.4371916982337
1363,306.5226290956152,-0.00022281573343507777,78.12,306.5226290956152,316.50043974275144,316.50043974275144,364.1133339228326,357.330227269136,350.02945093133235,579.4492996634629,561.4423599044221,542.545233292292
1364,305.1397979951548,-0.003507816608029679,78.9,307.4149718026337,315.9084492663332,315.9084492663332,363.7214613399809,357.2725833285564,349.99422127571296,577.8081732838757,560.3966726404204,541.2682492573626
1365,306.28845823050756,-0.001155501289702321,78.9,307.1624470680461,316.5149789773947,316.5149789773947,363.79796892585944,357.18443881859946,349.95993659956736,578.7465280506735,560.927295167224,542.0663431454476
1366,306.630803510457,-0.0003538428648875991,78.9,307.3207081328857,316.89056474905857,316.89056474905857,363.6663470628608,357.0849432148546,350.0136027902565,579.1305954562392,561.2548110505348,542.568465621911
1367,306.7034303869972,-0.00024792631713188573,79.69,307.3156821837709,316.9708563774496,316.9708563774496,363.70410764784793,357.14411523405937,350.0641431767244,579.1550096232834,561.3121261269579,542.648397953946
1368,307.1058665419779,-0.00019837923411070157,79.69,307.4226366471896,317.2449816515785,317.2449816515785,363.66267878413424,357.0820713329557,350.0217254696086,579.2919873621455,561.4045077450428,542.7892388737963
1369,307.430257019873,-0.00021471761279767687,79.69,307.4609791393794,317.32822529113463,317.32822529113463,363.6742020475471,357.11514702993156,350.02881024272165,579.3632671000676,561.486072512965,542.8614341545618
1370,307.4526980729398,-0.00028092171253657483,80.49,307.4526980729398,317.43272888968096,317.43272888968096,363.72462524747755,357.17599652776687,350.0950090963223,579.4972804433303,561.6218361478716,543.0009049449078
1371,306.2549681980899,-0.0028116280890068124,80.49,308.6597449816281,317.06273677400816,317.06273677400816,363.4819524381081,357.16192572008293,350.0897212954685,579.1254952812697,561.6246142329564,542.8910031179569
1372,307.3274464267722,-0.0005442524248988612,80.49,308.7327796651739,317.72511293954875,317.72511293954875,363.2771087891605,356.95537229374725,350.04719859991593,579.4191262430398,561.7051858388797,543.1424471896828
1373,307.592459606653,-0.0004789827069325847,81.29,308.82398555124655,317.99042571947575,317.99042571947575,363.2985772940498,356.96116671840497,350.07023873949424,579.5117183760982,561.7583400890226,543.2550711156283
1374,308.0603661178083,-0.00040967004759517867,81.29,308.9955567058601,318.30651369149206,318.30651369149206,363.26885152853214,356.9085254629973,350.05044702095137,579.397452607116,561.6308500744046,543.1361491781896
1375,308.4656706524474,-0.00037791417276666905,81.29,309.16796211223203,318.6531204717361,318.6531204717361,363.24317314603235,356.8523428232762,350.0445557291438,579.4256801995429,561.6271241039209,543.1690582453953
1376,308.69846786453803,-0.00043004449544759016,82.1,309.3089571445863,319.0185021456263,319.0185021456263,363.24935304134397,356.83528557012403,350.09330741536604,579.5211956716893,561.6711226924594,543.2951744575154
1377,309.3718311779543,-0.0004710491402386552,82.1,309.65275719159416,319.512218840982,319.512218840982,363.1707713846898,356.7600119306473,350.03458721176577,579.6019180498562,561.7314389285627,543.3879028559481
1378,309.5279506318161,-0.0004849346921648179,82.1,309.5279506318161,319.66839196212345,319.66839196212345,363.3217168486754,356.86304214637283,350.05674563965573,579.7012548894077,561.7845152924425,543.4111722319911
1379,307.2330676765533,-0.003476479894912843,82.93,309.4312220310467,318.3494295981664,318.3494295981664,363.58337063697974,357.1608950873022,350.11871099157355,578.9834712856938,561.4705922374542,542.8308516675822
1380,308.62542933643215,-0.00027251328957988985,82.93,309.46598820558097,318.9829991432423,318.9829991432423,363.4783849421142,357.1514628654401,350.269463301865,579.3321365897178,561.7190187757315,543.174885611028
1381,309.8989488394375,-0.000472340094915924,82.93,310.0541978742598,319.8418382129023,319.8418382129023,363.2516171016735,356.8961523912346,350.0014919951441,579.295102195402,561.6004772539501,543.0418149935718
1382,309.87019152837433,-0.0004498002065892459,83.76,309.87019152837433,319.9667149627256,319.9667149627256,363.39787296446565,357.0026112259119,350.0991455955764,579.4532592582691,561.6713664863112,543.1559790625321
1383,307.8633938743579,-0.0046895497581884715,83.76,308.5563625843404,318.1349280321229,318.1349280321229,363.92456631232557,357.1668525722224,349.81380017115976,578.0330366916321,560.4914727607029,541.693148808081
1384,311.51196661464127,-0.0030075278683575624,83.76,311.51196661464127,321.1321788309116,321.1321788309116,362.78363094650246,356.32350093708345,349.11336763114565,578.461526278484,561.0102920411217,542.2028194206445
1385,308.14077509778946,-0.002449394433434837,84.59,310.1941137583277,318.74140560425946,318.74140560425946,363.4556167000451,357.2697821308635,350.1914972736082,578.6500801249913,561.4890306589889,542.9321689405242
1386,309.1245399386124,-0.0007800564523794407,84.59,310.66358065794833,319.6649504977466,319.6649504977466,363.1971766744387,356.9822794091586,350.08440356628523,578.8817874495448,561.6730233568073,543.0974031017523
1387,309.559303996821,-0.00035754548126687435,84.59,310.78994272393385,319.9708808215886,319.9708808215886,363.1295354742962,356.900133571438,350.01127115409327,578.7848480136969,561.524965572242,542.9777137244856
1388,309.5388362273063,-0.0003138128877553381,85.44,310.7031866026911,320.05972023298386,320.05972023298386,363.17324053194767,356.9430862841183,350.06203427644164,578.7858442987196,561.4940156133367,542.9798801005393
1389,309.90727615755236,-0.00025880299595082423,85.44,310.80795571623185,320.24756418926967,320.24756418926967,363.1418253234029,356.9161339244217,350.0173082293097,578.7170511393379,561.3983791757596,542.8895131979402
1390,310.17103828731723,-0.0002409568231380721,85.44,310.900074698594,320.3293149778,320.3293149778,363.15463136203385,356.93822007423296,350.01662797780585,578.6818379405239,561.3489979541735,542.8373195537563
1391,310.1476591337413,-0.0002517748534945907,86.29,310.8639511854795,320.38625877914825,320.38625877914825,363.2105646376507,357.00531509621237,350.06217589253544,578.7064514266519,561.3659385790786,542.8465589856274
1392,310.50325009141125,-0.0002345416499831554,86.29,310.8760930185302,320.5043645142234,320.5043645142234,363.2311666221837,357.02089178358887,350.0232065789082,578.7015275935931,561.345624173998,542.7810017517729
1393,310.7634683926729,-0.00026250025627838625,86.29,310.7634683926729,320.51419775023595,320.51419775023595,363.31540523065644,357.08556173702056,350.0325304583922,578.7715372380347,561.3953474930948,542.7718814984846
1394,307.9883113689029,-0.004546632836735842,87.16,308.97478176209256,318.9643699754934,318.9643699754934,363.9562192977126,357.1080291454605,349.85637332720455,577.3902617052743,559.7383532851017,541.149792832356
1395,309.94291758866376,-0.0019270142551762737,87.16,310.1694310549729,320.0963337053202,320.0963337053202,363.66822226277276,357.20250273155557,350.0138407768056,578.3834869829257,561.0161474702338,542.3281144664569
1396,310.22373846248576,-0.0007143351972297429,87.16,310.22373846248576,320.44484270314166,320.44484270314166,363.6679843514269,357.1863132135501,350.01982864205,578.3838022191234,560.8569123502749,542.1454008509983
1397,307.7355430755324,-0.00447721778911081,88.03,309.39286146805233,319.1084972544993,319.1084972544993,363.9552943840923,357.3209323992695,350.2241652960921,577.4891065106831,560.0143496095324,541.5203977043507
1398,311.2790149187866,-0.0023873101943781005,88.03,312.28137947003887,322.07667387555233,322.07667387555233,362.7128627604883,356.3151600136666,349.3273480043022,577.7123897073722,560.2809961892821,541.7273729951085
1399,310.1385722769,-0.0008211810733286251,88.03,311.0994307415709,320.93009993482883,320.93009993482883,363.2520582048703,356.87795876927896,349.9892591986222,578.3204242265255,560.867616763114,542.3940887344456
1400,310.15118637631883,-0.000516004956369942,88.91,311.2924024731703,321.0979049854079,321.0979049854079,363.2384887857711,356.9518226370983,350.0544889272703,578.3815655162471,560.966659093236,542.471631023774
1401,310.50477351872246,-0.00030542830921154174,88.91,311.49546321709283,321.2860063946215,321.2860063946215,363.1529670201053,356.9149687638318,350.00718255723916,578.3862179724015,560.9640453827171,542.4536910042768
1402,310.71737883691196,-0.00025288726184691246,88.91,311.43645750305546,321.27766195013044,321.27766195013044,363.19403268361856,356.96113592453906,350.01327582028006,578.4156002357323,560.9758168628259,542.434290866579
1403,310.68219374918147,-0.00025147167337324916,89.8,311.27721764670673,321.27061199775926,321.27061199775926,363.2772675691143,357.036641965936,350.0616518219096,578.4796971484972,561.0175980029031,542.4585013968825
1404,311.0409654257751,-0.00021447151148501487,89.8,311.21817295808637,321.36780312286845,321.36780312286845,363.31337917452277,357.04480864631165,350.0228351234841,578.4765667389339,560.9880795426816,542.3824033491622
1405,311.0326946012003,-0.00020931751839148305,89.8,311.0326946012003,321.40465394920875,321.40465394920875,363.3986807727678,357.0782544713892,350.0303914797759,578.4979169623583,560.9729339034155,542.3244802004613
1406,308.30191864043024,-0.005060869598295659,90.69,309.8819350486668,320.0142685681892,320.0142685681892,363.9070949479375,357.22119900415174,350.0396175756871,577.1572347331535,559.5357785465434,541.0427650824635
1407,310.44171025233413,-0.0019983823593374694,90.69,311.03717277692795,321.28241362476143,321.28241362476143,363.4972997058845,356.955745285844,349.8821038383581,577.7504205455488,560.2149751629388,541.6833449637625
1408,311.03484084737573,-0.0006019948977490364,90.69,311.53679886399493,321.6447747034666,321.6447747034666,363.26491230564534,356.9150878694618,349.87920806948796,578.0317166231088,560.5387866640717,542.0402892153741
1409,310.855510009875,-0.0003029758281408723,91.6,311.3252824425627,321.6089653842479,321.6089653842479,363.35996549268816,357.024921261082,350.08307652812897,578.3348242103021,560.8321446460171,542.3809578710974
1410,311.439493240561,-0.00023653846262372547,91.6,311.6416299400912,321.94124861803783,321.94124861803783,363.2454628944514,356.9539611074722,349.9868188995009,578.4566330700995,560.9798337612781,542.4410723733839
1411,311.3670452791147,-0.00019161969703807014,91.6,311.3670452791147,321.889954640339,321.889954640339,363.3477631255561,357.0238981934035,350.0179911618549,578.4303371820755,560.9222978821894,542.3696852894418
1412,308.93840287713147,-0.00456059886766258,92.52,310.5605961033503,320.7389164211577,320.7389164211577,363.68164589184806,357.0785999471868,349.99845248476504,577.3160433638258,559.7638653189094,541.3528365782979
1413,311.9168130029758,-0.0034486271077462938,92.52,312.8335227751132,322.7357122648896,322.7357122648896,362.8366247052433,356.4516416679295,349.4433340976125,577.7347661999748,560.2701400437624,541.7810649506016
1414,311.0679141096003,-0.0010973410755522606,92.52,311.8957508405338,321.92433149584645,321.92433149584645,363.2325640941461,356.91736524462226,350.04543472093667,578.2687049925862,560.8175741681921,542.4617546229952
1415,311.29810750848236,-0.0003901671733572698,93.44,312.07154992672065,322.20956167773494,322.20956167773494,363.1578480301175,356.9006088532226,350.03622425147495,578.4596373361751,561.0394250979159,542.6249491254731
1416,311.57864961489094,-0.00022127490948498085,93.44,311.9542802680043,322.27206056522357,322.27206056522357,363.1856816198549,356.9127704021982,350.0165541177789,578.3993130175436,560.9570307004703,542.5320305587139
1417,311.78534908281347,-0.00019680203694349974,93.44,311.78534908281347,322.27405297002065,322.27405297002065,363.24785782877956,356.95685196416827,350.01688892048793,578.403464454875,560.9496216040043,542.4803296764447
1418,309.2352414227061,-0.005103409475470833,94.38,310.85092323302206,321.03928463264293,321.03928463264293,363.6644295213071,357.0107416210319,349.95394811771627,577.2041727035426,559.6359730714096,541.1941665086275
1419,311.59847021089524,-0.0024327009592661764,94.38,312.4125097614627,322.49282578956274,322.49282578956274,363.08509971129104,356.7193458762229,349.64693516783666,577.7591415075009,560.3686527656712,541.8009294342241
1420,311.17274500542334,-0.0013127245397998033,94.38,311.68132750543907,321.9322671407816,321.9322671407816,363.38235770894073,357.05409824134176,350.0223956820921,577.9669148813543,560.5722264061491,542.0777487079238
1421,311.2612650278793,-0.00046912627250317307,95.32,311.5300333895065,322.0540669766897,322.0540669766897,363.3919505624682,357.0722950250416,350.059724251427,578.0799571698988,560.6602527734514,542.1760275802026
1422,311.5189834755366,-0.00021867370932537877,95.32,311.5189834755366,322.2691217166875,322.2691217166875,363.3811936696277,357.01852689478136,350.0421907466129,578.1383465961113,560.6711331673323,542.1933578489064
1423,308.73547406357204,-0.0050453133231375125,95.32,310.2924380434016,320.3882622303297,320.3882622303297,364.02039618496104,357.3515555141389,350.3613935764725,577.5723886608586,560.023380656504,541.5409091794868
1424,311.9762543191309,-0.003981269121493436,96.27,312.7504659518417,322.95018206645415,322.95018206645415,363.03909973872044,356.63977905325714,349.5505409727805,577.1172494110419,559.7213362279903,541.16742009368
1425,311.26446278970667,-0.0022952309181821784,96.27,312.02849465200103,322.2753307003781,322.2753307003781,363.36389101044773,357.0408266488239,350.0483768763202,577.5788998138839,560.2241213692914,541.7633012471774
1426,311.6327825981887,-0.0010923185534883473,96.27,311.9333143807797,322.4475566338441,322.4475566338441,363.3255550303523,357.0187111946289,350.0088738567892,577.5897292013667,560.2250429111023,541.7555879743334
1427,311.6056954900843,-0.00033360642029511833,97.24,311.72565364431716,322.5561718929313,322.5561718929313,363.36494787227724,357.0407069763379,350.06087025887564,577.7034994378281,560.3045666340025,541.8610489276965
1428,311.7871710006733,-0.00021511708748434,97.24,311.7871710006733,322.828115259117,322.828115259117,363.35362526076256,356.9646440964616,350.0527945083291,577.8162830533057,560.3521518391342,541.9423820105285
1429,308.90379697389864,-0.005312066647943592,97.24,310.67951729001896,320.8878497506611,320.8878497506611,363.8746781729994,357.3454976705827,350.5180818599324,577.2207920276361,559.6924670711448,541.4104826903264
1430,312.21423664470103,-0.0038032964247128875,98.21,313.27478411645023,323.6382728553839,323.6382728553839,362.8655299188401,356.5016306139605,349.5825860227569,576.9871195005,559.5318510153269,541.1830419636802
1431,311.48164816277506,-0.0021203246545171694,98.21,312.45916177253554,322.8803694798246,322.8803694798246,363.23130302462295,356.9137411073645,350.0576824896925,577.4869034926326,560.0834646898727,541.7613753597032
1432,311.7993362352897,-0.0009107893215979379,98.21,312.3501288778805,323.04214338655623,323.04214338655623,363.18315423821514,356.8850222756009,350.0047838152375,577.4866899687602,560.0740935415793,541.748447066103
1433,311.6815206638901,-0.0003046768745609274,99.19,312.16548418715007,323.11090714681296,323.11090714681296,363.2262302620127,356.9240681301262,350.05263794100057,577.5698722860926,560.1354007392358,541.8286682479388
1434,311.96933991608654,-0.0001937961200892957,99.19,312.20865993764454,323.33356961264934,323.33356961264934,363.2185573389491,356.8790983217774,350.03438761237624,577.638670228927,560.1672452399891,541.8794590237387
1435,312.30873357219076,-0.00019764812369282847,99.19,312.4571782633044,323.60309633061655,323.60309633061655,363.1773285562768,356.8221488006358,350.0261484501464,577.8223647122206,560.3371573840718,542.0561985521985
1436,312.30287871329944,-0.00014692144261696516,100.18,312.49544915562274,323.6925349438772,323.6925349438772,363.1878943337616,356.85338968676297,350.03963583257274,577.9455504344801,560.4642508579569,542.1671499945799
1437,312.47198883230067,-0.0001610090129978703,100.18,312.47198883230067,323.734428380957,323.734428380957,363.222846675597,356.8830256160104,350.01322357433196,577.994790731019,560.5125958560349,542.1738824530968
1438,311.0711373473872,-0.003941895318345878,100.18,312.8692431190737,323.50068204819655,323.50068204819655,363.1472623526057,356.63739368821484,349.90086452530574,577.3113278141429,559.7246236854473,541.5253400680976
1439,311.81740297736496,-0.0014874899606031056,101.19,313.2269430734833,323.9866780358973,323.9866780358973,362.9193061960033,356.61407928355413,349.90906916272445,577.5909737769095,560.0593009543546,541.9133700012284
1440,312.2452796998702,-0.0005865514725924559,101.19,313.3866697355369,324.2426498901403,324.2426498901403,362.868619580606,356.60657517043336,349.95954509557237,577.729879454887,560.2352223760719,542.1104510987784
1441,312.4482755292479,-0.00037112930172367165,101.19,313.1015674045728,324.11026749066593,324.11026749066593,363.00963646872145,356.7395109092449,350.0091466042958,577.7533692911846,560.2600228305017,542.0746940191904
1442,312.35758262363964,-0.0002789631753160604,102.2,312.91468944611944,324.1204436631142,324.1204436631142,363.0859257159913,356.803809792724,350.0453399495965,577.7725923642648,560.2720918155189,542.0780873417947
1443,312.61381983111033,-0.0001661659216168898,102.2,312.8928841856341,324.1709639220304,324.1709639220304,363.12216193818153,356.8160691248201,350.0093842341432,577.7675329564678,560.2562076155125,542.0243374072213
1444,312.7951400587777,-0.00015898570423034109,102.2,312.82852479157646,324.1883495261353,324.1883495261353,363.1700464083295,356.83953369022765,350.0102578851284,577.8158707785196,560.2779974914948,542.046210287014
1445,312.70921631653084,-0.00020500058184313996,103.22,312.7221910395603,324.19235588351637,324.19235588351637,363.2523694860938,356.8990164843192,350.0500836246826,577.8772382018506,560.3235978912135,542.0801736818491
1446,312.6990746932298,-0.00020861954334072674,103.22,312.6990746932298,324.27291978677687,324.27291978677687,363.3005059197671,356.9269269660923,350.02171840197747,577.8903328854947,560.3288894578554,542.043636799716
1447,310.43550009944596,-0.005286193716252496,103.22,312.47750852723544,323.0813342299118,323.0813342299118,363.3847356851699,356.85736788459377,350.1117111120749,576.7337632455188,559.111214370238,541.0415996509258
1448,312.06124982477576,-0.0011301248871079528,104.25,312.79050153939164,324.1727800133189,324.1727800133189,363.1424014435364,356.7345014404899,349.90568803950435,577.1498355296899,559.5810564163902,541.4542016762329
1449,312.6881370649909,-0.0005623818912758871,104.25,313.02896934409324,324.5341814087668,324.5341814087668,363.0474424465401,356.6913325237525,349.9027849445749,577.3318271671545,559.7270350032223,541.6562677239059
1450,312.78073950907066,-0.00037943708078069793,104.25,312.78073950907066,324.4566720447673,324.4566720447673,363.14947063663664,356.8209398048681,349.9839315592124,577.3970520192339,559.830076413978,541.7352414033176
1451,310.35450446238394,-0.004523689896251182,105.29,312.6872237481778,323.4838307504199,323.4838307504199,363.2205408460147,356.6614399878763,350.23221921955655,577.1062777085424,559.3010215440106,541.4637979234374
1452,311.9072931246441,-0.0024347304717220464,105.29,313.0066174372271,324.0414210695871,324.0414210695871,363.024766132497,356.71211526320434,349.83166532268393,576.7355338497293,559.1908223255002,541.0426523392149
1453,311.91718590774786,-0.0010120938510840283,105.29,312.31460308975807,323.8012522680613,323.8012522680613,363.20288353559954,356.89687506026576,350.0313263701439,576.8794277661646,559.3191407117116,541.2283820231547
1454,312.0292978603465,-0.0004152640784139683,106.35,312.17974198055504,323.85772744295855,323.85772744295855,363.2394397486317,356.9716390540924,350.10630516252695,576.9685450193693,559.4278778151552,541.3924880298815
1455,312.9272678125008,-0.000530195470749506,106.35,313.2209178419503,324.80129421222665,324.80129421222665,362.951851505146,356.68697318321915,349.97999694740366,577.1437458805649,559.5538194508889,541.6322617514286
1456,312.9588540843605,-0.00026445977271949417,106.35,312.9588540843605,324.7910098014769,324.7910098014769,363.0350903714335,356.7507145049665,350.0007325126743,577.1864768313861,559.5898521942283,541.6294729271802
1457,311.6305613790221,-0.003412519481289067,107.41,313.8599559964571,324.4449818213535,324.4449818213535,362.80124645705286,356.57953987326266,349.98745813597566,576.9705315812232,559.2943798843065,541.5209840292658
1458,312.40755049940367,-0.0013702763756543446,107.41,314.1542857149223,325.01778816094554,325.01778816094554,362.65225478441806,356.4964066372036,350.0335216590917,577.197167763033,559.567682882031,541.8657443533549
1459,312.777559815934,-0.000731168855445663,107.41,313.98005184163014,325.07955476910746,325.07955476910746,362.6846430519282,356.5397959773224,350.0163542423799,577.1242391739459,559.5359242053148,541.7936313146091
1460,312.79445420749835,-0.0003909125170464822,108.48,313.74319807709395,325.08036534945865,325.08036534945865,362.76941894357634,356.6124379946111,350.0444292460727,577.1518195965125,559.5722685676584,541.7950691459032
1461,313.1437751838124,-0.00024305286690917693,108.48,313.6744364373579,325.10802602247816,325.10802602247816,362.8108508681339,356.6585867779522,350.01491805007726,577.1493675994991,559.5974244546874,541.7461257604336
1462,313.41418443609274,-0.00018062971025289976,108.48,313.6116792936956,325.11966608182263,325.11966608182263,362.84803182703473,356.70219413166205,350.0195469481017,577.1987523573487,559.6580997173901,541.75791838616
1463,313.46537569463703,-0.0002445319493404874,109.57,313.50093407320617,325.1330171918366,325.1330171918366,362.9251529823087,356.79156790783156,350.0558765692598,577.2510049074034,559.7208909901235,541.7420331464643
1464,313.3830801476064,-0.00026893579514697397,109.57,313.3830801476064,325.26044480943193,325.26044480943193,362.98998934144515,356.8099295149749,350.0475415735399,577.2305036461914,559.6879021169697,541.6053068320816
1465,311.67337170264904,-0.003418476822540595,109.57,313.914997404589,324.2748238013066,324.2748238013066,363.0273222160558,356.98790410722864,350.28743857140773,576.947567225688,559.3993974751863,541.6024095748758
1466,313.70495814991057,-0.0010612880225813193,110.66,315.3108437442804,325.9196087961231,325.9196087961231,362.3280523138928,356.42035586016027,349.7575209585343,576.9846290019578,559.6049667950032,541.6596135860684
1467,313.4758716058995,-0.0005161157053572563,110.66,314.61686553839405,325.47659277794526,325.47659277794526,362.60958161475054,356.6616332048424,350.01444776754886,577.2404083651306,559.9000082122999,541.8891519284642
1468,313.7414155159712,-0.00027169448188635315,110.66,314.3586325687422,325.5175025108903,325.5175025108903,362.71385418340725,356.6768214195473,350.037912670276,577.2592908083624,559.8376878640953,541.8115358626279
1469,313.77552527919806,-0.00028704114632294164,111.77,314.15960108128974,325.6806467549131,325.6806467549131,362.78682917946713,356.6722395114846,350.06154021551924,577.2563566826304,559.7663915235072,541.7275992649012
1470,314.07747067131055,-0.0001721345249686701,111.77,314.07747067131055,325.8860518454444,325.8860518454444,362.8077949029744,356.6318245948559,350.0203327120304,577.2410024333079,559.6930340369653,541.6427082956446
1471,312.26004927804195,-0.004346766623088194,111.77,314.11765584036385,324.58385991378196,324.58385991378196,362.9985897530894,356.917454876836,350.11002066102145,576.6137925926098,559.004272424891,541.0819572413322
1472,314.68915418686754,-0.0020460414436801466,111.77,316.04182688630624,326.50979901739396,326.50979901739396,362.1439894697422,356.20656818493126,349.57413358687944,576.8476664767292,559.4059875905092,541.4001038116769
1473,314.03130995882935,-0.0011843382625911225,111.77,315.09019792405525,325.9068479032221,325.9068479032221,362.56957267133447,356.56419716666676,350.0310957369714,577.1176013064871,559.6726496213297,541.6573196989106
1474,314.3486685704487,-0.00044791651516573605,111.77,314.86781415868586,326.00469333531316,326.00469333531316,362.57903719172975,356.5603759673446,350.0230056708031,577.0945087248374,559.5957861075028,541.5903412050374
1475,314.655544406546,-0.00031444563644511536,111.77,314.6924926015242,326.040735383086,326.040735383086,362.6059744377367,356.5913785908965,350.00960644706464,577.072383703807,559.565796849203,541.5308423861145
1476,314.4766821645931,-0.000287528333934306,111.77,314.4766821645931,326.03253422444317,326.03253422444317,362.64024021978634,356.65374723746845,349.9855344805193,577.019396152343,559.5276800540357,541.4309571271625
1477,313.66666537618755,-0.0035781307419671116,111.77,315.06756172134743,325.6426696026172,325.6426696026172,362.61217189772833,356.5423592535109,350.02494277728755,576.865313319286,559.1951603079074,541.4322534670773
1478,314.2901858573153,-0.0017628167245482551,111.77,315.01211983862356,325.7961637525823,325.7961637525823,362.5763757037696,356.5831380079765,350.045004511529,576.8578700931429,559.371884447148,541.4024222302887
1479,314.6752173493312,-0.0007818330412113772,111.77,314.94071695152803,325.890985322045,325.890985322045,362.5234051241803,356.5838614165996,350.0128821906697,576.8376631003356,559.3863396270941,541.339733109313
1480,314.6668143011075,-0.0004330632259451628,111.77,314.6668143011075,325.9089673892094,325.9089673892094,362.5699942566453,356.62477599975875,350.0163226963644,576.8452294516244,559.3854539664455,541.2846121974266
1481,313.64739481477596,-0.0030919922237915287,111.77,313.6661340273516,325.1809653138148,325.1809653138148,362.7521516989352,356.72336528332767,350.1422157091115,576.8715442831614,559.2735529676158,541.3738599497032
1482,314.4481964125876,-0.0020984404955817215,111.77,314.6734224401698,325.5992820235236,325.5992820235236,362.6299669413258,356.65699485783335,350.0438308149158,576.70685317845,559.1746209863046,541.1192649848847
1483,314.71867991741095,-0.0013085713763411055,111.77,314.71867991741095,325.79002169843216,325.79002169843216,362.56821863968656,356.63333543798865,350.02651519081684,576.6101027022515,559.0977606594914,541.0053884822946
1484,314.0333358989249,-0.0033505259370816276,111.77,314.0820800826894,324.9318053063695,324.9318053063695,363.1495998708546,356.853920073131,350.13087890280246,577.0064998252916,559.3659758424789,541.2718029369673
1485,314.84190300914577,-0.0032865854543453477,111.77,314.84190300914577,325.7609832944672,325.7609832944672,362.76334348729404,356.6487523557322,349.97208323593173,576.3847173542575,558.7923026890854,540.7807552254952
1486,313.7214572775753,-0.004279100618415077,111.77,313.7214572775753,324.68521734471346,324.68521734471346,363.32554364882157,356.9064565922078,350.1374471837955,576.6807153515134,558.9108669927208,540.7220167693772
1487,313.9229388304358,-0.004425273182230627,111.77,314.0034520604446,325.00126808310364,325.00126808310364,363.12678110220935,356.7549038767084,350.08517888758473,576.3456520059299,558.4740254668992,540.4889750212085
1488,314.5741209493271,-0.003823928950169142,111.77,314.6255755128396,325.5442495166637,325.5442495166637,362.9014349904954,356.62428469941267,350.0115623020317,576.3099993689905,558.4852099383376,540.5204323223267
1489,314.752879548741,-0.003587427814848332,111.77,314.8331901587244,325.68078067455383,325.68078067455383,362.79680656514375,356.6231181478805,350.00169511454004,576.232971976027,558.4758737787198,540.5338576549577
1490,314.8707870083205,-0.003363696115118442,111.77,314.8707870083205,325.7382468389632,325.7382468389632,362.7666519103196,356.6399263387078,350.0083912952621,576.215308159916,558.5085463726676,540.5583554953461
1491,313.58180867265315,-0.003539003999817103,111.77,314.1038745029877,324.5363787411664,324.5363787411664,363.0393741169687,356.94201729741786,350.30077624159367,576.7329773870915,559.0847694056725,541.312352480347
1492,314.51785792684865,-0.002871315476238867,111.77,314.82057531200695,325.4713840505957,325.4713840505957,362.71409627367456,356.6027268140202,350.00022225733136,576.5508982648961,558.8857704896853,541.0854882420394
1493,314.5948900074675,-0.00257825788107624,111.77,314.83965863079015,325.5456434410075,325.5456434410075,362.71444680207185,356.5766709889225,350.0067111310306,576.5842583063853,558.879622735613,541.0941851205764
1494,314.6792331772355,-0.00230771285574749,111.77,314.8566234621815,325.62057471123,325.62057471123,362.71209295172685,356.55277493862667,350.00630592263633,576.5958579027556,558.8570061527058,541.0820341059805
1495,314.7712527897527,-0.0020296018875380906,111.77,314.8443358759889,325.69528225362086,325.69528225362086,362.70934489056833,356.5375471962029,350.00691072710447,576.5976295088122,558.8300484014329,541.0612290348605
1496,314.78637123096763,-0.001756737829990529,111.77,314.78637123096763,325.76909632691286,325.76909632691286,362.70164815421685,356.53468012160573,350.00897525997357,576.5746936983796,558.7901287077134,541.0200883046462
1497,314.4922680119099,-0.0028000777433339064,111.77,314.6667992570619,325.47124292726875,325.47124292726875,362.8473167267506,356.6134299900118,350.07254530852606,576.5382593689469,558.7286498472172,541.0000396336618
1498,314.8266033410585,-0.002403418414299474,111.77,314.9516764469733,325.73332051708445,325.73332051708445,362.70522230539564,356.532193091918,350.0154168493183,576.4336157768869,558.628317657078,540.9125021070448
1499,314.9753496391362,-0.0021966675666200697,111.77,315.07604253321927,325.86384390144417,325.86384390144417,362.6623165368662,356.52069647870104,350.01231405540193,576.3611599023529,558.5621741317001,540.8608923840378
1500,315.11552063288593,-0.002027419023513999,111.77,315.15352384225554,325.9568292524479,325.9568292524479,362.6442382989854,356.51509614854893,350.01161573057993,576.3219616945541,558.524515370066,540.8318037104225
1501,315.18018078574534,-0.0017817962882855642,111.77,315.18018078574534,326.0416198137937,326.0416198137937,362.64170457259905,356.513063263587,350.01425781522727,576.3024709763782,558.498965641338,540.81419913057
1502,313.71970886645005,-0.0015613209619500523,111.77,313.71970886645005,325.81321695996655,325.81321695996655,362.43765733094335,356.48809202491793,350.0131610760757,576.416619777214,558.7120857230898,540.9623981977516
1503,314.8173204975402,-0.0018556070302632177,111.77,315.07387976323764,325.76560391857794,325.76560391857794,362.7484771109588,356.6270852366285,350.11588606246806,576.2666553289806,558.5821502278767,540.9276830985172
1504,315.25786237367566,-0.0013164811914819774,111.77,315.3355345361555,326.1242679341374,326.1242679341374,362.65063424645473,356.5286912430649,350.02302035183254,576.2127691028574,558.5151572812653,540.8679826052946
1505,315.4339645915897,-0.0007665398717283667,111.77,315.4339645915897,326.27612434838943,326.27612434838943,362.63083599505626,356.51058735545166,350.0200862662354,576.2248258503379,558.5229208539365,540.8980531904904
1506,315.3489925482336,-0.0015977823414037307,111.77,315.4309275251726,326.19298236977875,326.19298236977875,362.5868809196029,356.413396003713,350.01297988883834,576.4215042009189,558.5458585146439,540.9481249813128
1507,315.77938215008163,-0.0015051841095158336,111.77,315.97481984831717,326.60803565936993,326.60803565936993,362.42709843603825,356.3909432545469,349.94964478528954,576.076206014892,558.3296052224376,540.8246891977456
1508,315.8653299802179,-0.001114154946379342,111.77,315.89860053094424,326.66559558126687,326.66559558126687,362.48792573642237,356.4284464796058,350.0277491269343,576.1691604277777,558.3962808474473,540.9511145532565
1509,315.9795427319873,-0.0006951805774976227,111.77,315.9795427319873,326.88173001845956,326.88173001845956,362.4655134501334,356.40230617897333,350.02698876589864,576.1809406770606,558.396199661984,540.997515866683
1510,316.02235399891197,-0.001498651163182152,111.77,316.2973498052242,326.8911101323024,326.8911101323024,362.22631215309826,356.30903512405933,350.0247464378609,576.2898505239773,558.5291233115757,541.1128693849887
1511,316.3053280765244,-0.0012217109930231507,111.77,316.5457320880799,327.147894975133,327.147894975133,362.2024004206345,356.3035029936603,350.0193841942517,576.1867575179732,558.4607328539712,541.1129600617468
1512,316.5301583108996,-0.0009488900996353911,111.77,316.65449928815036,327.32086875705744,327.32086875705744,362.203112684017,356.28623346240414,350.02658416952755,576.1998909365017,558.4542104797146,541.1553108175723
1513,316.7883703848902,-0.0006078074559416891,111.77,316.7883703848902,327.5260242584817,327.5260242584817,362.1919560093086,356.26514011894386,350.03072305923223,576.2114164824997,558.4534860474788,541.2030160125182
1514,316.69224361545156,-0.0005088082360832358,111.77,316.69224361545156,327.5523178945979,327.5523178945979,362.27701127374036,356.1931917986917,350.0294763644503,576.3085123103831,558.3763795579567,541.2137013233577
1515,316.706982376229,-0.0006386278723620187,111.77,317.20261764276864,327.6812369717929,327.6812369717929,362.0033644088771,356.1625518491182,350.0232879438843,576.0182991701896,558.1795374921021,541.0962975850306
1516,317.0690174520812,-0.00045737515918853333,111.77,317.30861806696635,327.9038158078421,327.9038158078421,362.02561703259744,356.15613597925864,350.0390970021293,576.0808195008874,558.2481837530543,541.184185893416
1517,317.3013917400242,-0.00017850173488997978,111.77,317.4142063062081,328.0500037678924,328.0500037678924,361.9880608830501,356.12489790433483,350.0159343855163,576.079600415055,558.2478976945844,541.1860335560003
1518,317.41930501483034,-0.00012122429571814752,111.77,317.44008348295955,328.1041167922765,328.1041167922765,361.98695744685745,356.11296182969886,350.0127524344711,576.0891026701889,558.2461395886176,541.1797607096457


==> figures/data/table400data.csv <==
iteration,chosenobjective,volumeconstraint,projectionparameter,dilutedobj,intermobj,erodedobj,f0diluted,f0interm,f0erorded,f1 diluted,f1 interm,f1 eroded
0,127.95163104899602,0.055430957767858224,1.0,129.45260904764112,128.68440433927455,128.68440433927455,370.3890578267316,367.41064666992304,364.4620872172682,825.20440762522,818.1894714279591,811.2339250841314
1,116.30688067885939,0.12192041023934008,1.0,118.09240261156982,117.17656166046747,117.17656166046747,376.15784947042016,373.0804060221978,370.01274077693176,704.4077697675021,695.9031361491514,687.4265569568079
2,114.5198151898711,0.1553090130901642,1.0,116.93708839563233,115.71092630859103,115.71092630859103,392.98016403121886,390.1198843113367,387.2714977703415,775.802677802092,767.9592694713318,760.1591295882596
3,113.14559483251573,0.1886070647623903,1.0,115.89500915883812,114.50506118111612,114.50506118111612,402.7406671610412,399.9397799607479,397.14932546854317,800.3973787967976,792.5060373801413,784.6506140056182
4,109.72589524471681,0.17382859198416512,1.0,112.59453926760703,111.14621330928874,111.14621330928874,403.166481599527,400.40918769377953,397.66149819000003,798.2973891703429,790.4977816902511,782.7345293582492
5,106.27717309357422,0.15911047966114267,1.0,109.23674452871303,107.74442316512923,107.74442316512923,403.1949312582903,400.4858227990535,397.78489224135075,793.2167112136078,785.4842144714202,777.7860742852423
6,104.17239816685455,0.14236039866437178,1.0,107.11792065300274,105.63451151282477,105.63451151282477,403.4659855845097,400.830988501862,398.2015215343392,785.799835701226,778.114549140392,770.4595553814236
7,105.23157338729659,0.11580704093542282,1.0,107.92309839060435,106.56906392880468,106.56906392880468,404.28675085132124,401.8311955451045,399.3769951369437,773.8076953950784,766.2717215916374,758.7587131740986
8,111.01739083873758,0.06485165562814932,1.0,112.88155892132063,111.94009683080245,111.94009683080245,406.0841784261048,404.08728829380857,402.09200694294094,757.1617096337827,750.1759515500532,743.211518844367
9,112.08001424939084,-0.002776588946396874,1.0,113.40007990431056,112.73025448799102,112.73025448799102,402.7527207096294,401.04167549379457,399.32801238278734,541.0431404699876,540.7429426431386,540.4988307074829
10,125.6401710826102,-0.05526850644166237,1.0,126.06535675159125,125.83442004317234,125.83442004317234,385.2767111879271,383.4421719788005,381.5949967422491,693.002847584056,686.6267431325241,680.287502990158
11,142.89534547029083,-0.03558497209840017,1.0,143.15440177546515,143.0100898549326,143.0100898549326,395.46973574626037,393.86716260430194,392.2651972693255,729.2670513657954,723.1781219915142,717.0983848349485
12,153.81749245379527,-0.012581841511754122,1.0,153.81749245379527,153.87963041615032,153.87963041615032,400.0131620992889,398.43793023424405,396.8628030117807,740.732092339394,734.5788576525795,728.4325317040483
13,163.14756676407993,-0.006928071197410124,1.0,163.14756676407993,163.28368482508037,163.28368482508037,402.4383955298061,400.9292835334885,399.41722192308845,741.7266712796072,735.6490686754204,729.5659666689874
14,168.44450688930505,-0.0033060572249064,1.0,168.44450688930505,168.7147566151155,168.7147566151155,402.9417406888716,401.4504043628291,399.95365562473984,719.4140397796497,725.6562853918165,726.4636126607357
15,172.07365377475074,-0.003125866045444625,1.0,172.07365377475074,172.54585817309766,172.54585817309766,403.0281515181883,401.5297289940341,400.0230449542813,735.2910534289022,729.2857355825817,723.2598737987059
16,172.3835106561528,-0.011999777233749565,1.0,172.3835106561528,173.07725111360918,173.07725111360918,400.5935049015707,399.03441527830694,397.46479742986435,724.338983459326,718.2689453502818,712.1974097187847
17,170.86843870634894,-0.013077627093770361,1.0,170.86843870634894,171.7755449290085,171.7755449290085,399.20571561682965,397.54392269451324,395.8717774431138,716.9982011835516,710.6012383139481,704.2265760630553
18,175.8103635402148,-0.007293283203029799,1.0,175.8103635402148,176.66601505416986,176.66601505416986,402.5686641077146,401.0275759830939,399.4762883716118,725.3679394034592,719.1686554236862,712.9762540219451
19,182.46655178341297,-0.0029384807524276413,1.0,182.46655178341297,183.43327746245603,183.43327746245603,402.93383862017544,401.41088597199604,399.8775936450052,728.4723720201157,722.2890337052316,716.1074268932723
20,187.18178782716103,-0.0015029507437025469,1.0,187.18178782716103,188.20439259127883,188.20439259127883,402.9458487488207,401.44435825386034,399.93104373352094,726.1201551548138,720.0882096134334,714.0454345257848
21,188.95481442820113,-0.0026305803417555618,1.0,188.95481442820113,190.1423815203969,190.1423815203969,401.8536282661288,400.3313153254686,398.79559192672997,719.3321279025803,713.4380331358225,707.5228661425004
22,188.97583064987612,-0.004843723606477446,1.0,188.97583064987612,190.36066043829442,190.36066043829442,401.15421581015664,399.56785998048565,397.96751370897204,717.6942927430595,711.4298979951013,705.1718901207623
23,188.26753013811359,-0.0030156423173576252,1.0,188.26753013811359,189.5095714339086,189.5095714339086,402.84151732812705,401.29367653343076,399.7309328158415,718.2959189430582,712.0687839941494,705.8470977709145
24,192.20004526402883,-0.0012597525939932464,1.0,192.20004526402883,193.44216169971725,193.44216169971725,403.12774020806637,401.6132191915658,400.083372340508,719.6887937887337,713.5328334068266,707.3761664142776
25,194.62851504351957,-0.00046415116018005964,1.0,194.62851504351957,195.9179502376761,195.9179502376761,403.09172130273544,401.57998443416994,400.0520405416212,718.1893157786686,712.0607829463903,705.92937365381
26,195.5716770339228,-0.0002477090723060904,1.0,195.5716770339228,196.89275217213248,196.89275217213248,403.0841187768,401.57079020862926,400.04070956133074,717.292347400053,711.1630602793689,705.0307979986103
27,196.23800058481876,-0.00019918048502653996,1.0,196.23800058481876,197.57674013099302,197.57674013099302,403.0747804608999,401.5599533036867,400.02787330117343,716.4409675119949,710.3109369226196,704.178115219593
28,196.65434344171496,-0.0002144419827477817,1.0,196.65434344171496,198.00104797230023,198.00104797230023,403.05400492745684,401.5384582965654,400.0052471106475,715.738796830742,709.609903084724,703.4783840056681
29,196.82097613303617,-0.00033394147840637434,1.0,196.82097613303617,198.17934022380769,198.17934022380769,403.06962937197915,401.5539073695275,400.0200906105002,715.0386133480396,708.9129317992042,702.784725590863
30,197.15590119086104,-0.0005267279644097789,1.0,197.15590119086104,198.54691018717506,198.54691018717506,403.0649676795169,401.548436198561,400.0133901949563,714.1702921036989,708.050055312887,701.9275060365162
31,196.95118964239498,-0.001331485255437137,1.0,196.95118964239498,198.33081818841836,198.33081818841836,403.0269576465421,401.50789215772323,399.9695009362263,712.8026170383537,706.6763016935367,700.5481997154467
32,198.48261683890095,-0.0008014143340752122,1.0,198.48261683890095,199.91582354330055,199.91582354330055,403.06523042863756,401.54513274090044,400.00542475935873,711.8447890420115,705.7310427984149,699.6163702234155
33,199.452141515402,-0.00027899449723733927,1.0,199.452141515402,200.91798075101184,200.91798075101184,403.106583603075,401.5835542046861,400.04035786047194,710.9199859102312,704.8049641578959,698.6888471494902
34,200.1594157972562,-0.00020747042961766216,1.0,200.1594157972562,201.65943119898424,201.65943119898424,403.1090241400359,401.5816707925161,400.03348428429905,709.5116705410463,703.4012888911125,697.2901849133817
35,200.71911467956446,-0.0001545099724351573,1.0,200.71911467956446,202.23944755086902,202.23944755086902,403.11004901558175,401.5806956837438,400.0300586272809,708.7403775404183,702.6328644909788,696.5244892764375
36,201.2266708702374,-0.00015630445855752129,1.0,201.2266708702374,202.76662305744782,202.76662305744782,403.1164051737611,401.584724094324,400.0313078134736,707.9093128846595,701.8101239884703,695.7099503345861
37,201.72719051245835,-0.00012869866469278346,1.0,201.72719051245835,203.28474049221765,203.28474049221765,403.11070744849235,401.57911737192813,400.02553841555715,707.4881687708986,701.3969735412123,695.3044935501255
38,202.13712851533074,-0.0001136504173605557,1.0,202.13712851533074,203.7119046497423,203.7119046497423,403.10752947476715,401.57535305064965,400.0210000505319,707.0179795188957,700.9362316220718,694.8531446991343
39,202.53775435307332,-0.00012612003898127,1.0,202.53775435307332,204.12321325035953,204.12321325035953,403.1033317241358,401.57441964618425,400.0232656398525,707.0305300562727,700.9609573257242,694.8894765665809
40,202.98129310471793,-0.00012876061094468927,1.0,202.98129310471793,204.5872889001672,204.5872889001672,403.101090244127,401.5702304582352,400.016874225886,706.2448128594566,700.1910861813856,694.1356108948723
41,203.4063100484164,-0.00011910675566872975,1.0,203.4063100484164,205.01849481876778,205.01849481876778,403.0501318091541,401.52872464924826,399.98513612436847,707.0327262056828,700.9942081054851,694.9528615924974
42,203.8674602953863,-0.0001895952596512318,1.0,203.8674602953863,205.5148416046248,205.5148416046248,402.98893012947406,401.45249350596595,399.8932295236152,704.9010121114158,698.8679213868303,692.833532671695
43,204.51716223544574,-0.0003522195152675378,1.0,204.51716223544574,206.16662236713336,206.16662236713336,402.82234525908507,401.29784013966565,399.75061206441524,705.5129892516712,699.4852566900596,693.454556977284
44,204.94177211413532,-0.000494549659574739,1.0,204.94177211413532,206.62017748675572,206.62017748675572,402.78932639975375,401.2498497482691,399.6870122132904,703.7130459970368,697.6925032744584,691.6702541975533
45,205.0256101549957,-0.00032527762260081694,1.0,205.0256101549957,206.7077636205766,206.7077636205766,402.983259206549,401.44798836970546,399.88905633092537,703.6015199066143,697.5729831015404,691.5417769130045
46,205.13794582178005,-0.00014572627198128352,1.0,205.13794582178005,206.811196151429,206.811196151429,403.07676643852494,401.55112599998324,400.0022944512508,704.8151846890778,698.8150452717639,692.8109187837398
47,205.5137922173402,-9.655498546257135e-05,1.0,205.5137922173402,207.2004878373966,207.2004878373966,403.10020444296146,401.57119452277567,400.0187523096935,704.3973729174152,698.4020333913934,692.4022381959849
48,205.8442929198737,-7.781901089520815e-05,1.0,205.8442929198737,207.53844270345766,207.53844270345766,403.09670681441577,401.56792245711983,400.01570092618635,704.3842656508557,698.3943467721805,692.3994786320344
49,206.1380112443177,-6.936400732604486e-05,1.0,206.1380112443177,207.83810399302573,207.83810399302573,403.0916718918691,401.56426756257713,400.0135116810853,704.5184938739968,698.5342302132907,692.544559526504
50,206.30252917868813,6.297341472727425e-07,1.01,206.30252917868813,208.0341147890405,208.0341147890405,403.1114696536193,401.55953035819545,399.9835128623313,704.9103914883398,698.8268646991838,692.737144217341
51,206.40247877123,-5.122256203216047e-05,1.01,206.40247877123,208.1318462232769,208.1318462232769,403.1285611148773,401.5810805206612,400.00975276742116,705.3489308774027,699.2779871068938,693.2001586942686
52,206.58208369660912,-4.679415205033344e-05,1.01,206.58208369660912,208.31209911894982,208.31209911894982,403.12074836041677,401.57657060939187,400.0087074680534,705.6044586397697,699.5471355230289,693.482371575999
53,206.6653568772015,1.1780535954297733e-05,1.02,206.6653568772015,208.4277595038686,208.4277595038686,403.14788153477735,401.5773367381196,399.9822150066142,705.7113871207251,699.5548172551877,693.3901375589677
54,206.7276722972957,-5.610947958556434e-05,1.02,206.7276722972957,208.488546116072,208.488546116072,403.1698149723581,401.6024302130061,400.0105770224741,705.9443896769857,699.8017296665311,693.6504624702685
55,206.92448476048392,-6.151329880821343e-05,1.02,206.92448476048392,208.68522536490624,208.68522536490624,403.16398710454956,401.60019910260104,400.0120892580049,706.2257857104314,700.1004268998414,693.9658956960562
56,207.0608423737573,3.167262749848021e-07,1.03,207.0608423737573,208.8550637924183,208.8550637924183,403.19249147365645,401.60251457213,399.98730582815176,706.4054206882003,700.1843148420596,693.9531853417383
57,207.1580223414209,-6.609058312889715e-05,1.03,207.1580223414209,208.95394862832708,208.95394862832708,403.2145270332695,401.6265742206013,400.01342184422555,706.6457240631717,700.4407957758625,694.2253217006618
58,207.34646521080845,-6.678893815525999e-05,1.03,207.34646521080845,209.14940863440353,209.14940863440353,403.21299525531083,401.6253219260548,400.01239443987225,706.5520464454594,700.361828823067,694.1608953184448
59,207.4424357451755,-5.292735009154725e-06,1.04,207.4424357451755,209.28241561145828,209.28241561145828,403.241631484664,401.6277805402115,399.98774239893737,706.6905448969593,700.4111613577113,694.1203372299583
60,207.548580201322,-8.104602442793318e-05,1.04,207.548580201322,209.39665559507955,209.39665559507955,403.26419627197726,401.65163642487573,400.012910852818,706.7507370237723,700.4935407113811,694.2245690184955
61,207.82158868435317,-0.00010496110138280557,1.04,207.82158868435317,209.67174280229116,209.67174280229116,403.20549088440714,401.6021302532446,399.97292166986495,707.2481053578382,701.0448879046287,694.829043412141
62,208.37826773412652,-0.0002237687390707066,1.05,208.37826773412652,210.30039917478115,210.30039917478115,402.8902850805927,401.24315110655255,399.5685006043008,705.7399867916178,699.4089213575527,693.0656565523407
63,210.07093124092142,-0.0008995162106599786,1.05,210.07093124092142,212.0229272702004,212.0229272702004,401.734198999232,400.1007437844124,398.43880434913734,703.5805257161695,697.3794970591815,691.1643276704356
64,212.54809835209213,-0.0020546795578920696,1.05,212.54809835209213,214.62980837178657,214.62980837178657,400.6245618723914,398.9197933394569,397.18431687334265,697.567995282183,691.2450424947264,684.9138016249992
65,212.05007966810996,-0.0021886315600723183,1.06,212.05007966810996,214.13985708873335,214.13985708873335,400.9795038645431,399.2546949371709,397.49637177629626,695.3398882355464,688.9617284716761,682.5719744376544
66,211.46558727688299,-0.002065098301193835,1.06,211.46558727688299,213.54589576720986,213.54589576720986,401.5066520137816,399.80943454209535,398.0827509353885,702.961219399769,696.6224963511718,690.2711487874946
67,210.08512539132553,-0.001098249985164279,1.06,210.08512539132553,212.1254701603261,212.1254701603261,402.6142513051978,400.9104588709921,399.17537402575283,700.696014480233,694.3009121456937,687.892305701711
68,208.84621967644466,-0.000495754696889783,1.07,208.84621967644466,210.86957450645508,210.86957450645508,403.2376675385441,401.5520374977139,399.8366988258681,706.3235693754243,699.9365094637105,693.5331302034208
69,208.89105575700896,-0.00032596436719611876,1.07,208.89105575700896,210.92554537957642,210.92554537957642,403.4036960590752,401.71384531876225,399.993766793527,705.9906797856002,699.611573151941,693.2152205516738
70,209.2198554106,-0.00027420144391387957,1.07,209.2198554106,211.25247990222712,211.25247990222712,403.40506480817834,401.7225861421118,400.01019259219714,706.8065492199495,700.4668082943145,694.1089135614586
71,209.49893010299266,-8.802157164466973e-05,1.08,209.49893010299266,211.571846501408,211.571846501408,403.4450904704165,401.73879548938703,400.0016855878541,707.5294410251527,701.1177447323523,694.6862018502572
72,209.74802057973906,-0.00011155432643383811,1.08,209.74802057973906,211.82608928586814,211.82608928586814,403.45508684239087,401.7541318168428,400.0224884302966,708.0397813607941,701.6680100527625,695.2753735737733
73,210.0620385543029,-0.00011875314426124106,1.08,210.0620385543029,212.15047613141033,212.15047613141033,403.44748349389,401.750931096996,400.02372515270577,708.4163323153102,702.0875210070055,695.7369095688157
74,210.3132819100684,-6.30137866044489e-05,1.09,210.3132819100684,212.4493384629978,212.4493384629978,403.4886451360858,401.76759581985027,400.0146987361503,708.798055883115,702.411793908364,696.0017305192845
75,210.67631292202702,-0.00015318378627160456,1.09,210.67631292202702,212.8274808154074,212.8274808154074,403.50082307450504,401.7849782874271,400.0372054895843,709.2157675418151,702.8862395954534,696.5314358480091
76,211.18356526565924,-0.00017842421804858954,1.09,211.18356526565924,213.355691319356,213.355691319356,403.4958039595939,401.7856290506507,400.0433351162013,709.5736251910431,703.3125105363002,697.0243783134558
77,211.63089684486178,-0.00010166019095103618,1.1,211.63089684486178,213.860440328748,213.860440328748,403.5338222188669,401.80123796064703,400.03494374222737,709.7547697574738,703.4648848064999,697.1448969178231
78,212.10577500344698,-0.0001689469085228712,1.1,212.10577500344698,214.3569375824496,214.3569375824496,403.5306245730373,401.80299612180556,400.04104598561264,709.5857367965287,703.3681396388812,697.1182565574081
79,212.61335419906447,-0.00018226085932315783,1.1,212.61335419906447,214.8883608777487,214.8883608777487,403.5263192584603,401.8015423663366,400.0417314747494,709.410262414951,703.2569241195052,697.069184954635
80,212.9346137634045,-5.9098320567163576e-05,1.12,212.9346137634045,215.30925438495825,215.30925438495825,403.63082386161136,401.85238957942795,400.0354300317537,709.4450275695721,703.1605979836436,696.8365575143226
81,213.44274486381065,-0.00022362891706750876,1.12,213.44274486381065,215.84438690279092,215.84438690279092,403.64002352527655,401.8666000378181,400.05372751081796,709.619451641936,703.4138348311313,697.1655691280027
82,214.06346767537798,-0.00021565279034041485,1.12,214.06346767537798,216.49411441827849,216.49411441827849,403.62454235916044,401.8586918539849,400.05232831789243,709.8565168277756,703.7388329436042,697.5751402941314
83,214.5798972237564,-0.00014954664395760986,1.13,214.5798972237564,217.075362899137,217.075362899137,403.6697894049241,401.88426537582853,400.0556904034904,710.2585230986576,704.1304170145972,697.9511736430136
84,215.19163225094775,-0.00023747801805606983,1.13,215.19163225094775,217.71857681346998,217.71857681346998,403.657951572473,401.87751463227613,400.0526790762283,710.3201035608281,704.2693447931237,698.1639026684194
85,215.84707796939222,-0.00025112996978948754,1.13,215.84707796939222,218.41604333253653,218.41604333253653,403.6550182818667,401.8754369154487,400.0501948032225,710.1607304333259,704.1755991012009,698.1323681613824
86,216.3677003838161,-0.00017359032327313173,1.14,216.3677003838161,219.02054655175579,219.02054655175579,403.7099809614737,401.90515946477905,400.0518263968961,710.3721339361003,704.3603078094798,698.2852194997954
87,216.96450014831652,-0.00021078701783516784,1.14,216.96450014831652,219.66511911106147,219.66511911106147,403.69495677080283,401.8886549539168,400.0328332984902,710.183353703699,704.2288193476664,698.2075632047171
88,217.50538525604313,-0.00020110317660038124,1.14,217.50538525604313,220.22529012915433,220.22529012915433,403.63358377261176,401.8338667483609,399.98415086481606,711.1200121332055,705.2251314497876,699.2631768888039
89,218.28777304961147,-0.00021446697888249933,1.15,218.28777304961147,221.157878881592,221.157878881592,403.4498747461019,401.59738539150885,399.6921300886637,708.7245124915196,702.7603245938432,696.7216134425829
90,218.99811016115925,-0.0005149835018761761,1.15,218.99811016115925,221.80230741920522,221.80230741920522,402.9989062876305,401.17298017282934,399.29715388130916,711.2117715362069,705.3237323473334,699.3676590071251
91,220.643421670227,-0.0013145494504201993,1.15,220.643421670227,223.68668130321578,223.68668130321578,402.22855227055015,400.3385387122429,398.3959637709233,704.6819724199402,698.766448712091,692.7797369928853
92,220.16730741875304,-0.0011057634669182637,1.16,220.16730741875304,223.11441842708916,223.11441842708916,402.7973243033498,400.9254750327299,399.00198635551163,709.7955325015964,703.8832616067261,697.8978948506034
93,220.6107262020406,-0.000989143503476786,1.16,220.6107262020406,223.69661547887947,223.69661547887947,402.9597517657922,401.06409801796985,399.1173452422931,707.4970169588797,701.6109762881953,695.6551148845684
94,220.3237093413765,-0.0005864841261689069,1.16,220.3237093413765,223.34480079873987,223.34480079873987,403.4689509359882,401.60184974023366,399.6833149958143,710.6518668778939,704.8420025517675,698.9598242036063
95,220.2470095547997,-0.00011264209395089875,1.17,220.2470095547997,223.342946627145,223.342946627145,403.79748955485854,401.9100858627908,399.971706033307,711.305980649702,705.4667231683047,699.556724474754
96,220.51102593959192,-0.00014848022889757395,1.17,220.51102593959192,223.61665418329792,223.61665418329792,403.8365069386396,401.95453907464224,400.0230297890685,711.5599719925646,705.7697641209455,699.911751555901
97,220.8506452415474,-0.0001204288288415567,1.17,220.8506452415474,223.97477126485853,223.97477126485853,403.827231393419,401.94719714146254,400.0191416454808,711.5751433100945,705.8236196409604,700.0076713391554
98,221.0073490852672,-3.8851103694170774e-06,1.18,221.0073490852672,224.19073465272106,224.19073465272106,403.8844653536945,401.97922923051584,400.02614203287624,711.7178731453354,705.917005637854,700.0534242426934
99,221.22243364395305,-6.0555600652101305e-05,1.18,221.22243364395305,224.41506232660498,224.41506232660498,403.8648174313924,401.96167185854245,400.01231910457415,711.6894653322141,705.9199209621819,700.0912097053757
100,221.41830357627887,-5.673234969927332e-05,1.18,221.41830357627887,224.61632765158174,224.61632765158174,403.8560496765714,401.9562527457145,400.01187049014135,711.7343260632362,705.9963917254241,700.2027509920764
101,221.3461530731841,0.00012926703468418843,1.2,221.3461530731841,224.63586373082242,224.63586373082242,403.98312579007586,402.03315146375974,400.0378941465572,711.995053277037,706.12397650863,700.1982902722193
102,221.50159233259623,-4.486527222158365e-05,1.2,221.50159233259623,224.79111735481354,224.79111735481354,403.9478356914527,402.0016173787525,400.0120340248957,711.8884366153839,706.0500176396858,700.1612216834988
103,221.66302062743333,-4.0464515747129504e-05,1.2,221.66302062743333,224.9503411049966,224.9503411049966,403.9352067885364,401.99370725726305,400.0106234130023,711.8592827705015,706.0535901159376,700.2014165297356
104,221.68289439005062,5.2647631354707514e-05,1.21,221.68289439005062,225.009504339385,225.009504339385,403.9913967831948,402.0287845482482,400.02535289664723,711.9589927660078,706.1068053482308,700.2110384590251
105,221.82129462103669,-3.6366690644884514e-05,1.21,221.82129462103669,225.1407342515531,225.1407342515531,403.9622445893418,402.0058761484242,400.0106095979816,711.8676105782952,706.0522613055804,700.1974245208381
106,221.9636172970337,-3.564129706734587e-05,1.21,221.9636172970337,225.27499935063298,225.27499935063298,403.9465896480846,401.9971933729752,400.01057428117946,711.858914496286,706.0806808422283,700.2664693160656
107,221.96596351249428,5.78167173144184e-05,1.22,221.96596351249428,225.3101571906939,225.3101571906939,404.00024043587985,402.0320163496832,400.0273574918526,711.9941120676834,706.1743542521276,700.3213311993757
108,222.07816140548212,-2.855239429011558e-05,1.22,222.07816140548212,225.4171575232379,225.4171575232379,403.9681381231137,402.0055191898772,400.00777594793533,711.8485087650259,706.059001433489,700.2391905697979
109,222.1590849083068,-2.507328881318216e-05,1.22,222.1590849083068,225.48545639626022,225.48545639626022,403.94887555224494,401.9929249236615,400.0030755210574,711.9041266923984,706.1434895050078,700.3543661780856
110,222.11355047385436,6.077883661426142e-05,1.23,222.11355047385436,225.4883958610329,225.4883958610329,403.9948591314007,402.01432796947233,399.9995513166483,711.5715925736692,705.749580138938,699.9013608778387
111,222.1995476186784,-6.573941806009564e-05,1.23,222.1995476186784,225.54327142974296,225.54327142974296,403.8778533729092,401.90572364480016,399.9002835549418,712.0287246812883,706.222415614219,700.3878233193548
112,222.3853863437333,-0.00014144235273727546,1.23,222.3853863437333,225.7582000930218,225.7582000930218,403.81575889742896,401.8397520570287,399.8304504991921,710.6043220444333,704.8156029766449,699.0041227448525
113,222.2271817366298,-6.336534546802497e-05,1.24,222.2271817366298,225.61076715254467,225.61076715254467,403.88348715582634,401.88772868654854,399.85877445917214,711.8678730124693,706.0029902612995,700.110837791038
114,222.24837460122794,-0.00011228773542482084,1.24,222.24837460122794,225.65231956284802,225.65231956284802,403.92975074330155,401.93412159426254,399.90554709686455,710.7725909285626,704.9356950587559,699.0771180279777
115,222.18138678243415,-5.740073122562084e-05,1.24,222.18138678243415,225.5638430299011,225.5638430299011,403.9842788669224,401.99296510229,399.9696135723978,711.4359706789579,705.6065284187314,699.7539443110726
116,221.92746781599382,0.00016219663284200436,1.26,221.92746781599382,225.39599642262692,225.39599642262692,404.14921015286984,402.1098474912663,400.03695348451504,711.4336781922427,705.4710690520016,699.4860648273597
117,221.95633194380505,-1.4011370452426952e-05,1.26,221.95633194380505,225.41681765234713,225.41681765234713,404.1078146220894,402.0707165444184,400.0005358807252,711.3614658866769,705.4098964556276,699.4361577537445
118,221.9910641023606,-6.6670683761538285e-06,1.26,221.9910641023606,225.4460309192941,225.4460309192941,404.1016097018948,402.06801083832005,400.0015961957894,711.2769748928639,705.3400851758817,699.3814344782351
119,221.8683108412978,9.057031611559019e-05,1.27,221.8683108412978,225.36204923811846,225.36204923811846,404.1741213874606,402.11584381959455,400.02401548420374,711.3725918612415,705.3661292085548,699.3376782552973
120,221.91849854840888,-4.692509611214923e-06,1.27,221.91849854840888,225.4068595570348,225.4068595570348,404.14614405518944,402.0904235855047,400.00138097441385,711.2018618378974,705.2071644543482,699.1907810395285
121,221.91071498550326,-4.118137604813832e-06,1.27,221.91071498550326,225.39835956723664,225.39835956723664,404.14723612107264,402.0909467196114,400.0012594792061,711.1583282757302,705.1641762553805,699.148170929881
122,221.79847524899748,9.183935727152814e-05,1.28,221.79847524899748,225.32594019241327,225.32594019241327,404.2204664515258,402.13960860684114,400.0245133432682,711.2398134945554,705.1757526123653,699.0892899838162
123,221.81738843370573,-3.7481259156368907e-06,1.28,221.81738843370573,225.34268998395342,225.34268998395342,404.19505814022307,402.11523157106086,400.0012115049012,711.1215887615299,705.0634168178788,698.9828155326263
124,221.8301836494857,-3.872863989062836e-06,1.28,221.8301836494857,225.35503566431072,225.35503566431072,404.19398282740974,402.1146957286391,400.0012074610451,711.0859812125517,705.0316267721199,698.9547420378099
125,221.57215197200543,0.000187327303008189,1.3,221.57215197200543,225.17869941706155,225.17869941706155,404.3431914057853,402.2142595475318,400.04940538046236,711.3322384913539,705.133243017628,698.9107050292678
126,221.6030296766715,-3.843788690893746e-06,1.3,221.6030296766715,225.20645696021757,225.20645696021757,404.2906532303582,402.1637091202991,400.00100057839484,711.1255210812907,704.9344649711965,698.7200467403497
127,221.60329223827137,-4.108677893688295e-06,1.3,221.60329223827137,225.20883478737443,225.20883478737443,404.2920263220325,402.1644443626184,400.00104462151063,711.1088890525358,704.9162117234472,698.7000631961009
128,221.47947532046734,9.124496962464868e-05,1.31,221.47947532046734,225.12519558313141,225.12519558313141,404.3657720708811,402.2142306243612,400.02600475822294,711.2444098863216,704.9812967107179,698.6941513964275
129,221.50418169696366,-5.079490322135172e-06,1.31,221.50418169696366,225.1478465397562,225.1478465397562,404.33846524627063,402.18818222301724,400.001310306745,711.134775221808,704.8768318330548,698.5949596146959
130,221.51373458538694,-4.625186229123557e-06,1.31,221.51373458538694,225.1572490046302,225.1572490046302,404.3374690602848,402.1875423366849,400.00100813789203,711.1092509577201,704.8517537463879,698.570246022071
131,221.38083459478122,9.108446143790694e-05,1.32,221.38083459478122,225.06548118480495,225.06548118480495,404.4143408898991,402.239046313254,400.02627529622043,711.2137636793097,704.8807167375344,698.5233133952729
132,221.39897012363664,-5.183973464606417e-06,1.32,221.39897012363664,225.08333533860335,225.08333533860335,404.38858348745816,402.2134734759767,400.00084200145403,711.1040701924593,704.7697360542782,698.4108818211268
133,221.40544864445576,-5.671998503986586e-06,1.32,221.40544864445576,225.09421542291372,225.09421542291372,404.39355746380056,402.2158327373121,400.00062008356593,710.9952802551269,704.6544257235704,698.289462668798
134,221.27111458580936,8.892960106954284e-05,1.33,221.27111458580936,224.99914533801962,224.99914533801962,404.4648932894175,402.26387686994735,400.0241041577277,711.1445841514283,704.7286576324053,698.2869869403912
135,221.30554004003693,-1.3904999804248419e-05,1.33,221.30554004003693,225.03481944902524,225.03481944902524,404.43459871531695,402.23041669949237,399.9881780813565,710.7692225491795,704.3554591508891,697.9182018850545
136,221.30135323630554,-4.1695242158468204e-05,1.33,221.30135323630554,225.03586314681147,225.03586314681147,404.4040475431002,402.2010946929707,399.9580442110211,710.8630360514452,704.4297930947466,697.9675356092399
137,221.0683445867994,0.00010851664564803798,1.35,221.0683445867994,224.8849848329318,224.8849848329318,404.5473117371336,402.28859786184483,399.9898926033171,710.8084914747751,704.2331018146562,697.6331735947083
138,221.06675667228492,-6.946187702638884e-05,1.35,221.06675667228492,224.89735149253667,224.89735149253667,404.52571507277634,402.2655033319131,399.96372996770697,710.6087312128986,704.0179746243109,697.3998472219652
139,221.04059815074785,-3.470527260351908e-05,1.35,221.04059815074785,224.84513498250337,224.84513498250337,404.5248920865061,402.2744769439999,399.98368893189064,710.8046948494957,704.2381839796786,697.645173337684
140,220.91711650745881,6.307769144808795e-05,1.36,220.91711650745881,224.79772181766697,224.79772181766697,404.62807556825413,402.3389722559788,400.0078003980862,710.5559338973129,703.8842029294293,697.1865763806042
141,220.91571673961593,-2.6275406545650526e-05,1.36,220.91571673961593,224.76897192643108,224.76897192643108,404.58665300295,402.30935685821373,399.99066326117656,710.6839760391206,704.036545073838,697.3626186788078
142,220.92258566917022,-7.453201348317506e-06,1.36,220.92258566917022,224.78729268947623,224.78729268947623,404.6038583406644,402.32243750267713,399.99952639024394,710.5209032683083,703.8651210199456,697.1834165196291
143,220.78056917993422,9.349755411069971e-05,1.37,220.78056917993422,224.68443543579107,224.68443543579107,404.68079774250754,402.3755329309992,400.0278400362085,710.6519810358377,703.9226147996385,697.1667614602841
144,220.79252374289817,-2.4719096516356842e-06,1.37,220.79252374289817,224.69514583691745,224.69514583691745,404.6516223320817,402.3473303741982,400.0006652200361,710.5641634958243,703.8358803743386,697.0811481145503
145,220.79609746473932,-2.3871387014873235e-06,1.37,220.79609746473932,224.6981955252604,224.6981955252604,404.6505682568398,402.34686271290195,400.0008107628489,710.5401866479855,703.8129636838078,697.0592968650678
146,220.52625532669822,0.00018933846001512045,1.39,220.52625532669822,224.51036679056585,224.51036679056585,404.8092663836394,402.45509217927395,400.0564688110663,710.8119957439873,703.9354632571365,697.0311228877023
147,220.5595044084815,-2.51651718785606e-06,1.39,220.5595044084815,224.5420826542789,224.5420826542789,404.7517300462423,402.39835577818184,400.00054767507146,710.6550155204434,703.7806868685266,696.8784667439835
148,220.55836253997373,-2.1916636000485212e-06,1.39,220.55836253997373,224.54315490940178,224.54315490940178,404.7541253508118,402.39959179129437,400.00057287265525,710.627178154717,703.7497872203531,696.8445001191482
149,220.43101818705048,9.350567893751105e-05,1.4,220.43101818705048,224.4573500852548,224.4573500852548,404.8336076223583,402.4540722907074,400.0289712093576,710.758808949254,703.8062369044661,696.8250505719417
150,220.44162815673064,-2.4406699870027637e-06,1.4,220.44162815673064,224.46746679034598,224.46746679034598,404.8053753081652,402.4258429483087,400.0007423677981,710.6621483970729,703.7089463859791,696.7271124067715
151,220.44737666538148,-2.635606429879367e-06,1.4,220.44737666538148,224.47575287500553,224.47575287500553,404.8073184307655,402.4268321335746,400.0007364055952,710.6080240569222,703.6526096066218,696.6685759276592
152,220.17718950853512,0.00018819440095430018,1.42,220.17718950853512,224.28702434108712,224.28702434108712,404.96687669429934,402.5366040483915,400.0585325531408,710.8693149423931,703.7646899971418,696.6300066828134
153,220.20663656154304,-2.9394100293789194e-06,1.42,220.20663656154304,224.31142546956448,224.31142546956448,404.9045409660301,402.47645735693544,400.00062851715853,710.7132426676927,703.6138814645858,696.4843384988909
154,220.21237656240788,-2.1800181908560035e-06,1.42,220.21237656240788,224.31963458192186,224.31963458192186,404.9060927349498,402.47714867423923,400.0004374009359,710.6624576418127,703.5614918879352,696.430456284083
155,220.0823107781583,9.270272667860624e-05,1.43,220.0823107781583,224.22897543663154,224.22897543663154,404.98493663371255,402.53195116989616,400.0300791707688,710.7993610565285,703.6248756216637,696.419521121854
156,220.09203627786323,-2.9270114818569226e-06,1.43,220.09203627786323,224.23862885534308,224.23862885534308,404.95524377364814,402.5020210317057,399.99996768827145,710.7190724291512,703.5428508983331,696.3358705856455
157,220.10194829589847,-6.138897055141257e-06,1.43,220.10194829589847,224.2480624192547,224.2480624192547,404.94718288318705,402.4951216981636,399.99397971770816,710.5668726948267,703.3978119820625,696.1977448481318
158,219.84879650545966,0.00014530632212261807,1.45,219.84879650545966,224.0730026129494,224.0730026129494,405.0616498179344,402.5585913437026,400.00429612707626,711.031931525794,703.6964282277507,696.3271795643947
159,219.94365939877832,-8.51696052986961e-05,1.45,219.94365939877832,224.16823692095164,224.16823692095164,404.9425666283755,402.4449126414856,399.89505183155507,710.4889376199784,703.1764384428966,695.8299039487567
160,219.959900471899,-0.00012439272749742436,1.45,219.959900471899,224.18253712619136,224.18253712619136,404.94224493475576,402.4393617803107,399.88540076199405,710.6181163270046,703.2888091978884,695.9259629826363
161,219.79604232296336,-1.1362900690148336e-05,1.46,219.79604232296336,224.07721225687965,224.07721225687965,405.0577046591711,402.5289598465848,399.9468719474772,710.5726407486457,703.1712122046654,695.7357019330404
162,219.74852766171801,-4.6624497533676035e-05,1.46,219.74852766171801,224.02181544061222,224.02181544061222,405.0884712815504,402.5592405777823,399.9777947603853,710.8018668072114,703.3943100692633,695.9535767445996
163,219.73550942611755,-1.0089337609930915e-05,1.46,219.73550942611755,224.00604334155344,224.00604334155344,405.10154987253327,402.57557048848554,399.9973395847632,710.6981286473437,703.3033503198985,695.8757192939776
164,219.58137888838493,9.231941356913076e-05,1.47,219.58137888838493,223.88554388488018,223.88554388488018,405.180137651297,402.63247798084603,400.0315125355978,710.8242285557378,703.3628091409887,695.8676467325253
165,219.5965406692386,-2.224882081236501e-06,1.47,219.5965406692386,223.89580781998157,223.89580781998157,405.1439983192077,402.5990013306487,400.00076477882703,710.6675980756191,703.2146865607236,695.7279075105159
166,219.5920622178583,-2.481717498836744e-06,1.47,219.5920622178583,223.88751873065362,223.88751873065362,405.1389502241211,402.5965105552618,400.00091282489274,710.5829172206131,703.1376692782393,695.6585060220133
167,219.2922303516683,0.00018641124256735253,1.49,219.2922303516683,223.6619099324726,223.6619099324726,405.2977292433796,402.70883078285937,400.0644225809081,710.7981165702076,703.2130350729041,695.5922964413902
168,219.32118457910036,-2.520832511287985e-06,1.49,219.32118457910036,223.68501012505521,223.68501012505521,405.2282938348637,402.64222529664283,400.00070042483344,710.5476369012933,702.9700896635874,695.3567522429814
169,219.30519382224873,-1.6017640523946497e-06,1.49,219.30519382224873,223.6663421182727,223.6663421182727,405.224677417135,402.64023060328844,400.0003763796218,710.454113654761,702.8790601814401,695.2683095271709
170,219.14092912230382,9.263352379629275e-05,1.5,219.14092912230382,223.53886483734894,223.53886483734894,405.30459304609496,402.6970530938979,400.0329124799384,710.5169985446576,702.8704495105445,695.18742520591
171,219.1447063407137,-1.824797373428666e-06,1.5,219.1447063407137,223.539975323499,223.539975323499,405.2686864831305,402.6628065200446,400.00038539659545,710.3567444695714,702.7131435076763,695.0331384131406
172,219.1271336169679,-1.8969334354412837e-06,1.5,219.1271336169679,223.52319093070741,223.52319093070741,405.2679026135266,402.6624067917201,400.0004491855568,710.255579191861,702.611410079482,694.9311061113365
173,218.80995227228757,0.0001856605645298437,1.52,218.80995227228757,223.28278732133722,223.28278732133722,405.4322517097756,402.77895361457763,400.06669740701625,710.4624366934952,702.6716821261498,694.843133654662
174,218.82892832355017,-2.8343998791369174e-06,1.52,218.82892832355017,223.29773891949387,223.29773891949387,405.36131840486036,402.7103343244993,400.00045725573676,710.217307997363,702.4300342450025,694.6050257673322
175,218.81750741361984,-2.8739277075917613e-06,1.52,218.81750741361984,223.2919598774287,223.2919598774287,405.3646402634054,402.7119911603851,400.00051138307725,710.0883066793367,702.2959440908197,694.4662537151573
176,218.64860217097382,9.04441386508914e-05,1.53,218.64860217097382,223.15948173578056,223.15948173578056,405.4441020495011,402.7691848454,400.03423370635664,710.1456777928482,702.2820960011078,694.3803613271542
177,218.6625098332855,-2.920012651785875e-06,1.53,218.6625098332855,223.17342081104843,223.17342081104843,405.40838740411493,402.7344613884932,400.00056913909094,709.9560938146911,702.0948434125646,694.1956459050164
178,218.65618324818925,-2.4471371499190653e-06,1.53,218.65618324818925,223.16996746727838,223.16996746727838,405.409798039315,402.7351019103095,400.00047113676715,709.909848009717,702.043813228439,694.1399048392813
179,218.34770060064824,0.0001831700032219885,1.55,218.34770060064824,222.93530074950237,222.93530074950237,405.573041110496,402.85213887023247,400.06872046916817,710.1241783440456,702.1174626889838,694.0711395084389
180,218.37614515116303,-3.4574550804578053e-06,1.55,218.37614515116303,222.95765795971582,222.95765795971582,405.4963946252808,402.7793382446383,399.9998740178609,709.9228625714537,701.9234381013497,693.8843132667807
181,218.36428234622093,-5.503894015213007e-06,1.55,218.36428234622093,222.9522368529664,222.9522368529664,405.4992235451462,402.78014736872393,399.998741233498,709.8349405745296,701.8294127387534,693.7844875986692
182,218.18827292866538,8.064390054229875e-05,1.56,218.18827292866538,222.8061791626536,222.8061791626536,405.5715395549505,402.8330803464105,400.0312133018947,709.8311136675583,701.7655089781747,693.6600675971783
183,218.17409708953136,-2.5615590888761197e-05,1.56,218.17409708953136,222.78904884045173,222.78904884045173,405.52692746528066,402.79217247069033,399.9941534751785,709.7729414423108,701.7098705040798,693.6065342001494
184,218.1750186902863,-4.7483962117622625e-05,1.56,218.1750186902863,222.7964131530272,222.7964131530272,405.5345328358602,402.795676620708,399.9935155213324,709.5992496051433,701.532325275621,693.4258826541501
185,217.88335313313632,0.00014995594393685252,1.58,217.88335313313632,222.5750989329685,222.5750989329685,405.7017726141998,402.91789986473185,400.0681569473126,709.9897738577083,701.779897009426,693.5284537390743
186,217.94455451026067,-8.974018378515858e-06,1.58,217.94455451026067,222.63899170367318,222.63899170367318,405.6359740881439,402.8510109704314,399.99998533032726,709.7703453773923,701.5576318737175,693.3031272135443
187,217.9480540103848,-3.043769001620511e-06,1.58,217.9480540103848,222.64488364036535,222.64488364036535,405.6390979764013,402.85273863956894,400.000332217645,709.7253092246258,701.5089732904698,693.2510277649673
188,217.64888297131867,0.00018040944771158252,1.6,217.64888297131867,222.4202919920005,222.4202919920005,405.8086114877255,402.97502014786977,400.072474056214,709.9998279047286,701.6384351079657,693.2332005038865
189,217.69829424358906,-1.9671360956818873e-06,1.6,217.69829424358906,222.4695762186939,222.4695762186939,405.7370709936031,402.9033206220813,400.000539681849,709.7954446979235,701.4320821870535,693.0247749281323
190,217.69784529465798,-1.31753556686931e-06,1.6,217.69784529465798,222.47207906848593,222.47207906848593,405.73945340036084,402.90442403427363,400.0003734896093,709.7514300760374,701.3830392567387,692.97088599187
191,217.53849837991865,8.973169749082466e-05,1.61,217.53849837991865,222.3506580327818,222.3506580327818,405.8256112837857,402.96643692716543,400.03679416093723,709.8818310198079,701.437637446135,692.9487446638007
192,217.5617045231719,-1.2896787563443368e-06,1.61,217.5617045231719,222.37270033548336,222.37270033548336,405.7879866946475,402.9293893231943,400.0002662988084,709.7498304706543,701.3050294243553,692.8154719477421
193,217.55622668352493,-1.2531570445784013e-06,1.61,217.55622668352493,222.36997317645483,222.36997317645483,405.7904397518925,402.9306118381854,400.0003401023806,709.7071695579314,701.2576884268417,692.7638052544394
194,217.24335162365662,0.00017938103662529237,1.63,217.24335162365662,222.12887293585482,222.12887293585482,405.95974540791843,403.05384794640804,400.07453804527194,709.9620210273952,701.3695356235067,692.7304371116156
195,217.28964623070976,-1.9742991587134995e-06,1.63,217.28964623070976,222.1725820923959,222.1725820923959,405.8839657055637,402.97897241977205,400.000470375828,709.7121980995959,701.1203513824094,692.4817195944364
196,217.27981406325364,-1.7709705625312822e-06,1.63,217.27981406325364,222.16531410921036,222.16531410921036,405.88598983341774,402.97994198811665,400.00055837518966,709.6142973825673,701.0181954796526,692.3758455339438
197,217.1021988437484,8.86675675773052e-05,1.64,217.1021988437484,222.01874039094704,222.01874039094704,405.9665410499835,403.0396423282536,400.03794004535985,709.6716897581597,701.0081245246284,692.2971879014221
198,217.1042602851637,-1.7716518424526484e-06,1.64,217.1042602851637,222.01891341239187,222.01891341239187,405.9281578734125,403.0015929594798,400.000256893279,709.4973784749159,700.8313070301712,692.1179745559509
199,217.07925943223663,-1.703276606423998e-06,1.64,217.07925943223663,221.99300156069012,221.99300156069012,405.9276377300308,403.0013081626849,400.000264558579,709.3448574169223,700.6787305271546,691.9655731347832
200,216.758478964138,0.0001782112424608684,1.66,216.758478964138,221.74070821877012,221.74070821877012,406.0974067016389,403.12599511844195,400.07671930888864,709.5798354824501,700.7732862472072,691.9170883084807
201,216.81749295522653,-1.6035943458669877e-06,1.66,216.81749295522653,221.79073923244903,221.79073923244903,406.0121300237004,403.04514129206655,399.9999842203561,709.3571885791431,700.563592507618,691.7193264940046
202,216.81614209337798,-1.4898254981909886e-06,1.66,216.81614209337798,221.79678619848883,221.79678619848883,406.01953158073894,403.04876599796575,400.0000001900325,709.3292553064823,700.5253752731887,691.6715116903982
203,216.4897686634556,0.0001767299986832338,1.68,216.4897686634556,221.53638406897437,221.53638406897437,406.1882067620466,403.17401567382643,400.0785078940918,709.5580466661706,700.618777075367,691.6266381162015
204,216.54569034718875,-2.5890851882426347e-06,1.68,216.54569034718875,221.5854801754701,221.5854801754701,406.1032015034217,403.0922567479511,399.9997988933898,709.3416089579299,700.4112734096356,691.4273568756475
205,216.54403013406943,-3.2009297666890646e-06,1.68,216.54403013406943,221.5955410618776,221.5955410618776,406.1127865951434,403.0965132869322,399.9988771396005,709.3290582330401,700.3808497728597,691.3799354004758
206,216.3940057776921,8.405129499622355e-05,1.69,216.3940057776921,221.48243021535603,221.48243021535603,406.2007297034765,403.16056732263,400.0372346140935,709.3438649428866,700.326805861145,691.2555280218521
207,216.41824145935294,-5.068140256803133e-06,1.69,216.41824145935294,221.50444858888252,221.50444858888252,406.158876091192,403.1199039256621,399.9976634403006,709.2854730133135,700.262378418916,691.1848281643527
208,216.41958203466942,-2.8766352296871744e-06,1.69,216.41958203466942,221.5144110802611,221.5144110802611,406.16897496358933,403.12572118082846,399.99934537913276,709.1963157526492,700.1652203457237,691.0803659486769
209,216.10298462181225,0.00017408419037856504,1.71,216.10298462181225,221.26810100903506,221.26810100903506,406.3441668489849,403.25570669630577,400.0805549456919,709.4562045552808,700.2821613953057,691.0513776729787
210,216.15793400124375,-3.4646829334405993e-06,1.71,216.15793400124375,221.31922153361006,221.31922153361006,406.26155511516924,403.17401133814684,399.999639036493,709.3052216503346,700.1302752418359,690.8980357403674
211,216.1579651024477,-4.920992382473344e-06,1.71,216.1579651024477,221.32556824154494,221.32556824154494,406.26534028832714,403.17604654135636,399.9998066523686,709.1685446158733,699.9894318364362,690.7532847712158
212,215.83271327070264,0.0001707156598160786,1.73,215.83271327070264,221.0698116617984,221.0698116617984,406.44327198880995,403.3078717863865,400.0821770074172,709.5045337644708,700.1772008245022,690.7900693329956
213,215.89441502060419,-2.629372897744453e-06,1.73,215.89441502060419,221.12824972880264,221.12824972880264,406.3570582052641,403.22401671857887,400.000255046896,709.2292453037887,699.9098667224307,690.5297476461967
214,215.8801101042179,-1.8646625769003222e-06,1.73,215.8801101042179,221.12283166609774,221.12283166609774,406.36505309168706,403.22792720760316,400.0003976877193,709.1950007630422,699.8593729253607,690.4641467666615
215,215.55087339885907,0.00017138588309628666,1.75,215.55087339885907,220.86040647888646,220.86040647888646,406.5394650388623,403.3588124280981,400.0840099106572,709.4319297888104,699.9576713332805,690.4203543953166
216,215.61609550868388,-1.620534047175326e-06,1.75,215.61609550868388,220.92657109413557,220.92657109413557,406.4581345030456,403.27642091098204,400.0003579639246,709.2139178369059,699.7367722861941,690.1963027977203
217,215.61104917382394,-1.5367174521774274e-06,1.75,215.61104917382394,220.92912305415553,220.92912305415553,406.4642797776417,403.2795360911027,400.0005252020842,709.2007216231401,699.7124245169788,690.1613302818786
218,215.4486930295353,8.427455338710921e-05,1.76,215.4486930295353,220.8002932834582,220.8002932834582,406.55158504255616,403.3451435159275,400.04271350002955,709.346813266033,699.7887626813301,690.1665397311639
219,215.4799812257453,-1.8258830423167893e-06,1.76,215.4799812257453,220.8314094892806,220.8314094892806,406.5080564799323,403.30231644971826,400.0006572249783,709.2279502360657,699.6703254225225,690.0486674418324
220,215.4735465612235,-2.06635440769265e-06,1.76,215.4735465612235,220.8283881310291,220.8283881310291,406.50911243332706,403.30277089580596,400.0008103248152,709.2111527579171,699.6497764210758,690.0251035391085
221,215.1507834585686,0.00016712099597437913,1.78,215.1507834585686,220.56892779818392,220.56892779818392,406.6807654940811,403.43309727270156,400.0862490875746,709.4878809612361,699.7939492173442,690.033596693749
222,215.21495108126246,-2.1800612813871467e-06,1.78,215.21495108126246,220.62718751628142,220.62718751628142,406.5890205126769,403.3444112303932,400.0006663131013,709.2736751226624,699.5856923293935,689.8311767621129
223,215.20047368431912,-2.7109355942300795e-06,1.78,215.20047368431912,220.61976722719984,220.61976722719984,406.59300991435964,403.3462714070154,400.0008485767637,709.22839851473,699.5310345500186,689.7685030624335
224,214.85898865560287,0.00016517144290095764,1.8,214.85898865560287,220.33556483237172,220.33556483237172,406.7609212092252,403.4750890285377,400.0869861830655,709.4880281868416,699.6625970374556,689.7687574880794
225,214.93969478796302,-2.5863669002035294e-06,1.8,214.93969478796302,220.4141752335225,220.4141752335225,406.67161512615695,403.38725993506347,400.0005895672123,709.2822954896716,699.4603956483121,689.5699295520791
226,214.93934804081286,-1.8196369996337225e-06,1.8,214.93934804081286,220.42334165389704,220.42334165389704,406.67767464424526,403.39016403215413,400.00058276795505,709.2680659773276,699.4354010011577,689.5350944679855
227,214.61432466527404,0.0001642801046086717,1.82,214.61432466527404,220.16152842219307,220.16152842219307,406.8530846259586,403.5236713753458,400.0883233315875,709.5535930737584,699.5870434134459,689.5493393473466
228,214.69206702781767,-1.8894289111059948e-06,1.82,214.69206702781767,220.235870396815,220.235870396815,406.7608070772632,403.43369237548916,400.0005658973205,709.3568428034879,699.3962489188674,689.3642310131922
229,214.67906495063534,-1.5983305756694932e-06,1.82,214.67906495063534,220.22809155710218,220.22809155710218,406.7627711426163,403.4345185647686,400.00060038387835,709.3426133960804,699.375914817389,689.338766164976
230,214.5067993091108,8.043856889483614e-05,1.83,214.5067993091108,220.0870280143641,220.0870280143641,406.849001768117,403.5007335034562,400.0450595382201,709.4688289938158,699.4361771207704,689.3317520233909
231,214.53300735393097,-1.4148998729313078e-06,1.83,214.53300735393097,220.1108597133544,220.1108597133544,406.7998158726414,403.4536831689416,400.0003091838215,709.3490539766431,699.3204086459513,689.220288039121
232,214.52876812130947,-9.607118643950585e-07,1.83,214.52876812130947,220.11148987048335,220.11148987048335,406.8033108810729,403.45525799751584,400.0001820043638,709.3446673755724,699.309164583395,689.2029092636621
233,214.21132143140775,0.00016170859042397012,1.85,214.21132143140775,219.85708010004288,219.85708010004288,406.9824619399131,403.59179164371494,400.09008892791604,709.65912651292,699.4892986784331,689.2450618170941
234,214.29569631367394,-1.4420599082631824e-06,1.85,214.29569631367394,219.93584589690593,219.93584589690593,406.88599602687344,403.4987088451632,400.00023984860985,709.4608783473774,699.2996507627848,689.0634855264308
235,214.29115640379723,-9.174273316592263e-07,1.85,214.29115640379723,219.93594256356607,219.93594256356607,406.88901361692143,403.50011086812316,400.0003143356269,709.4766365156901,699.308773256636,689.0668200477397
236,213.97058416913194,0.00015978759668056064,1.87,213.97058416913194,219.67672963242794,219.67672963242794,407.06821534286973,403.6374998872841,400.09181901726527,709.8026626830435,699.5011470810202,689.1218241134202
237,214.05925915357642,-2.3472318644301993e-06,1.87,214.05925915357642,219.75823328616957,219.75823328616957,406.967705831404,403.5417528222434,400.0005823912295,709.605343041627,699.3156326395441,688.9472410205566
238,214.0540729597507,-1.2664847335308593e-06,1.87,214.0540729597507,219.7587754914675,219.7587754914675,406.9715862094435,403.54341526134255,400.00053302858777,709.6147255834485,699.3174354726845,688.9428257582493
239,213.73059186152403,0.00015765648627041884,1.89,213.73059186152403,219.4943378262918,219.4943378262918,407.15050624283447,403.6814931846748,400.09361132139884,709.9318931734507,699.5037559507581,688.9943955807547
240,213.81877693962,-2.7624937732895205e-06,1.89,213.81877693962,219.57588124447938,219.57588124447938,407.0481774472639,403.58398433703906,400.0008179523349,709.7284336111704,699.3113698545327,688.8125527655295
241,213.80922132531023,-7.235061357802053e-07,1.89,213.80922132531023,219.56721924964268,219.56721924964268,407.0475940026964,403.5832827028307,400.00033934818924,709.7361912566602,699.3162363956251,688.8153869550231
242,213.4767832766083,0.00015603106908979036,1.91,213.4767832766083,219.28981690227818,219.28981690227818,407.22467957219095,403.7214041620998,400.0952318539346,710.0562917779437,699.5091611386638,688.8770059735344
243,213.56380219742502,-3.3514543498203153e-06,1.91,213.56380219742502,219.36948392657231,219.36948392657231,407.1192671287549,403.62140995664237,400.0005382532531,709.8713490765581,699.3349466972435,688.7130121726473
244,213.5491964140656,-1.0764459696943618e-06,1.91,213.5491964140656,219.3548149277668,219.3548149277668,407.11775112563214,403.62041816669876,400.00048277643316,709.8722444208826,699.33602575038,688.715187231424
245,213.21201221899983,0.0001539171119846472,1.93,213.21201221899983,219.06951786113686,219.06951786113686,407.2938662599508,403.759022565033,400.0971696979334,710.1835689802949,699.5242597409749,688.7758507972798
246,213.3107770225858,-4.485564599088221e-06,1.93,213.3107770225858,219.16330936240894,219.16330936240894,407.19073661200616,403.6595280044091,400.0009460889898,709.9847861703279,699.3341202090701,688.593387819447
247,213.29658318733053,-1.3997567005485934e-06,1.93,213.29658318733053,219.14789811932116,219.14789811932116,407.18896109809316,403.65832196683925,400.00057910382407,709.9455051333283,699.2961203587123,688.557258139082
248,212.97350173111312,0.00015213640501654524,1.95,212.97350173111312,218.88286082637308,218.88286082637308,407.372873612984,403.80165927453237,400.0986894975568,710.226441092945,699.4487281107178,688.5768138658661
249,213.07628179140852,-4.082565788432468e-06,1.95,213.07628179140852,218.98415484180194,218.98415484180194,407.27155341423656,403.7023160395708,400.0009701290223,710.0013311774071,699.2279191781171,688.359523743947
250,213.08070598562128,-9.778522391812317e-07,1.95,213.08070598562128,218.99326802087995,218.99326802087995,407.2750789817336,403.7036530512771,400.0002358952676,709.9609848209543,699.1846752904822,688.3137363376902
251,212.75759370866558,0.00015036101324339413,1.97,212.75759370866558,218.72569418235756,218.72569418235756,407.4588123415773,403.8479934340675,400.1003572271998,710.2577772120243,699.3553991579186,688.3532598463692
252,212.86481654335245,-4.934543317069995e-06,1.97,212.86481654335245,218.83297563282392,218.83297563282392,407.35886489151886,403.74885095010865,400.00152060198025,710.0250184765549,699.1256614016847,688.1254498274931
253,212.86500812693544,-6.533858305513007e-07,1.97,212.86500812693544,218.83634888262648,218.83634888262648,407.3608491260188,403.74915030684275,400.00019200849596,709.994311601618,699.0908633935371,688.0868731751775
254,212.539281663818,0.00014887632797933037,1.99,212.539281663818,218.56463357451653,218.56463357451653,407.5454358230603,403.8948118999496,400.10190684645653,710.3043069636107,699.2750447815704,688.1397998032927
255,212.63980949903987,-5.103500841707742e-06,1.99,212.63980949903987,218.66795685802532,218.66795685802532,407.4489731198287,403.7969624372196,400.0021921927209,710.0884921293656,699.0561984802839,687.917171698078
256,212.64098289143112,-6.125816561786124e-07,1.99,212.64098289143112,218.67126363214928,218.67126363214928,407.4491314799594,403.7960151961376,400.0002517622156,710.0720397598567,699.0366966419743,687.8949987024272
257,212.31551298771345,0.0001469660133519568,2.01,212.31551298771345,218.39778200562043,218.39778200562043,407.63330047406305,403.9422694285312,400.1034497794459,710.39295478707,699.2340943199466,687.9631778968204
258,212.4242193357755,-6.934643970391008e-06,2.01,212.4242193357755,218.5079593686757,218.5079593686757,407.53292006371043,403.8420055241208,400.00300311844194,710.1922481694183,699.034650784221,687.76444051978
259,212.42824457045958,-8.251729624042525e-07,2.01,212.42824457045958,218.51296629285704,218.51296629285704,407.5309208831627,403.8396215363464,400.0003886949012,710.1802416123248,699.0211261734643,687.7497943664584
260,212.10469273095777,0.00014485757693871726,2.03,212.10469273095777,218.23943623179326,218.23943623179326,407.71449847008296,403.98639941568007,400.1050956524379,710.5037849544551,699.2240172223334,687.8260288236677
261,212.2178975248033,-6.881170545813831e-06,2.03,212.2178975248033,218.35510899340116,218.35510899340116,407.61309236948637,403.88493170339456,400.0034502864743,710.2906671376998,699.0124519290348,687.6158400946799
262,212.22571001847112,-7.566601111230753e-07,2.03,212.22571001847112,218.36396364546852,218.36396364546852,407.61040536451793,403.8819470266744,400.00029709549864,710.2812483993603,699.0019080522435,687.6044898047093
263,211.89902958564102,0.00014309064202411292,2.05,211.89902958564102,218.08561208542451,218.08561208542451,407.79414028360947,404.02964150863454,400.10649040143403,710.6071331018992,699.2085045201718,687.6854413478184
264,212.00584014920537,-9.859111372967355e-06,2.05,212.00584014920537,218.19469240830426,218.19469240830426,407.6913973265448,403.92711158503005,400.0039718290489,710.4007237713954,699.0030450787607,687.4806432634346
265,212.01201428112498,-7.816908546010026e-07,2.05,212.01201428112498,218.2013662212726,218.2013662212726,407.6879129151722,403.9235148972051,400.00034694944895,710.3879371233962,698.9893472128963,687.466254969049
266,211.68597116256277,0.00014099693630265087,2.07,211.68597116256277,217.92238219445107,217.92238219445107,407.87229446418365,404.0724444128782,400.108184479898,710.7059434726855,699.1904242022513,687.5436519875011
267,211.7992621487161,-1.5005310435523e-05,2.07,211.7992621487161,218.04164212471665,218.04164212471665,407.774724776628,403.97270315556625,400.00579729040305,710.4666438430788,698.9486360833984,687.2985920544533
268,211.81079084401543,-5.508284617317116e-07,2.07,211.81079084401543,218.0547480724063,218.0547480724063,407.77046630321706,403.96778162387545,400.00018890817836,710.4427871860214,698.9230004548699,687.2712359726285
269,211.481404487236,0.00013919718443711204,2.09,211.481404487236,217.77130428792782,217.77130428792782,407.9561590589557,404.11834521352915,400.1097525192232,710.7553906098681,699.1195609211005,687.3445994613454
270,211.577902566023,-2.6935508942615982e-05,2.09,211.577902566023,217.8782219797782,217.8782219797782,407.868447277007,404.0251126834938,400.0101344891588,710.5087393200871,698.8600294235188,687.0711469868618
271,211.601503602725,-6.084964112584856e-07,2.09,211.601503602725,217.90412142328196,217.90412142328196,407.86008223807397,404.01597520171003,400.0001920574057,710.4737776465831,698.823828491084,687.0337285573831
272,211.27205520024984,0.0001372944882529481,2.11,211.27205520024984,217.61929571436198,217.61929571436198,408.04613983732503,404.1675817194584,400.1113098377083,710.790353366702,699.0261501495709,687.1143084676121
273,211.36522219463072,-2.6277572680699635e-05,2.11,211.36522219463072,217.72157910727697,217.72157910727697,407.954827103791,404.071339362954,400.0094429299871,710.5570412571468,698.7799797321456,686.8546281064728
274,211.3855043907251,-5.831926686017397e-07,2.11,211.3855043907251,217.74339440840623,217.74339440840623,407.94626591086916,404.06241180746844,400.00016887108524,710.5412621192814,698.7618519672601,686.8343552902481
275,211.05537786033003,0.00013519272604911592,2.13,211.05537786033003,217.4565294378547,217.4565294378547,408.13268741796725,404.2150615934674,400.1128494839272,710.8628156242629,698.9704701920107,686.9222651471757
276,211.15120872166054,-1.8936476027131555e-05,2.13,211.15120872166054,217.5597993144507,217.5597993144507,408.03538830339625,404.11384794428704,400.0071954975741,710.6422391472786,698.7373920259954,686.6764291946214
277,211.16669152709775,-4.858152043984987e-07,2.13,211.16669152709775,217.5760878853949,217.5760878853949,408.0284055457514,404.1068162726319,400.00014450583006,710.6301523647761,698.7245144414552,686.6628983286577
278,210.83652062679343,0.00013306067804519373,2.15,210.83652062679343,217.28777214692295,217.28777214692295,408.21507911532734,404.2604480937081,400.1143878605091,710.9548222899554,698.9382903553194,686.7576970789429
279,210.93463142376802,-1.7523905163741027e-05,2.15,210.93463142376802,217.392261884637,217.392261884637,408.1144362094442,404.15672685134933,400.00718241401705,710.7314541091906,698.7050308748239,686.514439436224
280,210.95057484294705,-5.014706873085473e-07,2.15,210.95057484294705,217.4091637701732,217.4091637701732,408.1075381266002,404.14974569661183,400.00014100201804,710.7175412402653,698.6907113567746,686.4998179777639
281,210.62033770152746,0.00013094264411117607,2.17,210.62033770152746,217.1196116675109,217.1196116675109,408.29471396792667,404.3044767813603,400.1159210652187,711.0441965406299,698.9080017522383,686.5993518133116
282,210.72206582990097,-1.8802039353560396e-05,2.17,210.72206582990097,217.2272912235632,217.2272912235632,408.1923554478388,404.19953042864427,400.0078899220174,710.8133686029731,698.6685644694321,686.3510402387736
283,210.74055604206774,-3.8702839844084735e-07,2.17,210.74055604206774,217.24693320324144,217.24693320324144,408.1849244371568,404.19193497539544,400.0001440340493,710.7948839323537,698.6498150670637,686.3321052902403
284,210.41019277081628,0.00012888608045158456,2.19,210.41019277081628,216.9558532337121,216.9558532337121,408.37253647195513,404.34774454896024,400.1174787497459,711.1220860193821,698.8692072687223,686.4349687737409
285,210.51196181449245,-2.5333452853271154e-05,2.19,210.51196181449245,217.06402236776708,217.06402236776708,408.27317113341104,404.245594950896,400.01201835938514,710.877933123821,698.6173904488527,686.1751424793922
286,210.53997170726737,-4.905670493160486e-07,2.19,210.53997170726737,217.0937934865517,217.0937934865517,408.261860763018,404.23401862667976,400.0001918517353,710.8481402906691,698.58765076126,686.1455344217113
287,210.04403819859147,0.0001894031334106483,2.22,210.04403819859147,216.65426025507213,216.65426025507213,408.5440342233274,404.469705022997,400.17908158697134,711.3400190460197,698.9212033895318,686.3070490719908
288,210.179291428025,-5.5168529920934795e-05,2.22,210.179291428025,216.80028353006307,216.80028353006307,408.4066783743916,404.3276288914971,400.03158146969486,710.9912252018402,698.5621786825809,685.9373541401751
289,210.24613053178302,-1.7395661706665067e-06,2.22,210.24613053178302,216.8718570034414,216.8718570034414,408.37769367806635,404.29768133553193,400.0006371089966,710.9115490276668,698.4820171328865,685.8567975414857
290,209.91649362936056,0.000123420249900974,2.24,209.91649362936056,216.57852761122442,216.57852761122442,408.56609313688443,404.45575290543604,400.12127512260776,711.2345699537402,698.701711633969,685.9635521372386
291,210.01600761354018,-3.481269052318936e-05,2.24,210.01600761354018,216.6846382561389,216.6846382561389,408.46834832765325,404.3558342867147,400.0188350496978,711.0020619676917,698.4652975212995,685.7230912326846
292,210.05610243418408,-8.70010115616715e-07,2.24,210.05610243418408,216.72757707942657,216.72757707942657,408.4508162104232,404.33779775435573,400.00027403848213,710.9553535957242,698.4182138536855,685.6757087262433
293,209.72364840601833,0.00012130135557475441,2.26,209.72364840601833,216.4299411756365,216.4299411756365,408.6397463371993,404.4971165885405,400.1227306054427,711.2870670763743,698.6472600509445,685.7922524995341
294,209.8095082400354,-4.3358018893990824e-05,2.26,209.8095082400354,216.52265860235477,216.52265860235477,408.54456025896076,404.3996784995668,400.02256947638773,711.061199746882,698.4142986835748,685.5520774004137
295,209.8553288362208,-1.0861052355259915e-06,2.26,209.8553288362208,216.57073838673594,216.57073838673594,408.52209401564687,404.37728998966236,400.00031906466666,711.0263787667982,698.3782007668598,685.5150650589337
296,209.52212915445736,0.00011898321160708214,2.28,209.52212915445736,216.27076355218563,216.27076355218563,408.7109802914395,404.5374050082987,400.1242765999646,711.3632522547689,698.6139814084362,685.6396736611232
297,209.62289926740817,-3.3518650300545794e-05,2.28,209.62289926740817,216.3772734783651,216.3772734783651,408.60677140442704,404.43222832665765,400.0178875805193,711.1420319076142,698.388670648803,685.4105110725385
298,209.659288527722,-7.753148021372169e-07,2.28,209.659288527722,216.41515052500296,216.41515052500296,408.58868593330317,404.4143488739788,400.0002803967451,711.1143318847213,698.3602786970025,685.3817338413264
299,209.15959863096842,0.00017433464126770382,2.31,209.15959863096842,215.963385354798,215.963385354798,408.87368842926054,404.65703090757364,400.1892182159944,711.6097446033582,698.7072830214688,685.5644905666915
300,209.28066461013213,-6.683245124028403e-05,2.31,209.28066461013213,216.0845108008792,216.0845108008792,408.7315241051974,404.51717883325733,400.0516240461565,711.3413934716227,698.4408645423002,685.300439415707
301,209.37703270367143,-3.492212428568564e-06,2.31,209.37703270367143,216.18510967610607,216.18510967610607,408.6806855882719,404.46664400074013,400.00143303150367,711.2375732514531,698.337593885719,685.198114766468
302,209.0466092971059,0.00011315922094601305,2.33,209.0466092971059,215.88501222288124,215.88501222288124,408.8697575118752,404.62842354064475,400.12812070867847,711.5656302846417,698.5689946084987,685.3219364925031
303,209.15312986123044,-3.410387543101301e-05,2.33,209.15312986123044,215.98972749006356,215.98972749006356,408.76071591863445,404.52166338679234,400.02339701667313,711.352767903376,698.3579748293189,685.112706041093
304,209.19968825319762,-8.746363177047911e-07,2.33,209.19968825319762,216.03830501632316,216.03830501632316,408.73767085968694,404.4986398601969,400.0004072582359,711.3032171801913,698.3084144578214,685.0633149098771
305,208.867707606472,0.00011100287765386518,2.35,208.867707606472,215.73587834906766,215.73587834906766,408.9288899471144,404.66283981566016,400.1296084666402,711.6289292220936,698.5387169797299,685.1869157046218
306,208.9948702756191,-2.5674816702681014e-05,2.35,208.9948702756191,215.8626647720275,215.8626647720275,408.8123676530802,404.5483565831556,400.01702167448536,711.3930092781619,698.3067194235842,684.9588649054259
307,209.0305336072332,-4.792984968915448e-07,2.35,209.0305336072332,215.89971745969203,215.89971745969203,408.79527939069635,404.53139344770693,400.0002370556294,711.358130994501,698.2724066370473,684.9252978375794
308,208.53078717823826,0.00016222617250027938,2.38,208.53078717823826,215.4415959097571,215.4415959097571,409.0827643085409,404.7797039504585,400.1971390249518,711.8515601368546,698.6257748133396,685.1211301133412
309,208.72778705792942,-4.146386727144069e-05,2.38,208.72778705792942,215.6385141636494,215.6385141636494,408.909323299724,404.6093630041172,400.029848223315,711.4892671834361,698.2734816839404,684.7788925874065
310,208.78491991715578,-1.308977001901468e-06,2.38,208.78491991715578,215.69715074545093,215.69715074545093,408.87852578007755,404.57926703870095,400.0005698067131,711.4397913005357,698.2241384570827,684.730161794469
311,208.45243332376754,0.0001050750462716632,2.4,208.45243332376754,215.39079083875896,215.39079083875896,409.0700692561867,404.74554885440796,400.13324879910084,711.7669410838165,698.4600317704845,684.8627792157866
312,208.59657077346452,-2.209936720609651e-05,2.4,208.59657077346452,215.53446633437855,215.53446633437855,408.9461820835564,404.6244629328269,400.01499020362286,711.5041000474633,698.2065881938252,684.6187826761176
313,208.62655853555648,-5.178450643850141e-07,2.4,208.62655853555648,215.56524070791963,215.56524070791963,408.93051398839253,404.609191944898,400.0002013170819,711.4803037142337,698.1828017495542,684.5953120448348
314,208.2929346770171,0.00010271971396935697,2.42,208.2929346770171,215.25648603622045,215.25648603622045,409.1227885499106,404.77680331401217,400.1346597133338,711.8076944393973,698.4203645103614,684.7307388355073
315,208.45439314717007,-1.6008362263231213e-05,2.42,208.45439314717007,215.41922928037945,215.41922928037945,408.99317100829893,404.64963980429843,400.0100688839157,711.5266895788882,698.1494510859762,684.470129455944
316,208.47563237837545,-2.978145335896798e-07,2.42,208.47563237837545,215.44138495725252,215.44138495725252,408.98300447835686,404.63954239714184,400.00008881345036,711.5065084667666,698.1292643204908,684.4501168254226
317,207.9736210714341,0.00014980830559929714,2.45,207.9736210714341,214.97405493322805,214.97405493322805,409.27194290686475,404.8927368480657,400.20452626173767,711.9980301886936,698.4890821434223,684.6591999593808
318,208.0862549136776,-3.542031766301523e-05,2.45,208.0862549136776,215.08129811544444,215.08129811544444,409.1479926390139,404.7731391108037,400.0891535793194,711.7418123021032,698.2416622938999,684.4203745070959
319,208.13747031095963,-2.079128633958316e-05,2.45,208.13747031095963,215.13064170961587,215.13064170961587,409.10479226603314,404.73220324114226,400.0504489315473,711.6838173504422,698.1811252220446,684.3578574772323
320,207.84223686295184,8.012412818514392e-05,2.47,207.84223686295184,214.85396903042783,214.85396903042783,409.25947305770603,404.86637754032506,400.1551859029255,711.9610369639419,698.3709692051591,684.4476401660074
321,207.82087998461367,-2.7586717072924927e-05,2.47,207.82087998461367,214.82598532488203,214.82598532488203,409.2384467403615,404.8477323919495,400.13868598135616,711.9232692641946,698.3330806268194,684.4092644886937
322,207.87663012574197,-3.0092178859408847e-05,2.47,207.87663012574197,214.87735862393245,214.87735862393245,409.1826528062962,404.7956713912019,400.09040090717167,711.8637045778438,698.273635838929,684.3505973536696
323,207.43005944954066,0.00011429891021363936,2.5,207.43005944954066,214.45331999022886,214.45331999022886,409.4127505989535,404.9979615169624,400.25142436122735,712.3105705372922,698.5974013624233,684.5318103345419
324,207.39460843999322,-3.73670093534173e-05,2.5,207.39460843999322,214.40528756660356,214.40528756660356,409.3801820065181,404.9706999293725,400.22946998122353,712.3101050684165,698.6002297176162,684.5379259536936
325,207.47804238698373,-4.316656493574822e-05,2.5,207.47804238698373,214.47997042116867,214.47997042116867,409.2921277341587,404.8895019253568,400.1552818410444,712.2207210658969,698.5142530762237,684.4563640234139
326,207.2349649572056,4.727163734719042e-05,2.52,207.2349649572056,214.2440140005855,214.2440140005855,409.386567650268,404.9710352842967,400.2148144692238,712.452720315169,698.6691997797906,684.5214581472407
327,207.27836558670018,-5.2064501677939745e-05,2.52,207.27836558670018,214.27638433064706,214.27638433064706,409.3040465166874,404.8949520940885,400.14508013698094,712.3383266609427,698.5606706600516,684.4188342355006
328,207.39414806008105,-4.27985249075169e-05,2.52,207.39414806008105,214.38375343754228,214.38375343754228,409.1918813216744,404.790182903722,400.047789630023,712.1879136591289,698.4151090855041,684.2790317997404
329,206.94985239952814,0.0001238937292815656,2.55,206.94985239952814,213.96031658999368,213.96031658999368,409.4322759248487,405.0040191739338,400.2209736840503,712.6308412720268,698.7381650688134,684.4617183756468
330,206.96650295093067,-6.715050257244393e-05,2.55,206.96650295093067,213.96935316285052,213.96935316285052,409.3570506776753,404.931988670477,400.1516404947688,712.4442875862295,698.560458034542,684.291306622241
331,207.11280181864927,-3.810437058515692e-05,2.55,207.11280181864927,214.10505915997078,214.10505915997078,409.21771521538955,404.8022173245701,400.0317261395455,712.2752584540045,698.3983341944261,684.1375485210013
332,206.82283132530614,8.086212324509567e-05,2.57,206.82283132530614,213.82865514145402,213.82865514145402,409.37821888136125,404.9455454268497,400.14838276668877,712.5734066658575,698.6178046835348,684.264600068484
333,206.88524315744797,-5.3845109638905875e-05,2.57,206.88524315744797,213.88170516951476,213.88170516951476,409.2712511869778,404.8445834688559,400.05337726985925,712.3928145275297,698.4436478616915,684.0969787365669
334,206.9630804965773,-5.949098939583841e-06,2.57,206.9630804965773,213.95825620140383,213.95825620140383,409.2139580778305,404.7903959377737,400.00253623508047,712.328522244846,698.3796006823013,684.0343694561068
335,206.46353771428923,0.00012136079556657187,2.6,206.46353771428923,213.48004422797624,213.48004422797624,409.5065131897046,405.05463211791283,400.223685670771,712.8166614910182,698.752915485963,684.2705225107582
336,206.49860843738043,-6.386047314721477e-05,2.6,206.49860843738043,213.50780206323142,213.50780206323142,409.4117423130438,404.9631484762439,400.1351719162277,712.643935689428,698.5830308712233,684.1029900625202
337,206.62829206045407,-3.436124039191135e-05,2.6,206.62829206045407,213.62864230873333,213.62864230873333,409.28703578223576,404.8460281620771,400.0256497816693,712.488024998246,698.430752673093,683.9552901728896
338,206.16030641703682,0.00011507512277741938,2.63,206.16030641703682,213.17609677104093,213.17609677104093,409.5526331975386,405.08719377534396,400.2273266628021,712.9517546161663,698.7846797899582,684.176664046095
339,206.19442508861488,-7.920323242793792e-05,2.63,206.19442508861488,213.20841002187532,213.20841002187532,409.46450749871667,404.9986371631767,400.13766022820784,712.7603532303615,698.5879907106333,683.9740014461383
340,206.3398596370192,-3.095168745348431e-05,2.63,206.3398596370192,213.3459064742534,213.3459064742534,409.3314393736429,404.8731902493992,400.0200143813307,712.5959829980603,698.4274443833327,683.8186533299614
341,206.03470564680742,7.336797107271309e-05,2.65,206.03470564680742,213.05022330376875,213.05022330376875,409.50646806740804,405.03256494827536,400.1535308520862,712.8975692756408,698.6584152940876,683.9634868989573
342,206.09525403318528,-4.792017380850222e-05,2.65,206.09525403318528,213.10654538390267,213.10654538390267,409.40761471933257,404.93522086765034,400.0572297637732,712.7299147656976,698.4858047879998,683.7858595564264
343,206.16674550512047,-8.224016396773948e-06,2.65,206.16674550512047,213.17624554328512,213.17624554328512,409.3496815053421,404.8796942162842,400.00411812151873,712.6526605831267,698.408469749938,683.7090011255348
344,205.66388150735068,0.00010863114391290729,2.68,205.66388150735068,212.68515924322222,212.68515924322222,409.64124224966855,405.1472774060755,400.23197306834277,713.139914651996,698.7913996412789,683.9631532303515
345,205.69081111595725,-6.705426275377402e-05,2.68,205.69081111595725,212.71350100839567,212.71350100839567,409.56793386894753,405.07054153628184,400.150794630549,712.9761383024223,698.6167441978868,683.7764992133456
346,205.81461593652423,-4.67239946631004e-05,2.68,205.81461593652423,212.8266832517381,212.8266832517381,409.4371025156276,404.94764457019375,400.0358110936263,712.8237207299663,698.4694274599887,683.635088909206
347,205.52860925714776,6.620710174853883e-05,2.7,205.52860925714776,212.54332996032343,212.54332996032343,409.591681024379,405.0911424826243,400.15777047325275,713.1092671557473,698.6918624503855,683.77830686386
348,205.52621247508515,-2.6976494776120852e-05,2.7,205.52621247508515,212.5416382566105,212.5416382566105,409.5690299886516,405.06637766043605,400.1303490017269,713.045207758427,698.6230948736952,683.704068604681
349,205.5900563977664,-2.0647143499807896e-05,2.7,205.5900563977664,212.6042651349889,212.6042651349889,409.5081541321622,405.00677514337195,400.0716921073309,712.9313071339345,698.5071029497002,683.5859099510617
350,205.1352608796193,8.870147739314937e-05,2.73,205.1352608796193,212.15352571964272,212.15352571964272,409.7481041429206,405.22755423722117,400.25686144314193,713.3267460795214,698.8044648332517,683.7595766274344
351,205.08271398873111,-1.8690576462199182e-05,2.73,205.08271398873111,212.11003276507503,212.11003276507503,409.7854185779621,405.2571057053595,400.2779125716698,713.3080006956073,698.7761487029668,683.7202752574868
352,205.1409990433948,-2.2080433543347766e-05,2.73,205.1409990433948,212.16711667753626,212.16711667753626,409.72540015565306,405.19766658096194,400.21866699306753,713.1930403487142,698.6586403036212,683.5999784347686
353,204.7011002345226,7.263515492428319e-05,2.76,204.7011002345226,211.72846118584536,211.72846118584536,409.9465900945147,405.4003903233024,400.38600993385285,713.5505463490799,698.9196467417305,683.7380170180123
354,204.69094472377023,-3.223741458824314e-05,2.76,204.69094472377023,211.72546459637167,211.72546459637167,409.93947921020515,405.3862350914165,400.36370361712653,713.457458447936,698.8151275094491,683.6204253572595
355,204.77045129594381,-2.3839978692818953e-05,2.76,204.77045129594381,211.80094117437739,211.80094117437739,409.8536000491993,405.30204548978264,400.2807790518847,713.3164854050107,698.6718094378323,683.474674868359
356,204.32565809776847,7.021353396363672e-05,2.79,204.32565809776847,211.35184784120577,211.35184784120577,410.07135357794607,405.5032362980216,400.4482269920728,713.6946954568772,698.9574552636503,683.6408392959274
357,204.30843934884646,-2.5595018345425657e-05,2.79,204.30843934884646,211.3369570680995,211.3369570680995,410.0595444568351,405.48581764285996,400.42423954141293,713.6300996865506,698.8840184502377,683.5571226667677
358,204.38282837987992,-3.309411032437204e-05,2.79,204.38282837987992,211.4070901456704,211.4070901456704,409.9707073295126,405.3974982448467,400.33576557674223,713.48440259635,698.7335185260174,683.4015905582855
359,204.13440461826255,1.4884008445292807e-05,2.81,204.13440461826255,211.15392644093544,211.15392644093544,410.0608635429588,405.4761178033158,400.3905466038108,713.6335509791664,698.8172686416649,683.4012389213844
360,204.18515290946772,-3.542846085136109e-05,2.81,204.18515290946772,211.2022336008538,211.2022336008538,409.98209006289693,405.39429789131566,400.3045072071135,713.4885321643623,698.6626586768016,683.2360512155947
361,204.28021384435314,-5.060329256545426e-05,2.81,204.28021384435314,211.29352158645273,211.29352158645273,409.8657037314524,405.2764347670661,400.1839673945984,713.2989679683959,698.4634411943666,683.0266352806104
362,203.8709702219697,4.564645943960777e-05,2.84,203.8709702219697,210.87797076977697,210.87797076977697,410.05268792257726,405.44738827604084,400.3206977040207,713.6205699587691,698.6920090159172,683.1341976660594
363,203.9309249765965,-5.7658325444132075e-05,2.84,203.9309249765965,210.93899985114444,210.93899985114444,409.9480009454905,405.33391611013224,400.19625024091414,713.4124644017943,698.4638465771648,682.8839628023228
364,204.04405646701485,-5.458989199336184e-05,2.84,204.04405646701485,211.05493722464203,211.05493722464203,409.83661156989086,405.2198644691779,400.0783818178589,713.2181536954179,698.2558818733023,682.6623685428187
365,203.6211951092072,6.109713070867606e-05,2.87,203.6211951092072,210.62960324187418,210.62960324187418,410.0714364806615,405.4423780815713,400.27087360726443,713.6041618602034,698.5556218129042,682.8483752929993
366,203.70315021620564,-6.386643698719219e-05,2.87,203.70315021620564,210.7165546904494,210.7165546904494,409.9464329567866,405.3068860504378,400.1223871047542,713.3411422250516,698.2677825340975,682.5336272645824
367,203.81646239350903,-3.3918374506947124e-05,2.87,203.81646239350903,210.83455199772797,210.83455199772797,409.8538271417737,405.214666439309,400.03009219116836,713.1856743354379,698.1021473089289,682.3589352610702
368,203.36024289608386,6.598870827967396e-05,2.9,203.36024289608386,210.37636998067424,210.37636998067424,410.1274810848876,405.47627757823096,400.26181297834626,713.6242650009536,698.4572340708728,682.6024936928629
369,203.45043846298483,-6.240064652007771e-05,2.9,203.45043846298483,210.47611694666293,210.47611694666293,410.00654131513704,405.3441797993048,400.1163702167876,713.3730215954489,698.1798116677024,682.2974941607791
370,203.56618093483445,-3.321676684564512e-05,2.9,203.56618093483445,210.59987371951206,210.59987371951206,409.9202307579597,405.25647672364306,400.0268448369916,713.2291626900849,698.0224339623838,682.1281124066663
371,203.10829115290088,6.411237191628061e-05,2.93,203.10829115290088,210.1371984266495,210.1371984266495,410.1956195828239,405.5205946750296,400.26150105451234,713.6784120565904,698.3902845740621,682.3860759508284
372,203.2325253371439,-6.550841838803834e-05,2.93,203.2325253371439,210.27508786667977,210.27508786667977,410.0543675630651,405.36830984919,400.09585968473016,713.3768601815528,698.0590781539576,682.0240573128755
373,203.34920262960253,-2.3833757814673007e-05,2.93,203.34920262960253,210.401648380334,210.401648380334,409.9769794249239,405.2896558904227,400.01547757614685,713.2423831562046,697.9100406015777,681.8621074891876
374,202.88108057024033,6.093874054391435e-05,2.96,202.88108057024033,209.92814693856846,209.92814693856846,410.26445256156563,405.5660127207933,400.2621171159296,713.6990644084661,698.287100870485,682.130305390103
375,203.04160821911958,-6.262593157402296e-05,2.96,203.04160821911958,210.107663471082,210.107663471082,410.1041103037892,405.3930696778968,400.0735972826561,713.3346087355504,697.8863417126961,681.6916401017222
376,203.14650364159613,-1.6192432599204665e-05,2.96,203.14650364159613,210.2238984661002,210.2238984661002,410.04336222492657,405.3306176421783,400.0088805062965,713.2139048467831,697.7522999043694,681.5454626911526
377,202.6686030059362,5.7687533182804174e-05,2.99,202.6686030059362,209.7382052010603,209.7382052010603,410.33720710909495,405.61384302256096,400.26257044991485,713.6703164448563,698.134210239284,681.8226777428476
378,202.8490132958416,-5.6212501913677215e-05,2.99,202.8490132958416,209.94184030754045,209.94184030754045,410.16847855154265,405.4311865549525,400.06283961752973,713.2790787560855,697.7049752696214,681.3535268514112
379,202.94222098030855,-1.2956873743585895e-05,2.99,202.94222098030855,210.0467490258286,210.0467490258286,410.1186437401753,405.37860785014925,400.0070223887266,713.1632291814489,697.579244668311,681.2185049327333
380,202.46111364176244,5.3232654393164935e-05,3.02,202.46111364176244,209.55458172134618,209.55458172134618,410.4128082737781,405.66374246912704,400.2641149918568,713.6219533348489,697.9691221328437,681.5086871796416
381,202.65578280543073,-5.3787135694149946e-05,3.02,202.65578280543073,209.7786414499016,209.7786414499016,410.2454255240029,405.47880171277245,400.05802571351046,713.2117509615351,697.5160388323831,681.0101110613014
382,202.74822364640013,-1.1818839793620306e-05,3.02,202.74822364640013,209.88411135987732,209.88411135987732,410.19994521133736,405.43018962433763,400.0057798303359,713.0902777517331,697.3861393170389,680.8721830672586
383,202.2656960234296,4.968709331998333e-05,3.05,202.2656960234296,209.38681255066274,209.38681255066274,410.49274640455207,405.715834192346,400.2652242328951,713.5507751673782,697.7831473467606,681.1745533473963
384,202.48501339922768,-5.0702744707642466e-05,3.05,202.48501339922768,209.6415464393204,209.6415464393204,410.31606688194125,405.5191097127959,400.0444357504327,713.0955816991474,697.2839989743256,680.6283043576672
385,202.5627013367904,-8.985811816630829e-06,3.05,202.5627013367904,209.73027458309048,209.73027458309048,410.280777356881,405.4812910809692,400.00377470278045,712.9874847137991,697.1729106759452,680.5143606367169
386,202.07643540523938,4.5677143321931624e-05,3.08,202.07643540523938,209.2257838626532,209.2257838626532,410.5738056123524,405.7685546791479,400.2661222781239,713.4475644484694,697.5747862122877,680.8263662902939
387,202.3075660691378,-4.459385083976919e-05,3.08,202.3075660691378,209.496945568025,209.496945568025,410.3975519155488,405.56967292488315,400.04033610735064,712.9489966739624,697.0339614499283,680.2391037688743
388,202.37631400634893,-6.884170987264682e-06,3.08,202.37631400634893,209.5770852698853,209.5770852698853,410.3685172470421,405.5367860412953,400.003106008672,712.8339711215771,696.9142134231876,680.1141415075318
389,201.88737017036837,4.2470122707305435e-05,3.11,201.88737017036837,209.06860325325022,209.06860325325022,410.6635944935597,405.82617606143214,400.26727969778705,713.2923264608962,697.3127974743669,680.4205772071009
390,202.11973669009723,-4.358880824539835e-05,3.11,202.11973669009723,209.34292893026097,209.34292893026097,410.48999232152937,405.6284885557957,400.04118786398556,712.7780796944527,696.7525540527565,679.8100676176435
391,202.18963544123955,-7.703267925873725e-06,3.11,202.18963544123955,209.424167943011,209.424167943011,410.45928665410815,405.5944842181807,400.0035013015997,712.6603168367209,696.6295668557798,679.6816621363099
392,201.70123429009652,3.848525883332066e-05,3.14,201.70123429009652,208.913938701408,208.913938701408,410.7530761551924,405.88367995807624,400.26845571615553,713.1165091969619,697.0275830084757,679.9888999725691
393,201.94619315721332,-4.026231958498272e-05,3.14,201.94619315721332,209.20136869069782,209.20136869069782,410.56814789478096,405.675555971715,400.0330714390048,712.5953596760106,696.4600404747845,679.3717428737486
394,202.00366320598445,-8.054667574697305e-06,3.14,202.00366320598445,209.2677725658708,209.2677725658708,410.5423151329091,405.6476732979452,400.0029428359151,712.5071005725497,696.3667308017791,679.2736728276029
395,201.51431788410227,3.481011256978306e-05,3.17,201.51431788410227,208.75359023822617,208.75359023822617,410.83467460452044,405.9367769676769,400.2690406861962,712.9731062861108,696.7766674461606,679.5948823627783
396,201.75274922754554,-4.08516739782705e-05,3.17,201.75274922754554,209.03540057785807,209.03540057785807,410.65215061090413,405.72972677278347,400.0330056498942,712.4842807772126,696.2353509084635,678.9978919296159
397,201.80506254364946,-9.306556183474868e-06,3.17,201.80506254364946,209.0943815279602,209.0943815279602,410.6252463595211,405.7012725887229,400.00294122352426,712.4340179271571,696.1783045055012,678.935100131684
398,201.3162068684987,2.9757574072419857e-05,3.2,201.3162068684987,208.57835865825848,208.57835865825848,410.91731819520123,405.99097703642695,400.2704444857036,712.9145926043764,696.6040820160023,679.2733914249254
399,201.55326061363232,-4.5801711479387386e-05,3.2,201.55326061363232,208.85164291104178,208.85164291104178,410.7257450786214,405.779326719586,400.03536280642015,712.499747362886,696.1417604516064,678.7631678046091
400,201.6089991187797,-1.2341683855443542e-05,3.2,201.6089991187797,208.91322083863037,208.91322083863037,410.6949754847884,405.7479459835634,400.003540809353,712.4632486992957,696.0970335688884,678.7121257048492
401,200.95946599787945,3.498148530867162e-05,3.24,200.95946599787945,208.22385343172252,208.22385343172252,411.0828090329488,406.13405139660637,400.36134236249563,713.0969575892595,696.6621831434718,679.1648324677438
402,201.24997111531817,-8.44928900826103e-05,3.24,201.24997111531817,208.55387081187476,208.55387081187476,410.8247668339022,405.8547236211498,400.05695670889855,712.6437491636723,696.1460593346726,678.588246625278
403,201.33040421471554,-2.3538360530706015e-05,3.24,201.33040421471554,208.64263889089895,208.64263889089895,410.77645085536784,405.80497632633586,400.0058269884609,712.5828169949131,696.0715164822786,678.5030563052071
404,200.85079745535583,1.5260751021983765e-05,3.27,200.85079745535583,208.13378722395893,208.13378722395893,411.06735763597675,406.09369815860657,400.2721401302731,713.0316157027167,696.4690610217145,678.8160770688626
405,201.06150400693429,-7.671264054365245e-05,3.27,201.06150400693429,208.37185281916558,208.37185281916558,410.87582539472965,405.88892019771146,400.05177717926404,712.6875883311577,696.0821653068848,678.3893828116819
406,201.13575926614232,-2.684226488303132e-05,3.27,201.13575926614232,208.45621913905106,208.45621913905106,410.8351210295341,405.84502241566094,400.0046703497565,712.6006927008343,695.9817179185475,678.2777668520133
407,200.65688922541636,4.908159234373599e-06,3.3,200.65688922541636,207.94620558460974,207.94620558460974,411.1273414830217,406.1356375536836,400.273477404494,713.0610512491323,696.3918794137986,678.6047397526854
408,200.86265564058596,-8.479235345526526e-05,3.3,200.86265564058596,208.18130293488028,208.18130293488028,410.93371979744444,405.92653687883814,400.04629661908837,712.7592038671261,696.0326598870888,678.1925334133268
409,200.9227527828597,-4.06973024792423e-05,3.3,200.9227527828597,208.2510148468808,208.2510148468808,410.9009049335922,405.88938613095576,400.0049263913264,712.7250768825937,695.9776086856376,678.1200141879398
410,200.44445553320458,-1.0321685133374281e-05,3.33,200.44445553320458,207.7420940487024,207.7420940487024,411.19581765429126,406.18179502629187,400.2745434851313,713.1945099724152,696.3923984440627,678.4477284980081
411,200.64872814152668,-0.0001059067923331325,3.33,200.64872814152668,207.97829200515775,207.97829200515775,411.0087960796671,405.9776095405977,400.05065432341354,712.8770622834695,696.0127730141552,678.0111069817573
412,200.71403232368812,-5.897228308671121e-05,3.33,200.71403232368812,208.05651683012707,208.05651683012707,410.9774114047005,405.93955797524166,400.00631567514904,712.8385359569801,695.9464466948322,677.9217467084621
413,200.07750014535094,-2.7582357599476026e-05,3.37,200.07750014535094,207.3775032566621,207.3775032566621,411.37112711843184,406.3302946158385,400.3669054845476,713.4603973288955,696.4963179146345,678.3564886526943
414,200.34796139609608,-0.0001662700791527083,3.37,200.34796139609608,207.69464458007675,207.69464458007675,411.12444452065597,406.056663694322,400.0629847045681,713.0073493054417,695.9567646134052,677.7375076130264
415,200.42578088258088,-9.399584328928512e-05,3.37,200.42578088258088,207.79089738625595,207.79089738625595,411.09056808461526,406.0117255384127,400.00768817764856,712.963349030754,695.8724810494126,677.6198861085787
416,199.95816009472054,-6.27974801014064e-05,3.4,199.95816009472054,207.29723306077045,207.29723306077045,411.39278928656205,406.30773007342054,400.2775127881286,713.42558364093,696.2676004970199,677.9181013115581
417,200.17132920512256,-0.00014965297439661907,3.4,200.17132920512256,207.56204915396336,207.56204915396336,411.21752602400386,406.09937324133335,400.03310950725876,713.066105732759,695.8132773517772,677.3760157607168
418,200.21559143157262,-9.099539087475961e-05,3.4,200.21559143157262,207.62785055450658,207.62785055450658,411.2181645427804,406.085720458882,400.00651320253536,713.0458695414383,695.7494093219861,677.2763012643278
419,199.74785954933097,-8.25240383216519e-05,3.43,199.74785954933097,207.13726089542948,207.13726089542948,411.52788713932557,406.38643102677406,400.2782512206268,713.4843481034436,696.1162718963105,677.5424767150604
420,199.96161103974825,-0.00016522317198308656,3.43,199.96161103974825,207.41365979520177,207.41365979520177,411.36523070614095,406.1818431030387,400.0286536426876,713.091324897242,695.6118558627497,676.93470114565
421,200.00805751692127,-0.00010114631412383446,3.43,200.00805751692127,207.4868227809887,207.4868227809887,411.3784447273249,406.1772112054699,400.0082868305955,713.0602325736916,695.5301144267052,676.8118135226929
422,199.39409746180723,-0.00010535985070314613,3.47,199.39409746180723,206.83744263634594,206.83744263634594,411.7853992472768,406.574956759485,400.3700888389453,713.6324090693172,696.017085271802,677.173662457666
423,199.678764991216,-0.0002132575675722892,3.47,199.678764991216,207.20390450850493,207.20390450850493,411.5673596395004,406.3022461274917,400.0380790683619,713.0887400715569,695.336135521001,676.364069556051
424,199.74930800970296,-0.000117448471787851,3.47,199.74930800970296,207.30499162681423,207.30499162681423,411.5764256048389,406.2911867855458,400.00977596160214,713.0436411749893,695.2384936779085,676.2249998496873
425,199.31538255039086,-0.00011789696819897166,3.5,199.31538255039086,206.85138690063155,206.85138690063155,411.88613975696995,406.5903613285131,400.27981105399107,713.470387771233,695.5948676198177,676.484674869444
426,199.56014400171355,-0.00019165708109902813,3.5,199.56014400171355,207.17210573086166,207.17210573086166,411.72830271986834,406.3852516984622,400.0270264204153,713.062048832315,695.0699417618823,675.8577975302503
427,199.63491518893957,-0.00011419357269859542,3.5,199.63491518893957,207.27988277352733,207.27988277352733,411.74749836796735,406.3841665933612,400.0107333113694,713.0513182615389,695.0113149143223,675.7659699957247
428,199.06796519192076,-0.00013908873562584745,3.54,199.06796519192076,206.67552798632482,206.67552798632482,412.146310282666,406.77550744769735,400.3698376253533,713.6342699052304,695.5225466567531,676.1685324120792
429,199.40261622705907,-0.000271056087086996,3.54,199.40261622705907,207.10203336089776,207.10203336089776,411.92125251208535,406.4965210059954,400.0393502902117,713.1301876669195,694.8857980216693,675.4230141963047
430,199.518917458295,-0.00013779930216539782,3.54,199.518917458295,207.2543280912601,207.2543280912601,411.9320435008626,406.48556508248487,400.01405744988887,713.1352664113122,694.8398395803505,675.3453829352471
431,199.13568434301618,-0.00014482807611937432,3.57,199.13568434301618,206.84703903208322,206.84703903208322,412.23102282292615,406.77621933735867,400.2801771326046,713.5773487610261,695.2250275741438,675.6506562688654
432,199.43866539846027,-0.00021556643784792495,3.57,199.43866539846027,207.22426564150965,207.22426564150965,412.0539196538214,406.55842223182503,400.028458071202,713.2052224076446,694.7559081324255,675.1122190178858
433,199.54926186978247,-0.00010809219514174018,3.57,199.54926186978247,207.36618938497497,207.36618938497497,412.06594185898484,406.55218470776964,400.0122259567942,713.218767731093,694.7311365735776,675.0683858612638
434,199.0257415436796,-0.00015374411897217666,3.61,199.0257415436796,206.79160382854317,206.79160382854317,412.44376873794675,406.92985981166004,400.3660716764898,713.7941920128835,695.2596345529405,675.5128777431396
435,199.4415259204756,-0.00025257649328491727,3.61,199.4415259204756,207.29674751228052,207.29674751228052,412.1934031125427,406.63395857380146,400.03571750188263,713.307185471815,694.6687923400019,674.8562505837872
436,199.57988300235465,-0.00011095029724661476,3.61,199.57988300235465,207.46962727994622,207.46962727994622,412.20075150957564,406.6213616066142,400.0130530115724,713.3150275775439,694.6404369227673,674.8128027235118
437,199.07332264129874,-0.00016001514259178506,3.65,199.07332264129874,206.9056907224042,206.9056907224042,412.5686654706058,406.99219209757166,400.3632966445727,713.8873274188265,695.1755341221126,675.2728304674666
438,199.53494708302244,-0.00022055780732566088,3.65,199.53494708302244,207.45573278408034,207.45573278408034,412.3116420840716,406.6921629066651,400.03393598780457,713.3785725651084,694.5803037252621,674.6310758308068
439,199.665606037686,-0.0001009050780476084,3.65,199.665606037686,207.62144818065212,207.62144818065212,412.31949505837986,406.6801628180275,400.0125733468313,713.3960807262516,694.5639535279535,674.6023611398134
440,199.3055361503597,-0.00014937161244077402,3.68,199.3055361503597,207.22489692949807,207.22489692949807,412.59795882334924,406.9568862320624,400.2729908087696,713.8673934583742,694.9964565606651,674.9748254568981
441,199.67252801366192,-0.00015115865704873332,3.68,199.67252801366192,207.67153428099587,207.67153428099587,412.41011595548184,406.73097497670864,400.02390166586684,713.5574163382774,694.6037751462231,674.5400284908977
442,199.76169919629223,-8.354666287413437e-05,3.68,199.76169919629223,207.7990474597567,207.7990474597567,412.4289198645108,406.7287109106066,400.0108124238197,713.632612330327,694.6337830631318,674.5475495577958
443,199.26378419410153,-0.00017016905831801488,3.72,199.26378419410153,207.24115179811866,207.24115179811866,412.7865514449273,407.0917752025088,400.35645627302466,714.228591851766,695.188702853118,675.0270340823587
444,199.6260371860585,-0.0001704205390520297,3.72,199.6260371860585,207.6896700065545,207.6896700065545,412.5357631082545,406.80219512194776,400.03412326782393,713.7837159827385,694.6372649339926,674.3997021811455
445,199.6957712419339,-7.75276443040207e-05,3.72,199.6957712419339,207.80138555637035,207.80138555637035,412.5489943364008,406.79361931922983,400.01151386290235,713.8366349972739,694.6415516916934,674.3739632435763
446,199.18417734967792,-0.00016075307020946283,3.76,199.18417734967792,207.22356279509563,207.22356279509563,412.89526988425837,407.15006157718733,400.3531354314739,714.4168196543358,695.1888091601076,674.8498069792722
447,199.47046690379136,-0.00017659002759551345,3.76,199.47046690379136,207.56674620142624,207.56674620142624,412.6288411859072,406.86511746821793,400.04875803467996,713.9753039097493,694.6819205445073,674.2919473708987
448,199.54488578262794,-6.902730904090326e-05,3.76,199.54488578262794,207.6964881487472,207.6964881487472,412.6412764029019,406.8477273838374,400.0114625914287,714.0067857045946,694.6540295131495,674.2267867763644
449,199.16982772077205,-0.0001319678539375424,3.79,199.16982772077205,207.2702097253442,207.2702097253442,412.8942376499097,407.1104744481235,400.26488013658513,714.4280895020948,695.0598150749138,674.5859169716146
450,199.3796774073491,-0.00011419234301413006,3.79,199.3796774073491,207.51442068811397,207.51442068811397,412.68060007062644,406.88774235636413,400.0285558074165,714.0520790698843,694.6446374620458,674.134379608824
451,199.41294479353454,-5.0157633799563506e-05,3.79,199.41294479353454,207.58868834292355,207.58868834292355,412.6957316931195,406.88163755361535,400.00744647777054,714.0875424077481,694.6390387249261,674.1010840684418
452,198.8989895444775,-0.00015565608368595107,3.83,198.8989895444775,206.99515099498802,206.99515099498802,413.02858581984464,407.2329629582347,400.3496696327669,714.6317285272072,695.1734595862979,674.5797770401834
453,199.17636869477957,-0.00013519269572892512,3.83,199.17636869477957,207.30093424816437,207.30093424816437,412.73927646261717,406.9390399151661,400.0396021427728,713.9895541679119,694.5173313800669,673.899260349374
454,199.21522114523773,-4.7972001287144295e-05,3.83,199.21522114523773,207.3992438418234,207.3992438418234,412.75755722354063,406.92764321737667,400.00820162264205,714.0961941295442,694.5481542716927,673.8789339568484
455,198.71213513781456,-0.00015794573465377493,3.87,198.71213513781456,206.81784923889109,206.81784923889109,413.09127663662815,407.2789388398482,400.34978890011973,714.6177619617871,695.0619117095755,674.3393014151932
456,198.98980443323174,-0.00010544877707607814,3.87,198.98980443323174,207.14606470047127,207.14606470047127,412.82147997215344,406.99096150411646,400.0353422628264,714.0294773784959,694.4254664212723,673.6549007542566
457,199.02653938591862,-3.879816260587976e-05,3.87,199.02653938591862,207.23551692198564,207.23551692198564,412.839095406116,406.9816983297212,400.0064639470261,714.0943376794246,694.4268427389766,673.6114211168841
458,198.53117855603242,-0.00015286882406229108,3.91,198.53117855603242,206.66087167691236,206.66087167691236,413.1738003805797,407.33377787116,400.34820030293247,714.6036415492459,694.9254706752395,674.0545355980794
459,198.83298100619547,-8.620781443757775e-05,3.91,198.83298100619547,207.01154742957846,207.01154742957846,412.9062448387833,407.04727613770916,400.03313450967136,714.0001544342823,694.2820369206174,673.3674483437985
460,198.86989309963036,-4.378961211881638e-05,3.91,198.86989309963036,207.10025681949486,207.10025681949486,412.92355837953096,407.03903895174903,400.00630707769164,714.0670196041211,694.2856259167924,673.326274678943
461,198.3867821077525,-0.0001557018512484687,3.95,198.3867821077525,206.53219265999118,206.53219265999118,413.25687863301744,407.3909359519316,400.34785201308875,714.5229357504905,694.7411878651658,673.7333010254237
462,198.69371247347635,-7.666443335396789e-05,3.95,198.69371247347635,206.89240398215443,206.89240398215443,412.9914238072407,407.104467676215,400.0288847909454,713.9263246055967,694.0992991896676,673.039552180894
463,198.72285594620516,-3.227876974409849e-05,3.95,198.72285594620516,206.97504202015165,206.97504202015165,413.0197380233162,407.1032957822107,400.0057304401887,713.9926781388892,694.1003098339769,672.9938063090942
464,198.2331986044333,-0.00015014970516669113,3.99,198.2331986044333,206.39732608463729,206.39732608463729,413.35036088780714,407.4535257057323,400.3470450172416,714.4926268989589,694.5967324246353,673.4395593279612
465,198.53632163690315,-5.586901499188279e-05,3.99,198.53632163690315,206.77083582260406,206.77083582260406,413.1105077119029,407.178076325185,400.025635377854,713.9726253785923,693.9959510608554,672.7561177999211
466,198.54562946485498,-2.822060710949703e-05,3.99,198.54562946485498,206.8358218685298,206.8358218685298,413.14388036507887,407.180494520996,400.0052727844705,714.1083982906855,694.0526343125391,672.7555454948237
467,198.06655031527293,-0.00015248690506541873,4.03,198.06655031527293,206.26439574561485,206.26439574561485,413.4696235618222,407.52753396700086,400.3454775520292,714.5904443511183,694.5394347288822,673.1994376923351
468,198.3631497065571,-4.5596927976343515e-05,4.03,198.3631497065571,206.65077867484797,206.65077867484797,413.24434199148203,407.2553676659736,400.0191223533943,714.1982206240899,694.0235553624476,672.5692520724674
469,198.37591561451654,-2.6087532314034156e-05,4.03,198.37591561451654,206.69725908531166,206.69725908531166,413.26403165523527,407.25562941507445,400.0040466433179,714.2179009842625,694.0103735500996,672.5312091611266
470,197.89957780408614,-0.00015966335797457099,4.07,197.89957780408614,206.12454801865331,206.12454801865331,413.57871223050665,407.5961499862611,400.3438519470471,714.7590295675708,694.5461839736928,673.0207876233706
471,198.19964390538468,-4.759739190485224e-05,4.07,198.19964390538468,206.50544488104765,206.50544488104765,413.3498987301189,407.32203729068095,400.01515993143147,714.2765601116312,693.973007009406,672.3561101352838
472,198.2018414147989,-3.482930140419338e-05,4.07,198.2018414147989,206.54532020536453,206.54532020536453,413.36669452480277,407.3204469553157,400.00282917910755,714.4553543535212,694.0791954325401,672.4138587722231
473,197.76297830445512,-0.00018624904301700607,4.11,197.76297830445512,205.98675288039814,205.98675288039814,413.6712042910009,407.65860408792594,400.3425894629775,714.7017447634122,694.403846290983,672.7510558696381
474,198.0413392097508,-7.488650873699321e-05,4.11,198.0413392097508,206.35967719505618,206.35967719505618,413.44373086248675,407.38334327078564,400.01659186719894,714.5222428975707,694.0581139477147,672.2663814720561
475,198.0890348398139,-3.695435604245123e-05,4.11,198.0890348398139,206.42479543422357,206.42479543422357,413.4511896145728,407.37923341940126,400.0043119773667,714.4160365363415,693.961853805646,672.1810780509901
476,197.6178972942267,-0.00016338994904119275,4.15,197.6178972942267,205.83225026604876,205.83225026604876,413.73862357165984,407.70714327314636,400.3420071586309,714.9009850574029,694.476948595999,672.6741607062684
477,197.94552302652838,-4.114418812839471e-05,4.15,197.94552302652838,206.2422718364193,206.2422718364193,413.5021369703155,407.4271427802207,400.0165217393243,714.4865964303928,693.9648131404388,672.080426411201
478,197.95149552881043,-1.7911084534416588e-05,4.15,197.95149552881043,206.26664314976648,206.26664314976648,413.50325908994466,407.41904689197963,400.0044125997766,714.544938353659,693.9967899044036,672.0978986082455
479,197.49835153868966,-0.00016502341294766243,4.19,197.49835153868966,205.68653869342265,205.68653869342265,413.78684152684906,407.74461399020885,400.3409077026626,714.9336823401449,694.4392523149766,672.5375101183506
480,197.84509573607306,-4.391481265264563e-05,4.19,197.84509573607306,206.11698268726968,206.11698268726968,413.5413844340269,407.4584998053715,400.01699923821195,714.5630512275704,693.9631026693834,671.984228368136
481,197.87209812682514,-1.719705823055584e-05,4.19,197.87209812682514,206.1690401044267,206.1690401044267,413.5486278208281,407.45249551638256,400.00383842666145,714.5595829153223,693.9418821838436,671.9562410958896
482,197.42498485285728,-0.0001708471948007606,4.23,197.42498485285728,205.59387716459392,205.59387716459392,413.82793963485295,407.7753183328147,400.3391715451342,714.9643713840661,694.398781183902,672.4092657744982
483,197.8068241215714,-4.1433259499790154e-05,4.23,197.8068241215714,206.0552568558346,206.0552568558346,413.57040981521345,407.48280699646165,400.0169417203581,714.5075618027677,693.8691249529417,671.8343991817655
484,197.82854161720203,-1.8804077849599032e-05,4.23,197.82854161720203,206.09608797845283,206.09608797845283,413.56969335746254,407.4729914738376,400.00340712822003,714.511360124689,693.855035464916,671.8138707392005
485,197.38400877416453,-0.00017796949559700792,4.27,197.38400877416453,205.51970013578818,205.51970013578818,413.84832276817065,407.79556959690024,400.33770906959006,714.857030315489,694.266353794213,672.2305198643887
486,197.73533241630744,-5.234398352704783e-05,4.27,197.73533241630744,205.93667813746634,205.93667813746634,413.5831554408064,407.5009264062545,400.0195177909732,714.4480531818119,693.7747401418675,671.6898179410814
487,197.7552007722559,-2.1168182394504242e-05,4.27,197.7552007722559,205.97807006719844,205.97807006719844,413.5876329762401,407.4934800737956,400.0047581391433,714.4224206960188,693.7350158034345,671.6441868044424
488,197.20237274659297,-0.00022144953731284556,4.32,197.20237274659297,205.26347866058063,205.26347866058063,413.9391016238051,407.89617721636745,400.42034178466747,714.8853235530834,694.2647174144589,672.171700923561
489,197.64389661910207,-6.693594136475411e-05,4.32,197.64389661910207,205.78184146561108,205.78184146561108,413.6080122574688,407.5301651264648,400.02678817600906,714.3142816123959,693.6110023706127,671.4742915317153
490,197.65276525832283,-2.205899353568963e-05,4.32,197.65276525832283,205.81608126057142,205.81608126057142,413.6103217954985,407.5172915503242,400.00633604469516,714.3237072493226,693.5909063610223,671.4403017152289
491,197.2185570220241,-0.00019054382353556054,4.36,197.2185570220241,205.23926555020913,205.23926555020913,413.87545296881024,407.8310023440027,400.3364239357091,714.6416325202192,693.9807788348052,671.8429254762065
492,197.55104732827814,-5.854791957948802e-05,4.36,197.55104732827814,205.6442645159647,205.6442645159647,413.62444116139454,407.5415177803958,400.02272872752155,714.254329428182,693.4963493723926,671.3104093680752
493,197.57431581323095,-2.6748317222158313e-05,4.36,197.57431581323095,205.6803920487094,205.6803920487094,413.6174489008996,407.5286589332985,400.00781670985566,714.2216873907147,693.4516080504778,671.2624430773598
494,197.1589029280794,-0.00020032378414369667,4.4,197.1589029280794,205.1129941215768,205.1129941215768,413.8764934365028,407.837400444353,400.3364066353111,714.4892678187734,693.8023701596418,671.6405050043496
495,197.49283351995442,-6.322413814130456e-05,4.4,197.49283351995442,205.51003026018753,205.51003026018753,413.6131748165352,407.5443692509493,400.0256394456854,714.1036249418652,693.325907378842,671.1195039990046
496,197.5140557802338,-2.8533249349371737e-05,4.4,197.5140557802338,205.53093280301397,205.53093280301397,413.5973708105865,407.5253995161139,400.00830712823,714.0385550227055,693.257151783416,671.0565780722669
497,196.991190679769,-0.0002451576849636927,4.45,196.991190679769,204.84645369422464,204.84645369422464,413.9388498326092,407.91758846625885,400.41320942922323,714.4478367363045,693.7345042162293,671.5350504774954
498,197.40010554483646,-9.675752401649973e-05,4.45,197.40010554483646,205.33441576044214,205.33441576044214,413.63235446937057,407.57353710704115,400.04383490621717,714.0485000009237,693.2041626018971,670.9295286445187
499,197.43753241797526,-3.7528471080627845e-05,4.45,197.43753241797526,205.40084903564858,205.40084903564858,413.6287364540038,407.55134374026886,400.00929314032214,713.9774118802507,693.1045544975404,670.8141169467577
500,197.0200646491596,-0.0002069982599428588,4.49,197.0200646491596,204.84309809945498,204.84309809945498,413.8884423919716,407.85650068358666,400.33018853051027,714.3002268717706,693.481776655322,671.195122089123
501,197.34277764592187,-7.004902226614984e-05,4.49,197.34277764592187,205.2104148568347,205.2104148568347,413.62028835334553,407.56904042719543,400.0300706002306,713.93603438486,693.0338452237014,670.7001261104973
502,197.3479433234637,-2.617512565239455e-05,4.49,197.3479433234637,205.23361355748912,205.23361355748912,413.620679160432,407.55519586210806,400.0087031538708,713.9191855898342,692.9796101908391,670.6254248030735
503,196.81597026634066,-0.0002617623838592209,4.54,196.81597026634066,204.51315823125427,204.51315823125427,413.9386227836089,407.9347988096876,400.41098233696226,714.2650050573152,693.4153635386232,671.0811530462414
504,197.2080898508993,-8.704086891409002e-05,4.54,197.2080898508993,204.97566084978948,204.97566084978948,413.63116237402767,407.591035441525,400.0416972986814,713.8505178165974,692.8707375035572,670.4592120041491
505,197.2185930732893,-2.9542016529382487e-05,4.54,197.2185930732893,204.99540815133057,204.99540815133057,413.6189990908733,407.566107284051,400.0103178104236,713.7541497636226,692.7499498700565,670.3292448566515
506,196.79806389474547,-0.0002187886687873286,4.58,196.79806389474547,204.4124652776329,204.4124652776329,413.85848098702843,407.8603959283684,400.3266810728412,713.9913324867703,693.0707757850861,670.6750558483387
507,197.1104465187432,-7.46944615310774e-05,4.58,197.1104465187432,204.7558688437279,204.7558688437279,413.5927303210033,407.5775908069563,400.0272045573181,713.5868291134564,692.5800965961286,670.129972674927
508,197.08743791372046,-3.1749482756193714e-05,4.58,197.08743791372046,204.75882759053297,204.75882759053297,413.6107860254563,407.572860740491,400.00780569306175,713.569916365217,692.5094152459045,670.0268824677328
509,196.5619070816691,-0.0002748942781055641,4.63,196.5619070816691,204.02684027436308,204.02684027436308,413.9106041613292,407.94184733940597,400.4056036375441,713.8631291125058,692.9095519520358,670.4617812200846
510,196.93796894624128,-7.68398580801577e-05,4.63,196.93796894624128,204.45908733832127,204.45908733832127,413.60084092537977,407.59891406155396,400.0342835267368,713.4424490494799,692.3594800948637,669.8289061671569
511,196.91949898057936,-2.6359157002109335e-05,4.63,196.91949898057936,204.44027068069153,204.44027068069153,413.58692839519307,407.5758123253319,400.0089240267153,713.405260094243,692.2870437666406,669.740901450919
512,196.39453307893638,-0.0002868194863006046,4.68,196.39453307893638,203.7034898035266,203.7034898035266,413.88229440086656,407.93998482925764,400.4043550924158,713.6708244279273,692.659934063018,670.1541193054513
513,196.7727418989054,-9.44522316539409e-05,4.68,196.7727418989054,204.12937539598425,204.12937539598425,413.55925302494035,407.5932183335744,400.03787805646215,713.2744504215649,692.1268800925336,669.5332870824232
514,196.76000707327594,-3.4971949933293445e-05,4.68,196.76000707327594,204.13129150179128,204.13129150179128,413.56436268213207,407.5770849326536,400.0095696827849,713.1871612653206,691.9885444666013,669.3674157419815
515,196.34096307572068,-0.0002434283660315284,4.72,196.34096307572068,203.54786268621996,203.54786268621996,413.802974969214,407.86828454436625,400.32322677687694,713.3896398322638,692.2604050336113,669.6588690018202
516,196.63198804807755,-6.722614145404648e-05,4.72,196.63198804807755,203.88210392040676,203.88210392040676,413.56427105893493,407.5998481449287,400.0263584694525,712.9886228068067,691.7473257331799,669.0702333213493
517,196.6069957634339,-3.081819839345634e-05,4.72,196.6069957634339,203.85847996965026,203.85847996965026,413.5662964623506,407.5890061623876,400.0099139922906,712.8993918815506,691.6194875404911,668.9251836824138
518,196.09611085816468,-0.0003057741706959938,4.77,196.09611085816468,203.11860887206606,203.11860887206606,413.8416232089904,407.9423921898157,400.4021366267962,713.1058398756974,691.9479986953053,669.3075223985066
519,196.4729301733315,-9.610626237532838e-05,4.77,196.4729301733315,203.5654134095853,203.5654134095853,413.5526067213668,407.6149242492003,400.03868071323757,712.653868579015,691.3456636584892,668.6018819726868
520,196.46774374316112,-3.2885628230672204e-05,4.77,196.46774374316112,203.55415874836643,203.55415874836643,413.53608182599726,407.59008336697724,400.01043613596636,712.522954601739,691.1927684938414,668.4411673275132
521,195.97966270364876,-0.00030836152785029824,4.82,195.97966270364876,202.85693325314622,202.85693325314622,413.8174854361797,407.94395110213713,400.39934055303485,712.8014125009099,691.5687065168036,668.8524521233936
522,196.3702836420211,-7.995991990772389e-05,4.82,196.3702836420211,203.27195372123353,203.27195372123353,413.48839284334616,407.60314988912853,400.0365667494532,712.2670961296386,690.9496374219236,668.1654874884354
523,196.35429649403517,-3.378876713755474e-05,4.82,196.35429649403517,203.29518608500229,203.29518608500229,413.5226893334777,407.6002663429541,400.01158794645016,712.2882668169334,690.8723223773479,668.029577811931
524,195.88043476397155,-0.0003096319239546119,4.87,195.88043476397155,202.61131056023223,202.61131056023223,413.79900645059865,407.9510254600885,400.39526739758253,712.5103587464753,691.2144230113341,668.4168955606924
525,196.24199543307628,-6.987716146467093e-05,4.87,196.24199543307628,203.05387036692966,203.05387036692966,413.5413932774234,407.64392208039163,400.0326622282451,712.0659877400334,690.6199253574733,667.7037314629755
526,196.22035150045957,-2.456134966466461e-05,4.87,196.22035150045957,203.0611076600717,203.0611076600717,413.56801085570544,407.6420393455436,400.0079140824514,712.0220918682598,690.5131344232587,667.5513284828411
527,195.84724674915256,-0.0002511766629852419,4.91,195.84724674915256,202.52606156371974,202.52606156371974,413.79589781945185,407.92470619576613,400.3144896278468,712.227355239269,690.7952428856129,667.8592016756716
528,196.0985665286362,-4.3297195121638765e-05,4.91,196.0985665286362,202.84745249528302,202.84745249528302,413.60945999459966,407.6869460271215,400.0212375332156,711.8968119349199,690.317607698511,667.2648586005113
529,196.08242724018288,-1.5517972931977653e-05,4.91,196.08242724018288,202.83408053781383,202.83408053781383,413.6195403316226,407.6819977738671,400.0076139131794,711.8450896459791,690.2256654756238,667.1516087877513
530,195.61858787321782,-0.00031227637899000626,4.96,195.61858787321782,202.1506329507536,202.1506329507536,413.883390417491,408.0249708382642,400.3896182985384,712.0835930276353,690.5875781691307,667.567053035072
531,195.94284164217532,-4.525128901233799e-05,4.96,195.94284164217532,202.57290764809807,202.57290764809807,413.66692610555054,407.73393191909616,400.0230173522557,711.7389781030881,690.0485055565733,666.8796171998362
532,195.938212253242,-1.207806196057426e-05,4.96,195.938212253242,202.54874459429294,202.54874459429294,413.6523114924495,407.7177808429973,400.0076947106118,711.6371992004815,689.9455508814048,666.7822409954042
533,195.49277920683332,-0.0003153047791938368,5.01,195.49277920683332,201.89358287700512,201.89358287700512,413.91793834890257,408.0598607657416,400.38547308969856,711.8761637790817,690.3066787275608,667.1941220219213
534,195.79958582157894,-3.754757881235804e-05,5.01,195.79958582157894,202.31320033141432,202.31320033141432,413.72704642267973,407.78182942416765,400.0183185272877,711.5561501468194,689.7762696058197,666.4992086708696
535,195.8032415729301,-1.249179108953058e-05,5.01,195.8032415729301,202.28716639840792,202.28716639840792,413.7017216472536,407.76417704290793,400.0080263679678,711.4199502214626,689.660139099205,666.4034203054605
536,195.35824685148765,-0.0003208622101563696,5.06,195.35824685148765,201.6336967750576,201.6336967750576,413.9655468761481,408.10398648059163,400.38243807569637,711.6262947461756,689.9901237184074,666.7845488328351
537,195.6575368913271,-3.970840838418699e-05,5.06,195.6575368913271,202.07272121754832,202.07272121754832,413.8128312554288,407.84393711524217,400.0161943820311,711.3029019590772,689.4251344409471,666.0338467716903
538,195.67608403252365,-1.781202632300527e-05,5.06,195.67608403252365,202.0312408281836,202.0312408281836,413.74695630405085,407.81080064245265,400.00867229464785,711.0647075008966,689.2607628389748,665.9260753390179
539,195.24954323648092,-0.0003305611338210168,5.11,195.24954323648092,201.43052948085634,201.43052948085634,414.03446210248944,408.158388534831,400.3783369894228,711.3030953816517,689.5892728271272,666.2816924364256
540,195.5749113519763,-4.6843788914729956e-05,5.11,195.5749113519763,201.86373463778918,201.86373463778918,413.83945048205305,407.8830160147745,400.01537683403296,710.8560513803676,688.9679191871013,665.5194123722861
541,195.59095460603035,-2.0262407169124863e-05,5.11,195.59095460603035,201.88312101797658,201.88312101797658,413.8343744611241,407.87556319086116,400.00695315870513,710.7457343538656,688.8537520050693,665.4072767681051
542,195.18453431945525,-0.000335043926190437,5.16,195.18453431945525,201.29377758807243,201.29377758807243,414.0997313671479,408.2132584487723,400.3744115748851,710.907874602641,689.1437062471638,665.7478222453173
543,195.50704694784977,-5.225161299948766e-05,5.16,195.50704694784977,201.74523017220656,201.74523017220656,413.9173599764013,407.9457601704464,400.01767713109746,710.5064729425678,688.5420829089243,664.9895026948539
544,195.53114587814187,-2.5657870213469103e-05,5.16,195.53114587814187,201.76701876151134,201.76701876151134,413.9069974559072,407.9363822474112,400.0084785324798,710.293320341861,688.3557738095044,664.8261478808769
545,195.05294736459237,-0.00040648471051107915,5.22,195.05294736459237,201.08026503405952,201.08026503405952,414.2319942563757,408.3429524527422,400.4464284271609,710.4916390325941,688.6998049624052,665.2260131362583
546,195.46851425019935,-6.465436180513873e-05,5.22,195.46851425019935,201.63781008940296,201.63781008940296,413.99128256779983,408.0155496257004,400.02184565812286,709.9165533905955,687.931343154083,664.3013948244215
547,195.4816076145951,-2.4594387874166124e-05,5.22,195.4816076145951,201.6652366276204,201.6652366276204,414.00348509931,408.01529606600786,400.0070101525968,709.7403265523218,687.7477632504688,664.111331352898
548,195.07879825045222,-0.00034162411249016866,5.27,195.07879825045222,201.09661324532706,201.09661324532706,414.28574539569007,408.36008304764607,400.36862179865244,709.8805207140814,688.0102784221533,664.4129351721882
549,195.41203786658622,-5.595548517645099e-05,5.27,195.41203786658622,201.55156144643706,201.55156144643706,414.0870958457757,408.0920400961951,400.0208544727233,709.4103171588902,687.373552768337,663.6406566037364
550,195.41482897907431,-2.5136758154076233e-05,5.27,195.41482897907431,201.5859957992281,201.5859957992281,414.1174723561204,408.10052795428084,400.00675623590905,709.2687178476772,687.2141018124173,663.4643455842362
551,195.03288602134518,-0.00034210984835014724,5.32,195.03288602134518,201.0391003454735,201.0391003454735,414.387075512582,408.43776173887153,400.36637333439523,709.4293166674483,687.5100200151538,663.8107188981232
552,195.38355884668306,-5.4727636137896774e-05,5.32,195.38355884668306,201.5207780000637,201.5207780000637,414.18521933547277,408.16739093645197,400.0189381046958,708.9667280259553,686.8805636504043,663.0501280450753
553,195.38419119607303,-2.130892353002789e-05,5.32,195.38419119607303,201.535820706751,201.535820706751,414.19869877944336,408.16891192643953,400.00631682999665,708.8246197805053,686.7450121042551,662.9156226530808
554,194.9979339554801,-0.00033794874313874956,5.37,194.9979339554801,200.9896853761311,200.9896853761311,414.47139807457205,408.50621254514067,400.3636624993422,709.04185349805,687.0766757672116,663.282127007227
555,195.34353608651978,-5.2703935052855755e-05,5.37,195.34353608651978,201.4592052657842,201.4592052657842,414.26313314612185,408.2370817319217,400.0187093570509,708.5948494657315,686.4573562712702,662.5197713370187
556,195.34697983674346,-1.680721196251067e-05,5.37,195.34697983674346,201.48570357031144,201.48570357031144,414.2858036320392,408.24143271605436,400.0054015315833,708.5024394970987,686.353917894704,662.407249446538
557,194.91941130381298,-0.00040025918897956814,5.43,194.91941130381298,200.85831134032085,200.85831134032085,414.5936862039491,408.6341428120158,400.4335433274591,708.76572674934,686.7781488546947,662.8987063391208
558,195.34091476575844,-6.425139051979833e-05,5.43,195.34091476575844,201.42392738217643,201.42392738217643,414.34583794085154,408.3121192889135,400.0224909852391,708.2072838408282,686.0145900273658,661.9711848961493
559,195.34258071618316,-1.8656353843904405e-05,5.43,195.34258071618316,201.4317369312038,201.4317369312038,414.3508047801532,408.30678489525144,400.00598182114254,708.0851296830223,685.8964491396958,661.8541032458122
560,194.9794193675834,-0.0003383299168266962,5.48,194.9794193675834,200.90697704416374,200.90697704416374,414.6150760917721,408.6362523369315,400.36100820379033,708.302124010695,686.230389254063,662.2324222024129
561,195.33110640669676,-5.3284170209333404e-05,5.48,195.33110640669676,201.34602609489647,201.34602609489647,414.3820872682515,408.35867842712287,400.0207576033416,707.8127328838779,685.6004696200695,661.4847966067006
562,195.31001252622545,-2.3265905996883163e-05,5.48,195.31001252622545,201.36221826531124,201.36221826531124,414.42834925257773,408.37304338987394,400.0086004994523,707.7592879621976,685.5139543900619,661.3727395345488
563,194.88957325436388,-0.0004009979333299274,5.54,194.88957325436388,200.74091791006225,200.74091791006225,414.72387441630696,408.7552730827936,400.4290663013992,708.0104638063815,685.9313646736349,661.861118645847
564,195.27055780238763,-6.9332222537688e-05,5.54,195.27055780238763,201.27106196118592,201.27106196118592,414.5111778363247,408.4585617480518,400.0315103959771,707.5444567679751,685.2380198379363,660.9803138675267
565,195.2841361882076,-1.4110945937506614e-05,5.54,195.2841361882076,201.3105140534699,201.3105140534699,414.52633817957485,408.45169925537886,400.00671994428643,707.4600509227336,685.144877034858,660.8802261058225
566,194.94817814884345,-0.00033352779271533795,5.59,194.94817814884345,200.81198470259218,200.81198470259218,414.7670363174134,408.7654245076182,400.3565903314685,707.6940576933064,685.5204124814512,661.3212519990904
567,195.29039245424548,-4.904429159879875e-05,5.59,195.29039245424548,201.2672664095638,201.2672664095638,414.5755612785891,408.5087772028756,400.02592589731546,707.204376686284,684.8899559643157,660.5808200969593
568,195.31670450880287,-1.1956490467257552e-05,5.59,195.31670450880287,201.30892217491316,201.30892217491316,414.574273752949,408.4949387458497,400.0085353165721,707.1684498051537,684.8536012226853,660.5534634135828
569,194.91187857472164,-0.0003990888872629217,5.65,194.91187857472164,200.71808170610467,200.71808170610467,414.8672372096686,408.8704182033422,400.42474495332357,707.4622488735231,685.3099658113804,661.0832428768921
570,195.3367823172757,-7.278517550446395e-05,5.65,195.3367823172757,201.24361087297592,201.24361087297592,414.59765662790915,408.5489433256374,400.03598263779736,706.8107735140668,684.5356271032583,660.2140585336881
571,195.3564700469677,-1.8459420132677096e-05,5.65,195.3564700469677,201.3005142040608,201.3005142040608,414.6201530374483,408.5431433444459,400.0097263739737,706.7610002141558,684.4566345016448,660.1163383572963
572,195.02262132075063,-0.00033706707413860837,5.7,195.02262132075063,200.81821978162867,200.81821978162867,414.8651957971006,408.8546256200212,400.35343391859163,707.0260501328514,684.8409370859874,660.5498534421067
573,195.36928431528173,-7.648184453901141e-05,5.7,195.36928431528173,201.22421893495235,201.22421893495235,414.6248634990942,408.58623682888356,400.03540912629416,706.3772855712306,684.1437310465894,659.8032336025173
574,195.38556013659016,-2.4985654243803168e-05,5.7,195.38556013659016,201.29902472532766,201.29902472532766,414.6724174767411,408.5912762864436,400.00968611772754,706.4085761702287,684.0977302848994,659.7060248498019
575,194.9847797637805,-0.0004015653096989258,5.76,194.9847797637805,200.7222695177706,200.7222695177706,414.9684671281765,408.96553495034414,400.4187042727382,706.6896896856227,684.5296319064039,660.1979023789946
576,195.3834128326098,-0.00011374238042283213,5.76,195.3834128326098,201.1928730499846,201.1928730499846,414.70137132717775,408.66418118988753,400.0625857741051,706.0190623085768,683.7886027398292,659.3959457729518
577,195.43612358595294,-2.9770585960653406e-05,5.76,195.43612358595294,201.2994101243768,201.2994101243768,414.7171635651602,408.6419527531432,400.01057577067655,705.9729952048068,683.6773367135104,659.2406187242443
578,195.0335622436726,-0.00040157924010875146,5.82,195.0335622436726,200.7338270868773,200.7338270868773,415.0212823366682,409.0176576079384,400.41434970919823,706.2694585167943,684.1018176365909,659.7071482527934
579,195.39896273646636,-0.00013248246350183734,5.82,195.39896273646636,201.16730967735748,201.16730967735748,414.7663446905952,408.7293913409659,400.0687289834786,705.5727371762866,683.3442179661625,658.8895411562581
580,195.4428126154384,-3.014877557072637e-05,5.82,195.4428126154384,201.26761030337065,201.26761030337065,414.7834867696352,408.70550214422207,400.0129376222408,705.5585517723684,683.2471399329988,658.7361038765833
581,195.0492459829356,-0.0003981446842591385,5.88,195.0492459829356,200.7166317842395,200.7166317842395,415.0855046685965,409.07581946004035,400.41302788431614,705.8752984466162,683.690224250865,659.2255731544201
582,195.39436315124124,-0.00011113602760004504,5.88,195.39436315124124,201.15063051079585,201.15063051079585,414.8653845891049,408.8032668612468,400.0777111121042,705.3450515446269,683.0514254485331,658.5037646980508
583,195.45744193495744,-2.306219985004354e-05,5.88,195.45744193495744,201.25934648916794,201.25934648916794,414.85625045465184,408.76137864598473,400.0117676509004,705.2977896288228,682.9464168029676,658.3630851300446
584,195.07257419798435,-0.00039676463773696824,5.94,195.07257419798435,200.7130128922732,200.7130128922732,415.1456871568101,409.1239021554101,400.4080403192205,705.5916709392728,683.3783987103175,658.8501871112255
585,195.40726763648055,-0.00011919325935050296,5.94,195.40726763648055,201.1305376226307,201.1305376226307,414.9186146293831,408.8485381248233,400.0662741391061,704.9909709886035,682.6832118144847,658.0721769704163
586,195.4563101316296,-2.5270686055289815e-05,5.94,195.4563101316296,201.22759635380413,201.22759635380413,414.9223643459035,408.81912338179046,400.01022505362545,704.9540088346978,682.5813904459673,657.9262772521756
587,195.07483408938072,-0.00039981006959688425,6.0,195.07483408938072,200.69116679849287,200.69116679849287,415.21573253011803,409.1826415219051,400.40556554969527,705.2460282936013,683.0060970795303,658.4025755859643
588,195.4203820414694,-0.00012970727473948784,6.0,195.4203820414694,201.1127522352979,201.1127522352979,414.98153614420124,408.90682405199453,400.07720309970364,704.6319767022361,682.3217179214112,657.6659663320485
589,195.48037797507374,-3.235724011951824e-05,6.0,195.48037797507374,201.2260426021682,201.2260426021682,414.9806837009834,408.86933629715423,400.012651842424,704.5791916636108,682.2007468889338,657.5030253016596
590,195.101155331687,-0.00040580006569068683,6.06,195.101155331687,200.6980422906194,200.6980422906194,415.2739034829622,409.2295667044925,400.40230767993654,704.8652760763118,682.6115929464329,657.9598739516125
591,195.44861195605142,-0.00013138689353364708,6.06,195.44861195605142,201.1247414493721,201.1247414493721,415.0400550476723,408.9511159429137,400.07069587029076,704.2405802578772,681.9088296598604,657.2033362096838
592,195.49969810711374,-3.171278789715348e-05,6.06,195.49969810711374,201.22758958874255,201.22758958874255,415.03943395986033,408.9165323709889,400.01156768341326,704.2106584633857,681.8083110158282,657.0588762056664
593,195.1387233080841,-0.0003971138797482787,6.12,195.1387233080841,200.71253874659232,200.71253874659232,415.3166147197284,409.267033134104,400.398420873357,704.4967221646157,682.2329588123299,657.541426092105
594,195.49692681482145,-0.00013841137878189969,6.12,195.49692681482145,201.14154474976888,201.14154474976888,415.0897614225258,409.00218113469407,400.087580109401,703.9622722373873,681.606574318961,656.8517648175596
595,195.56531985738505,-3.0716529150098815e-05,6.12,195.56531985738505,201.2629884111672,201.2629884111672,415.07609068606814,408.9552681164894,400.016560076037,703.9201475900991,681.4976057291516,656.7006640674323
596,195.22004229120787,-0.0003958297306289049,6.18,195.22004229120787,200.76497271641858,200.76497271641858,415.34430719025704,409.29596813926884,400.39506699296436,704.1847288968492,681.9066878000252,657.1749564146792
597,195.57852632739173,-0.0001267676550040786,6.18,195.57852632739173,201.1907016002575,201.1907016002575,415.1079105061036,409.0243448587353,400.08814007309934,703.7202396222314,681.3522369107174,656.5700858555081
598,195.65968785800237,-2.7821140703987446e-05,6.18,195.65968785800237,201.30707390476542,201.30707390476542,415.07641141942463,408.96918105332816,400.0153992421991,703.6273007081364,681.2258697173705,656.4233968225489
599,195.31587129975878,-0.000400211340608303,6.24,195.31587129975878,200.81898864515745,200.81898864515745,415.3464146293916,409.3089668094396,400.39203504372813,703.922454959174,681.6513925081871,656.905998258351
600,195.67197469224152,-0.00012552047277658573,6.24,195.67197469224152,201.24435342690077,201.24435342690077,415.12800657256224,409.05372610535267,400.0999790711372,703.4801025629187,681.1327381430526,656.3416844269675
601,195.77113769104255,-3.62361950018153e-05,6.24,195.77113769104255,201.3932119268473,201.3932119268473,415.0947400904284,408.9906281459153,400.0172177302287,703.440471978042,681.0275844058997,656.2000981619667
602,195.43775508921527,-0.00040075207370049437,6.3,195.43775508921527,200.9197214381232,200.9197214381232,415.36616872469017,409.3276375790222,400.3870944790735,703.6848273935691,681.4102686926436,656.6445916371789
603,195.76827881178707,-0.00014398799328330103,6.3,195.76827881178707,201.29162361206377,201.29162361206377,415.12901243103215,409.0722155199046,400.11066722531575,703.2457598827432,680.9133835747334,656.1196220414855
604,195.86252445028268,-4.521239827293133e-05,6.3,195.86252445028268,201.4309960612269,201.4309960612269,415.0946547248072,409.0059234949217,400.0242232914038,703.18153047692,680.7841598294087,655.9566679965199
605,195.53605181854593,-0.00040862078064696217,6.36,195.53605181854593,200.96878397683787,200.96878397683787,415.36267041066526,409.33539691025504,400.3849079586218,703.4190703919361,681.1494794839939,656.3793309535831
606,195.85236246628767,-0.00015132354761093758,6.36,195.85236246628767,201.33627984894792,201.33627984894792,415.1386094429106,409.0788248088208,400.10425779787306,703.0038912714969,680.6620402769089,655.8637134682828
607,195.9481728258981,-3.534783005176845e-05,6.36,195.9481728258981,201.4635434819483,201.4635434819483,415.08309269203863,409.0034617711354,400.0179345521664,702.9179292459697,680.5344863398328,655.7191012796183
608,195.5812804427534,-0.00045811162903797165,6.43,195.5812804427534,200.93301906796842,200.93301906796842,415.38087559532426,409.3810292625702,400.43986928648474,703.1933579459916,680.9763336728158,656.2432107307711
609,195.94612082606673,-0.00018603113826698436,6.43,195.94612082606673,201.35060986060472,201.35060986060472,415.12034452017,409.09229002279704,400.1347190920686,702.7353432329267,680.4608625026132,655.7207292520104
610,196.07709808204444,-4.6609826752863626e-05,6.43,196.07709808204444,201.52210063394475,201.52210063394475,415.04939954406814,408.9974380227855,400.02642538769504,702.6174312705109,680.2975074628101,655.5403159377853
611,195.77889261729328,-0.0003979309446557888,6.49,195.77889261729328,201.09454719426725,201.09454719426725,415.2985313991532,409.3097407523197,400.37478532931283,702.865835669296,680.6738524518954,655.9797820964438
612,196.11927188083402,-0.00013904280925003398,6.49,196.11927188083402,201.50383080890566,201.50383080890566,415.078627525638,409.0502576304107,400.09472184903217,702.5087958417713,680.2374801303058,655.524531201472
613,196.20894649658587,-3.2899693733656754e-05,6.49,196.20894649658587,201.6293727459769,201.6293727459769,415.02881639360965,408.98028399699126,400.01379980163534,702.4504346237629,680.1377399657986,655.406285359987
614,195.85713954918484,-0.00045596084503418677,6.56,195.85713954918484,201.1130884578155,201.1130884578155,415.3122407333682,409.3464125314705,400.4276241126456,702.7339404026314,680.5832800268619,655.9323021107846
615,196.22212421853735,-0.00022557841911607923,6.56,196.22212421853735,201.50722847575634,201.50722847575634,415.01533061554,409.03711273040403,400.1128024723832,702.2642701881826,680.0734893539468,655.4261924940197
616,196.3172907368305,-5.388588451094023e-05,6.56,196.3172907368305,201.64888547434487,201.64888547434487,414.97077079627206,408.9626259334803,400.02260858387103,702.2225634777527,679.9622521858157,655.282856392005
617,196.02714573201516,-0.00039806569930667113,6.62,196.02714573201516,201.22611072411428,201.22611072411428,415.2117503149114,409.26701496289706,400.36368850118134,702.43755482255,680.3101561510338,655.6978336100394
618,196.33090621513117,-0.0001813351688508824,6.62,196.33090621513117,201.57295335898237,201.57295335898237,414.97280932610437,409.0053399200492,400.09067112595613,702.052543487771,679.8697449911172,655.2486580197954
619,196.40538373984782,-4.222734438985576e-05,6.62,196.40538373984782,201.68797266238175,201.68797266238175,414.9443473453235,408.9468789839701,400.0147117351573,701.992290663843,679.7563139222789,655.109126367341
620,196.0595514295706,-0.00046859853101177684,6.69,196.0595514295706,201.18191820717988,201.18191820717988,415.22108985040103,409.30443929093104,400.41855309614203,702.2521474309216,680.1749987725026,655.605341499514
621,196.42559340858455,-0.0002564522845555084,6.69,196.42559340858455,201.5790008900606,201.5790008900606,414.93892867764436,409.0064330998309,400.1068674974313,701.7114380426889,679.6076207261992,655.042743745432
622,196.5256547451648,-8.574666970129208e-05,6.69,196.5256547451648,201.71435894076544,201.71435894076544,414.8928238521288,408.9393773030676,400.0245530132438,701.6544612529865,679.4841166174937,654.8802927651278
623,196.18358358629186,-0.00047470541949434786,6.76,196.18358358629186,201.22074378012124,201.22074378012124,415.1758891587806,409.2935950431867,400.41631467279916,701.9019372016378,679.8714879215739,655.3310849090498
624,196.496457165488,-0.00032813248511065485,6.76,196.496457165488,201.54225907850494,201.54225907850494,414.9297555665952,409.04977887956494,400.16483821395127,701.4915296751643,679.4249929482959,654.8701326384878
625,196.59642777814062,-0.00011969933981392789,6.76,196.59642777814062,201.68909060538098,201.68909060538098,414.8854120933867,408.97221007290216,400.0600628694596,701.4479874546306,679.28609606695,654.668714090758
626,196.35472555282124,-0.00041750645194593705,6.82,196.35472555282124,201.34269505744467,201.34269505744467,415.1167638919848,409.24871506685304,400.36012866956196,701.6444518411271,679.5685973472894,654.990746547824
627,196.63689565909144,-0.00018457039880692694,6.82,196.63689565909144,201.67066212932556,201.67066212932556,414.93548129931156,409.040046117052,400.12769659476993,701.3699888166061,679.204019970299,654.5792421383115
628,196.7412648664936,-5.767457526717479e-05,6.82,196.7412648664936,201.82320475994513,201.82320475994513,414.89550619632666,408.96585949867165,400.0281090702863,701.3066429284496,679.0638240131202,654.3924695090795
629,196.42564659087026,-0.00047315219666033137,6.89,196.42564659087026,201.3764556118467,201.3764556118467,415.179407588432,409.30926983103626,400.4057308632894,701.5583285102538,679.444048221077,654.8367858563441
630,196.7732684054336,-0.0002210178662276352,6.89,196.7732684054336,201.75643674629524,201.75643674629524,414.9289439282276,409.0432343175399,400.12243853221645,701.1708301481575,678.9942801780493,654.3590600204496
631,196.88438032781153,-6.010657450883361e-05,6.89,196.88438032781153,201.90979706078213,201.90979706078213,414.8863845352682,408.9696004233504,400.0266486102577,701.0933411089328,678.8543462059444,654.1834034383884
632,196.5840784102117,-0.00046343602288256847,6.96,196.5840784102117,201.46351460372202,201.46351460372202,415.14177400596947,409.29828820053876,400.39990241156727,701.3077507520244,679.2216850028033,654.632222947605
633,196.89345412787807,-0.000214688850638467,6.96,196.89345412787807,201.78366633443386,201.78366633443386,414.8994866406203,409.05176311673785,400.14528045763683,700.8853704614929,678.7762790172419,654.1857042318388
634,196.99525030800285,-6.956688682679957e-05,6.96,196.99525030800285,201.93206981678003,201.93206981678003,414.849307628859,408.96773923079024,400.0369735797212,700.7800593814842,678.6090957164567,653.98251322268
635,196.69765999621512,-0.0004726986392588062,7.03,196.69765999621512,201.50492984290952,201.50492984290952,415.1092811553285,409.2900190432533,400.39766559568193,700.9908414100548,678.9588770282996,654.4058369652632
636,197.0129234225779,-0.0001758388167798497,7.03,197.0129234225779,201.86654428777254,201.86654428777254,414.8878754993127,409.03769559836513,400.11985688656114,700.5840205816402,678.4848985998613,653.9037548537744
637,197.09319539340578,-5.604357198296661e-05,7.03,197.09319539340578,201.99075321101571,201.99075321101571,414.8481682547204,408.96575535525716,400.0237452570516,700.4846787509124,678.3305215869358,653.7141446392972
638,196.78592854225352,-0.0004623372076547616,7.1,196.78592854225352,201.5547514948963,201.5547514948963,415.11299897840615,409.29262822541864,400.3900184985008,700.721786735846,678.7013569050139,654.155169105869
639,197.11165495596256,-0.00017131851922125296,7.1,197.11165495596256,201.94345517616767,201.94345517616767,414.909701005827,409.03905411559856,400.096120333909,700.3009792947533,678.1856881249007,653.5954423439874
640,197.1724203163363,-4.933770684167893e-05,7.1,197.1724203163363,202.04333971966997,202.04333971966997,414.88776437450645,408.98462944940263,400.0152836620876,700.2336523905992,678.0569310218062,653.4249486714311
641,196.86754541949946,-0.00045422221444324506,7.17,196.86754541949946,201.60374294397516,201.60374294397516,415.14940520050715,409.31145379415324,400.38226287473157,700.4559836137388,678.4208800384961,653.8625851632686
642,197.17664480949375,-0.00017599896987130492,7.17,197.17664480949375,201.9996458808221,201.9996458808221,414.9730309413994,409.066172859538,400.0843866273723,700.0801219348413,677.9235527623625,653.3034708337254
643,197.2464355155008,-5.115543883049689e-05,7.17,197.2464355155008,202.08986179739244,202.08986179739244,414.9304054842688,409.0048750076202,400.00922303036003,699.9966784244731,677.8078532592702,653.1688889161994
644,196.97256929548536,-0.00044735147082952675,7.24,196.97256929548536,201.669649941489,201.669649941489,415.16891497247445,409.31929992728357,400.37529390989096,700.1931733376308,678.1690148528312,653.625365030151
645,197.26650069415794,-0.00029969175244370927,7.24,197.26650069415794,201.9714156288213,201.9714156288213,414.9219181238028,409.0661523199948,400.1080156104261,699.6676775487423,677.6456476593729,653.1119225421342
646,197.3416137326753,-0.00010299575253180926,7.24,197.3416137326753,202.09436342106818,202.09436342106818,414.91255882956744,409.0175887337678,400.03429133834175,699.6572587301014,677.5502053331309,652.9697299958643
647,197.06729194962526,-0.0005111105503990965,7.32,197.06729194962526,201.66783261004838,201.66783261004838,415.1676842293786,409.3524337814909,400.4264203315287,699.8601861226206,677.9268307122862,653.4533038373636
648,197.36432941996316,-0.00031937559547989824,7.32,197.36432941996316,201.98732150727642,201.98732150727642,414.9268418747891,409.0990543749208,400.15929372467144,699.3976904638724,677.4433427500429,652.9707564456995
649,197.49524490411395,-0.00013287333320843864,7.32,197.49524490411395,202.14429382543892,202.14429382543892,414.85053910479394,409.0023387073373,400.04944125837096,699.2631588583513,677.2663261249755,652.7760483820358
650,197.27559624511613,-0.0004680934379621693,7.39,197.27559624511613,201.80748377036977,201.80748377036977,415.06810254381395,409.2811739624791,400.3750222257278,699.4459858685866,677.5837003687653,653.1796242521211
651,197.57296416710398,-0.0001931537987304166,7.39,197.57296416710398,202.1348465099796,202.1348465099796,414.8563261686429,409.0491418697071,400.12837410515965,699.0538098524746,677.1531715559332,652.7438371489956
652,197.6944308186461,-5.790458092291839e-05,7.39,197.6944308186461,202.28929125312038,202.28929125312038,414.79376042364964,408.96302471410166,400.02708728045724,698.9235992452691,676.9837216373761,652.5577400036411
653,197.4558855316494,-0.0004438348519224533,7.46,197.4558855316494,201.93495665436512,201.93495665436512,415.02484459512516,409.25471234821646,400.36526657712744,699.1051507923227,677.3088969049022,652.9734486014355
654,197.77976143660865,-0.00018065991923132962,7.46,197.77976143660865,202.29638482886307,202.29638482886307,414.8146960504642,409.01350307164154,400.1048150730126,698.6669829362795,676.8237296316183,652.4839219274714
655,197.89136631288187,-6.071584206934766e-05,7.46,197.89136631288187,202.42648832403407,202.42648832403407,414.75975847914725,408.943724743085,400.0253963069347,698.5236265552735,676.6595555271412,652.3124379026751
656,197.63536559627084,-0.0004957104740465068,7.54,197.63536559627084,202.0316002374182,202.0316002374182,415.0108770077034,409.2700740498813,400.4103495477277,698.716015933108,677.0230577647801,652.7868420839853
657,197.99281510081596,-0.000254078966290483,7.54,197.99281510081596,202.42719223878387,202.42719223878387,414.7893602160364,409.01853851297454,400.1458570054584,698.2658448015727,676.5255752909982,652.296145391601
658,198.15022819588336,-0.00010048959851483019,7.54,198.15022819588336,202.60223541455403,202.60223541455403,414.70085615989893,408.9152768865583,400.03656560120095,698.0612014910687,676.3071234394924,652.0826432413627
659,197.96110739902306,-0.00045678090560186124,7.61,197.96110739902306,202.29021159405696,202.29021159405696,414.9006157353038,409.18288115520346,400.35914055112545,698.1850537649115,676.592573013769,652.4756141867041
660,198.27871081850054,-0.0002369446133902997,7.61,198.27871081850054,202.6444541999248,202.6444541999248,414.6862417347654,408.94143332444025,400.10498881492566,697.7337870213933,676.1087442715212,652.0014058099764
661,198.36867376004128,-0.0001160192105973401,7.61,198.36867376004128,202.7168275670044,202.7168275670044,414.5935080255806,408.8604661558463,400.02837350732204,697.5373366770502,675.9356213778008,651.8410395248573
662,198.12917818377707,-0.000509164487635938,7.69,198.12917818377707,202.343330625303,202.343330625303,414.8298018757346,409.1755246851106,400.4062754546091,697.7394182365877,676.3074960827374,652.3248870555501
663,198.30894021186725,-0.0004792356388861885,7.69,198.30894021186725,202.50738723156113,202.50738723156113,414.5951163878983,408.97657602743504,400.2300106738911,697.4371817298885,676.0361380650829,652.0883553225009
664,198.38232753240456,-0.0003491980197153355,7.69,198.38232753240456,202.61397333930012,202.61397333930012,414.56396065026667,408.9192782147458,400.1546607861322,697.3737869800226,675.9318459998798,651.9663668555082
665,198.2042669600589,-0.0006856233954103397,7.77,198.2042669600589,202.28618869107345,202.28618869107345,414.71423558311943,409.15901422218343,400.461119943729,697.394953391271,676.150675555387,652.317646451547
666,198.3831592217387,-0.0003690259944184593,7.77,198.3831592217387,202.52087042058292,202.52087042058292,414.64688394138415,409.0511615097389,400.3335017458166,697.3116677359837,675.9787800017054,652.1167223328749
667,198.52768266628806,-0.0002649760732639228,7.77,198.52768266628806,202.64658734912794,202.64658734912794,414.47803405873964,408.8992396351448,400.18535079295685,696.9969544308968,675.6990199213697,651.8626941830194
668,198.3954299848442,-0.0005313310775975078,7.84,198.3954299848442,202.42974710269903,202.42974710269903,414.6326188112229,409.10463147508796,400.43435500406554,697.045121616637,675.8762682704258,652.1388222729632
669,198.54548626330396,-0.00022822204796713041,7.84,198.54548626330396,202.61523621697856,202.61523621697856,414.5580098826996,409.0040097769645,400.31822336433424,696.9042809291172,675.6841506297761,651.9331670894777
670,198.68269200711623,-0.00015936529879434502,7.84,198.68269200711623,202.76991959345662,202.76991959345662,414.4443492430213,408.8832623807287,400.18649759046707,696.6321757864537,675.4193334548418,651.680702256649
671,198.54200199479902,-0.0005863000054844303,7.92,198.54200199479902,202.5264235726003,202.5264235726003,414.5746386682712,409.08504645836064,400.44028214326966,696.5671743978376,675.5403351548899,651.9316620362756
672,198.6714326008454,-0.00021502500716186201,7.92,198.6714326008454,202.7004546948808,202.7004546948808,414.5441976620972,409.0239683740046,400.3581044800837,696.4645232822961,675.3837762013862,651.7541813653347
673,198.77213906710736,-0.00014619200114251996,7.92,198.77213906710736,202.82440159603138,202.82440159603138,414.46914560683945,408.9398650794706,400.26062519957577,696.2544558884474,675.1824872699465,651.5618601271839
674,198.6069697661342,-0.0005537546322463838,8.0,198.6069697661342,202.56598603904206,202.56598603904206,414.6300336298217,409.1665173735496,400.5379624936174,696.2393254433485,675.3528716351487,651.8618537060684
675,198.75492224183756,-0.0001762398741909088,8.0,198.75492224183756,202.75402102733995,202.75402102733995,414.58438398490847,409.096371990475,400.44941404256593,696.0933658484784,675.1716441156642,651.6717441417411
676,198.8545074639473,-0.0001276858404725134,8.0,198.8545074639473,202.88380542525917,202.88380542525917,414.5153118817628,409.0153825075736,400.3522587231243,695.8754043390743,674.9654360643277,651.4754537197529
677,198.69265659599432,-0.0005380865542885527,8.08,198.69265659599432,202.64467023036977,202.64467023036977,414.67822826076736,409.2378276185085,400.6218697332525,695.8632852659225,675.1267232144094,651.7597036759264
678,198.84677643363486,-0.00017145490842784827,8.08,198.84677643363486,202.83696005359727,202.83696005359727,414.62582714650847,409.1585021986166,400.52186041594155,695.6737846687174,674.9113494326447,651.5414566411919
679,198.94773245080594,-0.00013642456698403915,8.08,198.94773245080594,202.9652345320695,202.9652345320695,414.5471155998816,409.0636217091948,400.408111350393,695.4246078999472,674.6798772956155,651.3250500959124
680,198.7994692194708,-0.0005377145312468468,8.16,198.7994692194708,202.74611578280087,202.74611578280087,414.69025316231426,409.2581432329678,400.64482723812546,695.3447546670285,674.7820970502121,651.5586956509271
681,198.97529674379524,-0.0001840666010529679,8.16,198.97529674379524,202.9561987907752,202.9561987907752,414.61072751423615,409.1440748764474,400.500507692475,695.022993540376,674.4559933585938,651.2414865468909
682,199.06953029976162,-0.00012293158010334704,8.16,199.06953029976162,203.0771873852513,203.0771873852513,414.5345223585735,409.0452096618998,400.37760087062134,694.7411046668057,674.1902234614629,650.9883093526306
683,198.90971971138364,-0.0005065202440492911,8.24,198.90971971138364,202.85505343106882,202.85505343106882,414.68279123714126,409.237770077352,400.60994511371206,694.670900510735,674.2865938302957,651.2071462440032
684,199.05799200084778,-0.00013188592028978707,8.24,199.05799200084778,203.03245694162246,203.03245694162246,414.6192582448734,409.14433129072023,400.4922885998661,694.4375208542679,674.0280181435003,650.9437542724539
685,199.11553823584885,-7.389200960128406e-05,8.24,199.11553823584885,203.1087543441008,203.1087543441008,414.57526599277446,409.08525454199423,400.4193223204192,694.2952060110855,673.8813173815139,650.7977719280399
686,198.90351057578155,-0.0005064473114981816,8.33,198.90351057578155,202.818643328574,202.818643328574,414.7782077881745,409.34633842474744,400.73772564562654,694.3871397377678,674.1351848726463,651.1760386147149
687,199.0137850004668,-0.00011490245910039665,8.33,199.0137850004668,202.9577675342949,202.9577675342949,414.75778636092105,409.29620165319426,400.66714907868084,694.2958322240278,673.9942483080442,651.0151269483979
688,199.063025786706,-7.137969056503213e-05,8.33,199.063025786706,203.02812501627915,203.02812501627915,414.70901240727625,409.23395434268474,400.5892821810398,694.1637282913908,673.8529975222722,650.8679543770105
689,198.8803714035688,-0.00044014957465510207,8.41,198.8803714035688,202.78887010287522,202.78887010287522,414.8914228444252,409.45995145040035,400.86006804083274,694.260443955751,674.0753863239141,651.1883569621766
690,198.97313245328013,-9.118978336430938e-05,8.41,198.97313245328013,202.91264966793986,202.91264966793986,414.8763573459825,409.4151696247867,400.7937598959549,694.2179431437647,673.9697169876389,651.0511342714209
691,199.02574139235927,-6.569168441616924e-05,8.41,199.02574139235927,202.98811988135495,202.98811988135495,414.8297638765105,409.3535505501639,400.71537589355825,694.099990623854,673.8355765687538,650.9065939173178
692,198.8724939132436,-0.0004420039478399973,8.49,198.8724939132436,202.7822768399287,202.7822768399287,414.9871283054574,409.55383322249276,400.9586680544519,694.1468039685176,674.0090877490152,651.1801388408018
693,198.98767234171294,-0.00010731896016746845,8.49,198.98767234171294,202.9384439278114,202.9384439278114,414.9509376796708,409.4810984393329,400.85709157745913,694.0370117881396,673.8350877942268,650.9748642031055
694,199.08305849433975,-8.749177378897244e-05,8.49,199.08305849433975,203.0671907108355,203.0671907108355,414.8665899478264,409.377108801557,400.72783950126336,693.8230822219048,673.6046402914883,650.7329686845527
695,198.94698224371174,-0.0004963184344263238,8.58,198.94698224371174,202.88028698417457,202.88028698417457,415.01358584547734,409.56740276358414,400.9607747457485,693.8170347525198,673.7348949564023,650.9724495034288
696,199.06403074414726,-0.00010114169636843418,8.58,199.06403074414726,203.04891491741327,203.04891491741327,414.9850263220255,409.4905040938029,400.8465510759497,693.7470843922652,673.5665921646488,650.7514480834888
697,199.16810081243557,-6.551615648198172e-05,8.58,199.16810081243557,203.16210039407747,203.16210039407747,414.88287735703614,409.37994385893836,400.7182489194831,693.6202637080071,673.3951625922962,650.5490100653174
698,199.04726618499865,-0.0004375977011030763,8.66,199.04726618499865,202.9916314005325,202.9916314005325,415.01456704596075,409.5419056713495,400.9127720303149,693.6632079444723,673.5269628700273,650.7553671047453
699,199.16775836539367,-0.00010175574091209061,8.66,199.16775836539367,203.15159270169195,203.15159270169195,414.96770872799766,409.44953016531593,400.7799699170099,693.6030859304567,673.3540153163832,650.5134632358889
700,199.2901030761983,-9.595214047197764e-05,8.66,199.2901030761983,203.28892101826423,203.28892101826423,414.82519415507016,409.29127230180427,400.5903035611422,693.3798145361251,673.0786401889799,650.1945967446661
701,199.18130975738862,-0.0005125219584783958,8.75,199.18130975738862,203.1405044929133,203.1405044929133,414.9466473976247,409.4308712089393,400.74887009662245,693.3442238346645,673.125348528505,650.3081687855458
702,199.31896389413401,-0.00014306770085381615,8.75,199.31896389413401,203.34444971026207,203.34444971026207,414.88068548063137,409.2904682024216,400.53885366844304,693.219283881902,672.8429542810675,649.9207422625198
703,199.47965564320535,-0.00012008591479362174,8.75,199.47965564320535,203.51923242475527,203.51923242475527,414.7008108773089,409.09368176516534,400.2996905348424,692.8926148377639,672.4657693495601,649.4900396923529
704,199.32969855380057,-0.0004940858630037015,8.84,199.32969855380057,203.35881376455183,203.35881376455183,414.9051033194162,409.2953343810083,400.50958213100444,692.9199527647418,672.5626692868325,649.641793884869
705,199.48816009419886,-0.0001359030886259882,8.84,199.48816009419886,203.56463727850897,203.56463727850897,414.7620415618931,409.09581835881,400.24115345431215,692.6694385930875,672.1802065706006,649.1585389153053
706,199.55335734781298,-9.314651117142692e-05,8.84,199.55335734781298,203.6739552876303,203.6739552876303,414.7203002038975,409.01016660774326,400.10425397021095,692.4666043757509,671.9144570343086,648.8335414911763
707,199.39680731837328,-0.00047042922667406284,8.93,199.39680731837328,203.46911259219002,203.46911259219002,414.9496694222695,409.27750212213607,400.4146893185305,692.5399916188228,672.1089848669161,649.1190294427089
708,199.55631897351438,-0.0001317682021245714,8.93,199.55631897351438,203.69437441696047,203.69437441696047,414.83259871812015,409.0860763324135,400.1469868189634,692.2177056520197,671.6590605209434,648.5787486612605
709,199.62820574132144,-0.0001105588510331712,8.93,199.62820574132144,203.7857778914517,203.7857778914517,414.78657387142846,409.03592628767063,400.0789546133162,692.0314280272091,671.4458858322896,648.3353831040814
710,199.42760287965353,-0.00046960674248330836,9.02,199.42760287965353,203.57946852220454,203.57946852220454,415.0906020653771,409.3345762490163,400.40525586221105,692.1477525868577,671.6570240574727,648.6346663727301
711,199.64905065680915,-0.00012821944250474004,9.02,199.64905065680915,203.8183971121933,203.8183971121933,414.86108694017383,409.08891226204315,400.1168640297608,691.7477606033985,671.1693934346828,648.0812277456819
712,199.64471613292818,-9.640272382949178e-05,9.02,199.64471613292818,203.88267100758807,203.88267100758807,414.92233724452814,409.08406420751163,400.0657593413221,691.6229974463039,670.985746165747,647.8576819457542
713,199.50905582708864,-0.0004644653366577822,9.11,199.50905582708864,203.69321786617098,203.69321786617098,415.132944846631,409.3532469574648,400.40003210650565,691.7120245750675,671.2048702840602,648.1839864476126
714,199.64443600581538,-0.00012896442310383893,9.11,199.64443600581538,203.89485226473954,203.89485226473954,414.9655776095227,409.11223177351104,400.079430026527,691.2628101190018,670.6317362238639,647.5215109994188
715,199.64566584357792,-7.910903142205328e-05,9.11,199.64566584357792,203.92625728665092,203.92625728665092,414.97515005790456,409.09630134577566,400.0349821208437,691.127890358476,670.4533007407634,647.3044027397586
716,199.46802941013775,-0.00043124947218764476,9.2,199.46802941013775,203.71543262014254,203.71543262014254,415.22045146328236,409.37700005437466,400.3655420751296,691.2289887138489,670.6655412697982,647.6099622561812
717,199.57022755081618,-0.00010114499408164779,9.2,199.57022755081618,203.87816850052985,203.87816850052985,415.0630611947586,409.15006691558506,400.062228609616,690.8038190493364,670.1194207185913,646.9743564414983
718,199.56342076066608,-6.885922922506005e-05,9.2,199.56342076066608,203.89908676647877,203.89908676647877,415.0826348694363,409.14517864942644,400.0310381288143,690.6888574129719,669.9692148812785,646.7896779391219
719,199.38828375042198,-0.0004156863983343362,9.29,199.38828375042198,203.68950703434416,203.68950703434416,415.3239537539307,409.4227918830657,400.3588736428734,690.8211397646382,670.2060619228669,647.1138223749417
720,199.48699896923443,-8.863022230076734e-05,9.29,199.48699896923443,203.85315956040864,203.85315956040864,415.19820591225374,409.21230102657444,400.0562039449143,690.4380217710967,669.6759350353822,646.4689075683349
721,199.478509902342,-6.321089292071758e-05,9.29,199.478509902342,203.85898961568765,203.85898961568765,415.20315639516565,409.20660811562186,400.0288133347065,690.3816808765414,669.5818612540487,646.3316233892498
722,199.30022873158293,-0.0004084528987756686,9.38,199.30022873158293,203.65567429519012,203.65567429519012,415.4630608718263,409.49012817300365,400.35379599612793,690.5572612510535,669.8440532331772,646.6684729721135
723,199.40533393665683,-8.322221910761485e-05,9.38,199.40533393665683,203.8202913378593,203.8202913378593,415.3346120075182,409.2828244999006,400.05301599358313,690.1867563175111,669.3241460043316,646.0253996786115
724,199.39992155640485,-7.011207628060401e-05,9.38,199.39992155640485,203.83824561295347,203.83824561295347,415.36763286606566,409.29508662909774,400.03386229477553,690.1091130659361,669.2070829716098,645.8601473966845
725,199.219594139252,-0.0004484897533088006,9.48,199.219594139252,203.62854225075083,203.62854225075083,415.6379712487757,409.60136653215886,400.3893831721335,690.2557434526636,669.4632196160402,646.2031286375241
726,199.3162005940965,-9.67126486047798e-05,9.48,199.3162005940965,203.8149352271128,203.8149352271128,415.53276578415546,409.38796344243593,400.05601595502196,689.8804243901315,668.895077450959,645.4771201937758
727,199.32640107993856,-8.127247634404089e-05,9.48,199.32640107993856,203.83884020246416,203.83884020246416,415.5447884463249,409.3929971243909,400.03389250917763,689.7327876725229,668.7347130791677,645.2787478624062
728,199.15640209515857,-0.00040894999409568644,9.57,199.15640209515857,203.65810792259364,203.65810792259364,415.8074247562381,409.6764382717124,400.34980280125313,689.8676001448019,668.9589181789567,645.5667208847813
729,199.26183221103477,-9.277018488629274e-05,9.57,199.26183221103477,203.83959779773548,203.83959779773548,415.70520856977345,409.4865019968187,400.0488897098381,689.5181808844751,668.442576898697,644.9012822974107
730,199.26122844486508,-7.495224549136648e-05,9.57,199.26122844486508,203.86361422759336,203.86361422759336,415.7329700108887,409.49892472217516,400.0303825992783,689.3881637186166,668.3037036840733,644.7262237159359
731,199.0980823599002,-0.00043050436587133145,9.67,199.0980823599002,203.6830292936059,203.6830292936059,415.99197223752344,409.79739687720354,400.37866557974286,689.5631422391355,668.5814517905119,645.0839295691084
732,199.22981500283674,-0.00010535029978631094,9.67,199.22981500283674,203.90524251578205,203.90524251578205,415.8956601387635,409.5963572774468,400.05535310546594,689.1244220648293,667.9688694488334,644.3223383410854
733,199.21515386693588,-8.388246621116036e-05,9.67,199.21515386693588,203.91844778517103,203.91844778517103,415.9071248976038,409.6072293895301,400.03844999017156,689.0021548282151,667.8431310580163,644.1546659669103
734,199.0753634267508,-0.0004184004771262684,9.76,199.0753634267508,203.79439656753536,203.79439656753536,416.1957725484493,409.90080684451146,400.35485221122985,689.1362256466115,668.0570316012149,644.4252231387276
735,199.22489897347313,-0.0001010033217160311,9.76,199.22489897347313,204.0298065309024,204.0298065309024,416.0986151543642,409.72300489469563,400.0593748706006,688.7646247151866,667.5250356683999,643.7370137027218
736,199.2156690998369,-7.079330688497532e-05,9.76,199.2156690998369,204.060792899426,204.060792899426,416.1586261015696,409.7580135146783,400.0435471874094,688.6665127730995,667.4040030261822,643.5489896166011
737,199.07681697100432,-0.0004007021789429466,9.86,199.07681697100432,203.9238445301292,203.9238445301292,416.42550687993383,410.0560589431953,400.37732525325504,688.891312679013,667.7139520696027,643.9147390900846
738,199.2183921169713,-7.286965780084476e-05,9.86,199.2183921169713,204.15138888157284,204.15138888157284,416.3156673678522,409.8480414562881,400.04455561307986,688.4698643920141,667.1365934396719,643.1911401395711
739,199.22792908225952,-7.736364984589628e-05,9.86,199.22792908225952,204.19236060051998,204.19236060051998,416.3472753950756,409.8669218914682,400.03738658755316,688.3326246451214,667.0024279492011,643.0330474089699
740,199.10071689461796,-0.000390713657052455,9.96,199.10071689461796,204.07202908270585,204.07202908270585,416.6183389494537,410.16124262855595,400.36946362423123,688.5286055939746,667.2810637402215,643.3761366452787
741,199.26043821517555,-7.753089569428884e-05,9.96,199.26043821517555,204.31194700766042,204.31194700766042,416.50006880758906,409.9546273461639,400.04918520191177,688.0574242017192,666.6806665721751,642.6513389580522
742,199.25524673291255,-6.397885550635252e-05,9.96,199.25524673291255,204.34295765298745,204.34295765298745,416.54416786943983,409.9814798445449,400.0354751406937,687.9518944621971,666.5656304328498,642.4847290842006
743,199.1079854426583,-0.00038631096101815476,10.06,199.1079854426583,204.215296865406,204.215296865406,416.8407036777919,410.29107375769786,400.36904709318605,688.1891129461071,666.8603919876194,642.8140762134491
744,199.24498792539356,-8.33347999763534e-05,10.06,199.24498792539356,204.43935397600438,204.43935397600438,416.7461798069436,410.102715219377,400.05296829464226,687.7110570228629,666.2507657731927,642.0605644133665
745,199.2100403478981,-7.379389735640007e-05,10.06,199.2100403478981,204.44958598302972,204.44958598302972,416.82703980076207,410.1500092691096,400.0422444673955,687.6718482961124,666.165615640295,641.8916985132589
746,199.03490532548736,-0.00040327058611178135,10.16,199.03490532548736,204.29747654442082,204.29747654442082,417.138933378208,410.4713774262369,400.3791006662993,687.898286795484,666.4539886837167,642.2026638389524
747,199.16533198077917,-9.666061615642985e-05,10.16,199.16533198077917,204.52406037719535,204.52406037719535,417.06542934886534,410.2896435911207,400.062293332897,687.4976404150466,665.8928781895598,641.4877284572252
748,199.0830923238421,-9.091389380744275e-05,10.16,199.0830923238421,204.47873244956793,204.47873244956793,417.118722627298,410.3258418630304,400.0513286368648,687.3574628183785,665.7832504096027,641.3262324596147
749,198.92914905872746,-0.0004252861634614913,10.26,198.92914905872746,204.38251194487708,204.38251194487708,417.48809973566546,410.6608792448589,400.38136086326494,687.8542026241036,666.2190648331363,641.7340190910876
750,198.9697717747007,-0.00015977913579734437,10.26,198.9697717747007,204.50685947475768,204.50685947475768,417.37937061030686,410.48251481018593,400.0828487730025,687.2393142752514,665.5959416725368,641.005807768912
751,198.89082167157972,-0.00015908978738199409,10.26,198.89082167157972,204.50743283126334,204.50743283126334,417.5815068254665,410.58014429794974,400.0729498838669,687.4791789581137,665.6495532265342,640.8913187720502
752,198.7943696686522,-0.00037362441261301615,10.36,198.7943696686522,204.39562032939799,204.39562032939799,417.8465995506594,410.8702517101599,400.3821939821186,687.6768966717129,665.9168944044861,641.1792580202707
753,198.9137310085232,-9.952593044804114e-05,10.36,198.9137310085232,204.61153070907926,204.61153070907926,417.7826137776565,410.70356044768016,400.0775514019852,687.3402837545246,665.4323485649178,640.5363841280421
754,198.86816232478833,-8.344356843859035e-05,10.36,198.86816232478833,204.60981049257325,204.60981049257325,417.891177334516,410.7595556851681,400.06852702879985,687.3546031813189,665.3775845086517,640.3913183157136
755,198.7504511461031,-0.0003772326787376823,10.47,198.7504511461031,204.49550852547182,204.49550852547182,418.16964371271115,411.0590155670497,400.4081225777678,687.5730747428765,665.6785609473753,640.7485876502168
756,198.88658164018972,-8.884413170240357e-05,10.47,198.88658164018972,204.73819138931376,204.73819138931376,418.11840352159186,410.8852650544423,400.08563395631256,687.2019731693858,665.143609711171,640.0481921421318
757,198.87257106556112,-9.588448051323084e-05,10.47,198.87257106556112,204.77437780303353,204.77437780303353,418.21892330536264,410.9418049767314,400.083361008933,687.2053083554816,665.0976242930443,639.9220266069663
758,198.76992695298347,-0.00035327813270558117,10.57,198.76992695298347,204.69605262801502,204.69605262801502,418.5002804556255,411.2257768546469,400.3860725789387,687.444288887269,665.3838623749149,640.2308996395931
759,198.9070935484595,-9.946627275125852e-05,10.57,198.9070935484595,204.92451561014317,204.92451561014317,418.4500611638201,411.07133623255487,400.09086543737976,687.1195181776267,664.9143601539097,639.5987078942577
760,198.9164560666873,-0.00010000030986911934,10.57,198.9164560666873,204.9719473063687,204.9719473063687,418.51578506909794,411.10892780979805,400.0764377064558,687.0887022577565,664.8562405363829,639.4715886239397
761,198.80228459740863,-0.0003668170977573215,10.68,198.80228459740863,204.8816119432638,204.8816119432638,418.8037824144624,411.4070532821715,400.40509405332296,687.3426717976726,665.1750701481403,639.830058524855
762,198.9373955318498,-0.00011445442136504003,10.68,198.9373955318498,205.11788414737188,205.11788414737188,418.7437792718419,411.23920492047824,400.0894530617745,686.9868352484407,664.6644895880275,639.147876780495
763,198.86939798322896,-0.00010690451204964369,10.68,198.86939798322896,205.0975979543741,205.0975979543741,418.85459246928826,411.29824881836356,400.0785618436545,686.9811940714187,664.6088148994997,639.0003080695863
764,198.76992826096233,-0.000362878493641583,10.78,198.76992826096233,205.01361669165868,205.01361669165868,419.1314480772382,411.5781626712374,400.378511179771,687.1890695243079,664.8675151127319,639.2854021621495
765,198.87578490939472,-0.00012068394322861664,10.78,198.87578490939472,205.20047437117077,205.20047437117077,419.0736246730703,411.42117128935047,400.08086234956795,686.8152309172435,664.3651507079065,638.6272894999407
766,198.82544077741522,-0.00012169276727880263,10.78,198.82544077741522,205.17788383700602,205.17788383700602,419.1475489874384,411.4618854961846,400.0731109354346,686.7429360422409,664.2752547756211,638.483558020924
767,198.71467045120886,-0.0003811179498901529,10.89,198.71467045120886,205.08072153339046,205.08072153339046,419.4080515252214,411.7376671127912,400.39674538074604,686.8848697408076,664.5128475096885,638.8015021076033
768,198.88318668439632,-0.0001251058823201756,10.89,198.88318668439632,205.32377120695915,205.32377120695915,419.29452722036865,411.54369305952036,400.0926212522416,686.383192351521,663.9375664939474,638.136920220588
769,198.88505505374997,-0.00013528763027503832,10.89,198.88505505374997,205.35755667453097,205.35755667453097,419.3525321133743,411.567074828401,400.0972978464813,686.2010532845823,663.7803922309105,638.000043848417
770,198.8821288420084,-0.00038920239815942725,11.0,198.8821288420084,205.3528420432318,205.3528420432318,419.5331281107356,411.7880254703631,400.4143947424797,686.1719283526368,663.9151819525315,638.3091775585315
771,199.09736957466905,-0.00016285147365258101,11.0,199.09736957466905,205.63562653044477,205.63562653044477,419.4120402122935,411.57990603348617,400.1247954778151,685.5205412118642,663.2321984890341,637.6136899113488
772,199.21405093212883,-0.00017846067134552612,11.0,199.21405093212883,205.75524949777662,205.75524949777662,419.3762567570693,411.54409972513105,400.1307363527527,685.0963250145903,662.9237701798417,637.4414644277543
773,199.3227582418399,-0.00042237926545296567,11.11,199.3227582418399,205.85510968550574,205.85510968550574,419.5006188636947,411.7175140366903,400.44525716214525,684.8373552097663,662.8987026835565,637.6976501903192
774,199.67054824226375,-0.00021084908181057127,11.11,199.67054824226375,206.25220169251315,206.25220169251315,419.28990615759113,411.4597690731326,400.17248375378176,683.8347086826726,661.9988936500832,636.9371066079808
775,199.90070729810208,-0.0002266595561924989,11.11,199.90070729810208,206.4745610352976,206.4745610352976,419.19277281405175,411.3734747237152,400.17769312523507,683.0244846837105,661.4155809885787,636.63621855551
776,200.1484691564656,-0.0004777591330271669,11.22,200.1484691564656,206.6886522954858,206.6886522954858,419.23033228665366,411.4846319072902,400.4848637439194,682.307095934955,661.052176882456,636.7058238289854
777,200.5352656880012,-0.00027809144030932487,11.22,200.5352656880012,207.07824284770976,207.07824284770976,418.95714823049275,411.1767252819217,400.19868934281743,680.7237748990572,659.7183288154805,635.6698397813111
778,200.81386761597443,-0.000329717806631602,11.22,200.81386761597443,207.25045701162324,207.25045701162324,418.76892342160954,411.0421666849068,400.2132999771999,679.257249839139,658.6687324311114,635.1003024626995
779,201.09451645040616,-0.0006772265868847382,11.33,201.09451645040616,207.43023057772513,207.43023057772513,418.73184825982077,411.0922615362798,400.51928061535796,677.667033622001,657.681802147506,634.8242114872511
780,201.831684294532,-0.00037367549036537717,11.33,201.831684294532,208.08363063947652,208.08363063947652,418.2224894570863,410.66241836517105,400.2543106958153,675.4057895766085,655.9231376773924,633.6756479079705
781,202.26474970383478,-0.00037579177664703867,11.33,202.26474970383478,208.45119506382477,208.45119506382477,418.0022848318323,410.5069646996836,400.2850767050892,673.0803132198788,654.267004782475,632.7604282641764
782,202.8760465002349,-0.0006518883503020545,11.45,202.8760465002349,208.94143822758684,208.94143822758684,417.8266892464225,410.5045045185825,400.5961218504711,670.5724276353994,652.6351079299645,632.0948940015155
783,203.76914890872493,-0.00043989474929806427,11.45,203.76914890872493,209.7080900479518,209.7080900479518,417.28692743810586,410.0603615147988,400.3371916657728,666.8202709552252,649.7856593188279,630.2247910505977
784,204.44672782406136,-0.0004400464296628881,11.45,204.44672782406136,210.2192771566699,210.2192771566699,416.849990117271,409.7851080425486,400.28904418216734,663.3495268127264,647.2448799216402,628.6740395887563
785,204.89707041544742,-0.0006189901331943304,11.56,204.89707041544742,210.52353042214062,210.52353042214062,416.66953400425996,409.75365186508253,400.49489590679667,659.8806710949183,644.7329415225522,627.2039825887215
786,205.4153225323845,-0.0004441491725718505,11.56,205.4153225323845,210.86336916750088,210.86336916750088,416.0793921090153,409.33096958395254,400.21781737839603,655.3907024623004,641.2029711356962,624.6713906601909
787,205.54840353857375,-0.0003833332390676958,11.56,205.54840353857375,210.8967497064912,210.8967497064912,415.90192069347324,409.21689936812345,400.18231025449296,651.6713529152812,638.2589022401303,622.5637012383309
788,205.68272099486697,-0.0005392133400461407,11.68,205.68272099486697,210.92438450701547,210.92438450701547,415.81632518909805,409.2823141534094,400.3940938019344,648.937914580204,636.1713161951714,621.1765324174912
789,205.85105747821606,-0.0002939461582988079,11.68,205.85105747821606,211.01083545822306,211.01083545822306,415.56603391898415,409.0638940448317,400.1321945102681,645.599158405909,633.354808125644,618.9044628803277
790,205.93147745978087,-0.0002874383702566874,11.68,205.93147745978087,211.00006330577196,211.00006330577196,415.4138714695189,408.99942996470674,400.12569189380406,642.9345524113245,631.1750750852357,617.2596418266724
791,205.95593968791852,-0.000516103816309843,11.8,205.95593968791852,210.95857942364466,210.95857942364466,415.477924641941,409.15933482683596,400.3842267178677,640.4685147438039,629.2423696651657,615.9076426960654
792,206.14505277143374,-0.0003329301518281147,11.8,206.14505277143374,211.10157905126582,211.10157905126582,415.27612486637156,409.0001411626636,400.11808459111165,638.0072460212647,627.1940866219501,614.1730786182263
793,206.19505836136065,-0.0003034526625893541,11.8,206.19505836136065,211.09077794965074,211.09077794965074,415.29738859790746,409.0473202620661,400.12435793388465,636.3953218376959,625.9090214900341,613.1527473166497
794,206.2674952678719,-0.0006463715818252336,11.91,206.2674952678719,211.11933387960005,211.11933387960005,415.38868413945784,409.2430429110463,400.348415335065,635.5050026488614,625.3014359745043,612.8121060412759
795,206.26589950398167,-0.0003095980305944934,11.91,206.26589950398167,211.1517079504734,211.1517079504734,415.37153730713595,409.15787980080296,400.1007256176806,633.5051388608649,623.5875787293902,611.3436608539492
796,206.46471025447232,-0.00029256199954019735,11.91,206.46471025447232,211.30197385937691,211.30197385937691,415.1840987601161,409.0818589924108,400.11238239350234,631.4015991795129,621.8286520183811,610.0060897406881
797,206.47018050194302,-0.0004220791523231737,12.03,206.47018050194302,211.30320443612243,211.30320443612243,415.3378820866193,409.2860893266525,400.36406508591244,629.8799892141803,620.5851597308541,609.1220604958422
798,206.66441767418124,-0.00019448717395620374,12.03,206.66441767418124,211.5006359152867,211.5006359152867,415.18261307977934,409.1172942991147,400.09679817577876,628.0687133883963,618.9614005524114,607.6924672537376
799,206.73391742149377,-0.0001842510318272872,12.03,206.73391742149377,211.51731362825632,211.51731362825632,415.12153582986446,409.1086058758835,400.10049360438205,626.4270214015428,617.553919279964,606.5714133607012
800,206.7431306643191,-0.0003826963821811358,12.15,206.7431306643191,211.4884085620276,211.4884085620276,415.25343696034605,409.29166248552497,400.3642056144998,624.6314968313055,616.0541105132714,605.482340626149
801,206.97514511324817,-0.00020667737828306,12.15,206.97514511324817,211.6568040261487,211.6568040261487,414.9728070538412,409.0700814286293,400.12210708163656,622.0234477864212,613.7668939682529,603.5609087768587
802,206.8290172151482,-0.00022973358770872476,12.15,206.8290172151482,211.52959487872508,211.52959487872508,415.0456578334227,409.07955291849294,400.10255453168884,619.8226377472589,611.8351384086006,601.9898702554334
803,207.0514277239863,-0.0005168123851605477,12.27,207.0514277239863,211.6519457763599,211.6519457763599,414.9302766210169,409.12088771388295,400.35787328502397,618.1355421793639,610.4279872220123,600.9599243600759
804,206.94752564514963,-0.00034349691089197165,12.27,206.94752564514963,211.56185203239139,211.56185203239139,414.9668571749813,409.04312515577345,400.1177629018968,615.808465942067,608.373868098552,599.1656449756997
805,207.06678846451894,-0.00021650725678945548,12.27,207.06678846451894,211.5870768684129,211.5870768684129,414.8588882013677,408.9904873085571,400.1246525853236,614.0380818938987,606.8040556373753,597.8372524933676
806,207.1392616897743,-0.00036493673109894154,12.4,207.1392616897743,211.6095063170147,211.6095063170147,414.9231130784062,409.1288128925819,400.3826738839628,613.0153325793049,605.8922263362999,597.1764078070414
807,207.30173579278076,-0.0001856792319714362,12.4,207.30173579278076,211.70938289493117,211.70938289493117,414.69916371960204,408.90720497266005,400.1289842140793,610.6751852922323,603.7886806867134,595.3125415743345
808,207.43369040795244,-0.00017870494446414753,12.4,207.43369040795244,211.7338657618969,211.7338657618969,414.551342860857,408.80950448311336,400.1285144049317,609.6045066409216,602.7616743797798,594.4297792843602
809,207.45360645873677,-0.00035685587396894203,12.52,207.45360645873677,211.6601255058576,211.6601255058576,414.5991239268524,408.9163617457959,400.36708516641323,608.2937384314424,601.5951391692013,593.4918395028785
810,207.70379056297088,-0.000193065531968295,12.52,207.70379056297088,211.7542316504846,211.7542316504846,414.2860004071567,408.6360492903495,400.17885215010534,606.4285059446388,599.8392010180986,591.8433519721079
811,207.79384032311194,-0.00021640370560804811,12.52,207.79384032311194,211.6095264221455,211.6095264221455,414.0644156299535,408.48593042598367,400.2338275674906,604.5797992392454,598.0596723816807,590.1268023044784
812,207.99942181447673,-0.0004189504688520973,12.65,207.99942181447673,211.54973153854647,211.54973153854647,413.87095384682874,408.41321927515975,400.49804644567797,602.5197479044796,596.0449147755207,588.1014985328735
813,208.16059910509887,-0.0002893813055599992,12.65,208.16059910509887,211.35286644432628,211.35286644432628,413.4397840144022,408.04521383443233,400.30654034410617,599.7584694063775,593.2935046179985,584.8906847514644
814,208.21177350157433,-0.0004153579544872166,12.65,208.21177350157433,210.79314610203528,210.79314610203528,413.0143416195591,407.7832062462463,400.4772960375443,597.2049615770101,590.4863414043501,580.819687405499
815,206.75973805443746,-0.001169903923333604,12.77,207.4265644180746,208.50581551907177,208.50581551907177,412.62522866009726,407.87872874827065,401.6730780297783,593.6918917791938,584.8870549574806,568.687344555488
816,205.0787390293651,-0.004410655625977422,12.77,205.0787390293651,209.15813576194412,209.15813576194412,418.0285942656804,412.64963327528085,404.8901174779347,629.30336853677,619.6186053736914,608.0811535765226
817,207.3675357124081,-0.0033232355313916884,12.77,207.3675357124081,208.95848339141153,208.95848339141153,413.3324135796965,408.6951375684242,403.0370374519159,598.8183049555869,590.4391015754078,576.391696343502
818,205.15033402574522,-0.0030356102739956814,12.9,207.79991923847075,208.50914458681515,208.50914458681515,412.1274853574031,407.4786856467268,401.6715683062237,593.8059392833321,582.6419872495015,561.0685611617865
819,205.57314499690122,-0.004272524287433632,12.9,205.57314499690122,209.4231800997841,209.4231800997841,417.8472829399656,412.43994107883515,404.8574235525015,630.6092277575794,620.0962619164542,607.1974637763791
820,207.20453901597503,-0.0036973105276157936,12.9,207.95306005607677,209.29972397796556,209.29972397796556,413.21110161691695,408.6306698401063,403.2325069951893,600.0675853459386,590.1879168467639,572.6047381853978
821,207.50885179997914,-0.002802102955259067,13.03,207.50885179997914,211.3327695333647,211.3327695333647,416.5986169928241,411.13327755260576,403.6118539860675,624.0504135732779,613.9689883476617,601.2729396385561
822,209.2772113048155,-0.0031192598362748125,13.03,209.2772113048155,211.5375536022216,211.5375536022216,413.1018892417428,408.26294428233496,402.28694843837707,601.7072120772768,592.7546154482898,577.9420651844003
823,209.75601751963626,-0.002604508770592928,13.03,209.75601751963626,211.69268861008146,211.69268861008146,412.03932856836667,407.14681631436866,401.0947729827751,596.3743185333612,586.164473710008,567.9061239452694
824,207.0170566170911,-0.002122728403178953,13.16,209.51412125611066,210.56956439684532,210.56956439684532,411.78992227209807,407.05510414941534,401.3581879941529,591.6090371734574,579.4154290292645,555.7364774568645
825,208.8060490027305,-0.0026370182489665606,13.16,208.8060490027305,212.10711516053775,212.10711516053775,414.9001816902448,409.41463128686064,402.14998722837083,616.0836024908458,605.0121427961803,589.1824929122205
826,207.0594044803644,-0.003191241047149962,13.16,209.5407942451885,210.51961589115962,210.51961589115962,412.2182301329981,407.61442843110416,402.2035959345302,594.356872785053,582.3711667407257,558.9437550256408
827,209.7021720235922,-0.0019276498230922368,13.29,209.7021720235922,212.70400062039144,212.70400062039144,414.2501222602932,408.8506763207042,401.82780311777304,612.4032127894304,600.9672658597158,583.6168825405429
828,210.39181880671234,-0.003058900270817677,13.29,210.39181880671234,212.1124582115919,212.1124582115919,412.29783141317523,407.3765386964022,401.3874897609654,596.8177736107575,585.279012110283,563.8301463121658
829,209.65578318242922,-0.003151329477587894,13.29,210.8460075248384,212.30338760161095,212.30338760161095,411.424298301178,406.52831198476093,400.63646829961357,592.272958990166,579.9806230711623,556.1983001674321
830,210.58176889927984,-0.0015840162667448698,13.42,210.58176889927984,213.2890984135953,213.2890984135953,413.38628929812285,407.99596435653314,401.1483738361558,607.1899172866465,594.9848723741972,575.0904056305098
831,210.85377907731998,-0.002604955586736679,13.42,210.93569962137278,212.6813458686648,212.6813458686648,412.0248396237131,407.0142108733847,400.9013506326235,595.666266587217,583.4716079622788,560.5818443390236
832,211.0201510527169,-0.001184129975443926,13.42,211.0201510527169,213.62361664866893,213.62361664866893,412.85086892486663,407.4805409879578,400.63884638626865,603.9247570224289,591.6212894958518,571.0556579352725
833,211.28591363981823,-0.0019384591636929516,13.56,211.28591363981823,213.44955819212365,213.44955819212365,412.29739467443557,407.12202620887615,400.7103450817185,598.0179529197649,585.7861589511765,563.7162543985993
834,211.591176453543,-0.0022919041222969616,13.56,211.591176453543,213.6475315292546,213.6475315292546,411.7800585679718,406.64190579765364,400.3297416554169,595.2267636756395,582.8984976157633,560.0365180204287
835,211.48438063864077,-0.002439081710281399,13.56,211.69189243760457,213.5174299604198,213.5174299604198,411.4699586810908,406.40557198546264,400.2703233668291,593.1003475883349,580.4815306910783,556.3529773260477
836,211.6330178968811,-0.001181242537632743,13.69,211.6330178968811,214.0608128304769,214.0608128304769,412.4692311958051,407.1705904892874,400.61807347711357,600.4034626122939,587.6622564007018,565.1498691809181
837,211.87282732510113,-0.0017616264517961167,13.69,211.87282732510113,213.9246641579502,213.9246641579502,411.849548290698,406.6988978496813,400.4327151806977,595.2058372077026,582.4797225736828,558.703421577833
838,212.02363048330125,-0.0019228043930314964,13.69,212.0719745802357,214.01049286172275,214.01049286172275,411.52186753088233,406.4053110997274,400.2334058381014,593.0352910242784,580.1778306818381,555.6398395695502
839,212.10073156761703,-0.000996694223727168,13.83,212.10073156761703,214.46444444986042,214.46444444986042,412.20712071664843,406.9324426040717,400.4976797282694,597.7943690998258,584.8501322388151,561.3342603608967
840,212.3174058156039,-0.0014296708873746677,13.83,212.3174058156039,214.47402999298086,214.47402999298086,411.7639497266223,406.5680992890228,400.2905988518432,594.4395612144659,581.4838824554909,557.162834631081
841,212.44630366928467,-0.0015474055439820278,13.83,212.44630366928467,214.5335153920517,214.5335153920517,411.53707384302334,406.3644282016054,400.14334950973375,592.9224559348472,579.9105843867347,555.1155920595796
842,212.28344178615887,-0.0016766326946119348,13.97,212.56660439697094,214.56675394845306,214.56675394845306,411.5606406744204,406.4303345258313,400.3483968370205,592.0935960146498,578.9983158795135,553.5168958231255
843,212.62039984241073,-0.0008497717738049637,13.97,212.62039984241073,214.9701390744425,214.9701390744425,411.88466233295543,406.610223616651,400.25057987216593,595.324443635868,582.1245000544983,557.5018756993926
844,212.6969531078415,-0.0010964220422367,13.97,212.6969531078415,214.87553591387956,214.87553591387956,411.6684751815411,406.4491110240049,400.2052222025978,593.1657481482282,579.9105943575028,554.5931568687187
845,212.8234948949287,-0.0011862530192550125,14.11,212.87248405039534,215.0063037037331,215.0063037037331,411.6802232893246,406.48867738868876,400.35075044937264,592.2354685477177,578.9770258819722,553.2100069564125
846,212.98981380106247,-0.0006113117967092574,14.11,212.98981380106247,215.37876689242086,215.37876689242086,411.8023374684345,406.51056785326716,400.17939405820846,593.9182567700552,580.5961814395383,555.3679632354394
847,213.0661451668273,-0.0005826553856561612,14.11,213.0661451668273,215.3450822497927,215.3450822497927,411.69688342157053,406.4312971379565,400.1710714747518,592.4505259608585,579.0589637861839,553.3407727302167
848,213.24607450544283,-0.0005305814736139558,14.25,213.24607450544283,215.51175684935464,215.51175684935464,411.7525983054057,406.50618198083555,400.3390112904086,591.6564795160938,578.2486967294593,552.1581029550601
849,213.38835697888786,-0.0004377739118869295,14.25,213.44237861644814,215.6907931898656,215.6907931898656,411.57315959559895,406.32488778112076,400.18305905226754,590.2631026332236,576.7518608497353,550.2511160863356
850,213.51510309297456,-0.00023229510141586918,14.25,213.51510309297456,215.92067497437313,215.92067497437313,411.66635955955104,406.3542505963895,400.0930100447061,591.3948731146209,577.9049837070171,551.8890249810701
851,213.6518569200162,-0.0003400158791619923,14.39,213.6518569200162,215.98259737959097,215.98259737959097,411.75766408606063,406.4838242226019,400.3608198570313,590.4714552649191,576.9469819929379,550.475680831405
852,213.8600660169101,-0.00028746828473480424,14.39,213.87946219665392,216.229472144612,216.229472144612,411.57616588570914,406.2843927166883,400.15815870190545,589.2126926135385,575.5803226711067,548.7830388595412
853,213.95463221787915,-0.00014631314504165438,14.39,213.95463221787915,216.420243790822,216.420243790822,411.60641065924324,406.2689640822719,400.0604302689563,589.6495979046707,576.0030201398579,549.4319316094619
854,214.09754714818393,-0.0002805579003322123,14.54,214.09754714818393,216.52372847721858,216.52372847721858,411.7364983803326,406.4298059103213,400.34396895850614,589.0292669201262,575.371528941853,548.4972593845287
855,214.34057776054752,-0.00022754455269924367,14.54,214.34394760605215,216.7936501014097,216.7936501014097,411.57410625414434,406.2481243829653,400.16131880663187,587.8234351517647,574.0660066455706,546.944661648024
856,214.45532524295817,-0.00012745114078749342,14.54,214.45532524295817,216.99187202688898,216.99187202688898,411.5509371410426,406.1915710766138,400.04697713472075,587.824737209232,574.0553301374499,547.0542965839209
857,214.61370130178352,-0.0002619019079600493,14.68,214.61370130178352,217.13573617982485,217.13573617982485,411.6772962712925,406.34137333265807,400.30254572697817,587.3177257341024,573.5453469870429,546.3358106116873
858,214.87169338715242,-0.00019599755781229966,14.68,214.87169338715242,217.42267147813308,217.42267147813308,411.53643460440196,406.18312848905947,400.14696816370713,586.2024711723919,572.3420718270278,544.9519980580029
859,214.98966073893106,-0.00014629818372391412,14.68,215.01139210162066,217.57670252572152,217.57670252572152,411.4737316044769,406.1099992813134,400.0794449266147,585.4765719368418,571.5367882873439,543.9672920496766
860,215.15555668285486,-0.00020565892302071287,14.83,215.15555668285486,217.8076735815847,217.8076735815847,411.6227467205823,406.2468061496649,400.2370574184362,585.7367133607764,571.8635413728774,544.3782816423753
861,215.3236874134382,-0.00018061706203342798,14.83,215.3236874134382,218.00640577469775,218.00640577469775,411.5133322863708,406.11997675069915,400.10375308700856,584.9368799713887,570.9901628245989,543.3313657233922
862,215.41255751698716,-0.0001401130988045729,14.83,215.41255751698716,218.11493930188172,218.11493930188172,411.4994866202124,406.096782035493,400.08053513775764,584.3800191923211,570.3730023647411,542.5911598451056
863,215.57864361031722,-0.00023869657116593057,14.98,215.57864361031722,218.32216863359707,218.32216863359707,411.63462987673813,406.235738863123,400.28747339575034,584.0711960934178,570.0584186551116,542.1415461819406
864,215.79605659470212,-0.0001813993544700354,14.98,215.79605659470212,218.58146478330755,218.58146478330755,411.5127603310885,406.0906891301205,400.1333290339767,583.1012014918323,568.9973003432964,540.9032761806748
865,215.9106441472152,-0.0001497034736125391,14.98,215.9106441472152,218.71135808383463,218.71135808383463,411.4814411169027,406.0491401706199,400.09592139062056,582.4006281405757,568.2167725513299,539.9366677726719
866,215.92456910398343,-0.00023852150946634953,15.13,216.0904800440388,218.92097588821574,218.92097588821574,411.59648961540836,406.17014482837465,400.2970421240387,581.9696920211813,567.7446814249515,539.2283954708821
867,216.30297181810514,-0.00016586228638026945,15.13,216.30297181810514,219.23580976298877,219.23580976298877,411.48156070802327,406.0072444963317,400.062399826152,581.6166170534127,567.3693226294787,538.9106148753796
868,216.3782915966793,-0.0001447478955561854,15.13,216.3782915966793,219.30288539672713,219.30288539672713,411.48030816814776,406.0082129226026,400.0867477284822,580.9532573167611,566.6275345812412,537.9674395967577
869,216.48032349474957,-0.0002185013287268056,15.28,216.55815331557835,219.52256024719557,219.52256024719557,411.58831958902226,406.11936307349,400.26974319854503,580.6369399868066,566.2901872234053,537.4694149806844
870,216.77135046984952,-0.00015145320418719077,15.28,216.77135046984952,219.8158684866671,219.8158684866671,411.4684425139891,405.9586165743607,400.05417782619844,580.1408748006063,565.7783991747483,536.9814541575835
871,216.8458289085438,-0.00011679729496283375,15.28,216.8458289085438,219.89147064219733,219.89147064219733,411.46805617418056,405.95829947857834,400.072880811795,579.5711262131682,565.1325023557584,536.1886188498165
872,217.00088049945063,-0.00017591527765847825,15.43,217.0146574427554,220.09965095689566,220.09965095689566,411.5624195583019,406.05918835162475,400.244465424296,579.3552009293953,564.91898195082,535.8854469063377
873,217.22733425144318,-0.0001289365207829407,15.43,217.22733425144318,220.3737981643102,220.3737981643102,411.4432365098735,405.90512072134146,400.04802037073694,578.7441342470664,564.2878401861642,535.2518138944542
874,217.3068024756607,-0.00010349859105063253,15.43,217.3068024756607,220.45149383884933,220.45149383884933,411.42932488255514,405.89195645115615,400.0526996923719,578.277413641084,563.7645164914286,534.6277021298371
875,217.47684176246662,-0.00018125637026789043,15.58,217.47684176246662,220.6519653514379,220.6519653514379,411.51723737879865,405.99090874532607,400.22674034962756,578.1066892650739,563.6068084975718,534.4033709105687
876,217.68922482322378,-0.00012625052726933372,15.58,217.68922482322378,220.8848804130175,220.8848804130175,411.36953465922034,405.82977732354857,400.0684819434034,577.1918370859964,562.6230010853444,533.3073248203665
877,217.76884961921306,-9.713110487608034e-05,15.58,217.78432103807816,220.97525238333105,220.97525238333105,411.3265299744951,405.78814687764606,400.0465074297073,576.6777968678001,562.06378748505,532.6700532389968
878,217.95088548878942,-0.0001945568182755153,15.74,217.95088548878942,221.2028418863388,221.2028418863388,411.4593081449112,405.91515654497084,400.21472521532104,576.7129737061472,562.1381628741115,532.7426163409103
879,218.14812999428077,-0.00011764488968779574,15.74,218.14812999428077,221.41985189865528,221.41985189865528,411.31752126838194,405.7620138480775,400.0661468776395,575.7669744300333,561.1090906906259,531.575519470197
880,218.22271241051695,-7.752216911049992e-05,15.74,218.22271241051695,221.49954000367453,221.49954000367453,411.2910563409682,405.7305010002684,400.04171579726136,575.2591511882404,560.5555314891178,530.9485870096398
881,218.2690732387701,-0.00016146401304695246,15.9,218.37029938980268,221.6805591545737,221.6805591545737,411.39458065849954,405.846429278112,400.2332264904735,575.0254419566779,560.3412263652814,530.6730903846103
882,218.58007421230042,-0.00015944266650835814,15.9,218.58007421230042,221.9382879681208,221.9382879681208,411.2648116809507,405.6906671622028,400.04546331379515,574.4290696048043,559.7101367993255,529.9815337182364
883,218.64379825354402,-8.436715847448539e-05,15.9,218.64379825354402,221.99525292919347,221.99525292919347,411.2408186624178,405.6717965339895,400.04118435551305,573.9270942990624,559.1892969005438,529.4079319083447
884,218.7130532617284,-0.00014541686894642414,16.06,218.7940673111363,222.1787762445702,222.1787762445702,411.334455783604,405.7774659006634,400.2186821906363,573.7486619551642,559.0507279654681,529.2474391334433
885,218.99598186147819,-0.00014605047810523075,16.06,218.99598186147819,222.41753631192003,222.41753631192003,411.1967010856722,405.62194815079573,400.04468370931335,573.1091386572559,558.3896455495093,528.5289099798877
886,219.06864423150313,-8.033110286698175e-05,16.06,219.069744852231,222.48943565869897,222.48943565869897,411.17308269044076,405.60215916170034,400.03773051228313,572.5997156506025,557.873264492043,527.993364244327
887,219.19899354000916,-0.00015505916435232248,16.22,219.22266119564102,222.69586695438343,222.69586695438343,411.27245216517304,405.7049305995309,400.19446585816894,572.5860104514118,557.8903323739621,527.9709532839757
888,219.4213948306982,-0.00011200897150742684,16.22,219.4213948306982,222.9259943007559,222.9259943007559,411.1314519273611,405.55050200326696,400.03250976711837,571.8596449486782,557.137026322715,527.1786123414562
889,219.4877756877352,-6.537334911571602e-05,16.22,219.4877756877352,222.9926316123981,222.9926316123981,411.1092050909084,405.53085663103104,400.0242970113955,571.4707377779075,556.7466305100136,526.7991148506804
890,219.54844902107087,-0.00012474497457093392,16.38,219.62610003490005,223.1709071881218,223.1709071881218,411.2019024099539,405.63472984138434,400.1959914715255,571.4053982770573,556.7256424009405,526.7990771421265
891,219.8401487644984,-0.00011799820155211638,16.38,219.84351551342823,223.42183987263442,223.42183987263442,411.0522065681271,405.47146415452613,400.0265101137249,570.6120427840019,555.8989196678735,525.9169169383318
892,219.90807367375447,-9.048288703816798e-05,16.38,219.90807367375447,223.5041850886659,223.5041850886659,411.03567495348307,405.4526131660982,400.0073374111757,570.4088802659069,555.684712574548,525.6845903304263
893,219.9576999291587,-0.00014404293194103523,16.54,220.03220935185334,223.66805262980216,223.66805262980216,411.1393963961201,405.5694158566919,400.1941388565427,570.3665121607476,555.69081167863,525.7249797775315
894,220.23251282572164,-0.00015755837038711196,16.54,220.23253654181968,223.89914425342408,223.89914425342408,410.99253284579004,405.4108696093476,400.0287114638129,569.6837591146933,554.9810832330575,524.9723413752288
895,220.28255099684398,-9.836028091358973e-05,16.54,220.28255099684398,223.96590721516694,223.96590721516694,410.9739952533247,405.39090230739333,400.00797879310454,569.5174763552311,554.8059448870423,524.7759607009065
896,220.3466394096692,-0.00013842140316777662,16.71,220.3954714548617,224.12878713989377,224.12878713989377,411.08784815523177,405.5145321196003,400.1964827862234,569.5223687745219,554.8508214023534,524.8260460088369
897,220.5655044352572,-0.00014353612158413132,16.71,220.5655044352572,224.32583428548526,224.32583428548526,410.9444561246602,405.3633961279193,400.0402117357304,568.9294504473745,554.2394137603228,524.1802750729937
898,220.61250708310885,-5.873697409231049e-05,16.71,220.61250708310885,224.38171019137192,224.38171019137192,410.91853221869013,405.3358310747809,400.0138765937503,568.682306714077,553.9860647234935,523.9111564164308
899,220.67757507523532,-0.00010748470110211183,16.88,220.72122827933663,224.54068175911735,224.54068175911735,411.02400415015586,405.44879324185376,400.18589001592636,568.73899761106,554.07695073194,523.9990690997424
900,220.85662444321449,-0.00011271460477280115,16.88,220.85662444321449,224.70169429203673,224.70169429203673,410.9089620138719,405.3218296626439,400.04876882840557,568.2868408062309,553.5849251611373,523.4327491255519
901,220.9105765668166,-4.811990923170306e-05,16.88,220.9105765668166,224.76085606719207,224.76085606719207,410.8771292588954,405.2859779007516,400.01117787783454,568.0674804528559,553.3509854674053,523.1702535053162
902,220.9867558878448,-9.664545715837303e-05,17.04,221.00413352588473,224.90278022975355,224.90278022975355,410.97843561149784,405.39208343724243,400.16924547811567,568.1674743394726,553.4752053507287,523.2859269255449
903,221.13143754484787,-0.00010411394270137819,17.04,221.13143754484787,225.0460046115778,225.0460046115778,410.8679472815332,405.2725458924224,400.0436252595841,567.656959762702,552.9376413657404,522.6619778982792
904,221.18273526254308,-4.2103719706365617e-05,17.04,221.18273526254308,225.09873243624997,225.09873243624997,410.8373888743873,405.23936000675576,400.01067131731634,567.446352609983,552.7220604347738,522.4339563311582
905,221.27499443534128,-0.00010131101048749258,17.22,221.2851702530161,225.2529396102826,225.2529396102826,410.94723485614946,405.35596716757124,400.18547622001756,567.5682852260176,552.875262835654,522.5919156278652
906,221.4272465476019,-9.550606059116618e-05,17.22,221.4272465476019,225.40667001252598,225.40667001252598,410.8311183340865,405.23197541637734,400.05828343813573,566.978190833036,552.2650051199782,521.9205753905916
907,221.49840511771268,-3.941099951165761e-05,17.22,221.49840511771268,225.47954706361276,225.47954706361276,410.78730381147733,405.18451343962266,400.01086883672735,566.6982556294663,551.9784700758438,521.6251616714148
908,221.58776861045055,-9.260600814897657e-05,17.39,221.5973971644937,225.62681288190524,225.62681288190524,410.8864744671289,405.2899938151103,400.1704358686144,566.7991986716546,552.1084075831637,521.7597404190735
909,221.72899701098157,-6.621233675330185e-05,17.39,221.72899701098157,225.7731487683989,225.7731487683989,410.7805037387641,405.1747322273157,400.050653462218,566.2018376208929,551.4919632741778,521.0902536375606
910,221.7879320748647,-3.21200574402436e-05,17.39,221.7879320748647,225.83289746684633,225.83289746684633,410.7427551869951,405.13349404654787,400.0087393764417,565.9437104247729,551.2320595434252,520.8208337563688
911,221.86549150706966,-8.9520864319792e-05,17.56,221.87967077968497,225.9720407145948,225.9720407145948,410.84225454570986,405.238653478682,400.1660399142004,566.050671099187,551.3672655156693,520.9567652372658
912,222.01581781901268,-6.980951776658362e-05,17.56,222.01581781901268,226.12310071300658,226.12310071300658,410.738343303947,405.12402829926833,400.04662828928747,565.3992627162332,550.6956047310334,520.2319482712571
913,222.07724380514554,-3.2596520772032456e-05,17.56,222.07724380514554,226.18451513302156,226.18451513302156,410.7009705225923,405.0839028732598,400.0065881140606,565.1436051746595,550.4373209888508,519.9653761384182
914,222.15169377577888,-9.160034891153579e-05,17.74,222.16880125728557,226.32549609326793,226.32549609326793,410.8046918371274,405.19445979190874,400.17181575405726,565.2631892236354,550.5858877353157,520.113827208121
915,222.32361061612403,-8.398585642122036e-05,17.74,222.32361061612403,226.49965867718223,226.49965867718223,410.6879216738001,405.0658878103645,400.03834785286426,564.5519562662668,549.8456279230321,519.3242048327014
916,222.37742726481986,-3.420768739992308e-05,17.74,222.37742726481986,226.55144621148403,226.55144621148403,410.65489531782436,405.0316851425269,400.0054859942506,564.2836822829494,549.5817613333089,519.049908649145
917,222.45654202611553,-8.696373546945857e-05,17.91,222.46338985558268,226.68042651626226,226.68042651626226,410.7500749304679,405.13407965563187,400.15924757014324,564.3479326660346,549.6789350574489,519.1419523346802
918,222.6244015613156,-8.760499531168531e-05,17.91,222.6244015613156,226.84945690303184,226.84945690303184,410.6314663324161,405.00836405766694,400.0332767303799,563.5798609524479,548.9029286660516,518.3323479110145
919,222.67377904310905,-3.240543959492914e-05,17.91,222.67377904310905,226.89317207501176,226.89317207501176,410.600504241853,404.97688180644127,400.0041660250287,563.3129193290134,548.6443615177409,518.0614664345976
920,222.7346612373879,-8.055314888832932e-05,18.09,222.76006849210552,227.02377181737324,227.02377181737324,410.69956589517943,405.08307936615813,400.16372489841007,563.4019344403152,548.765341161435,518.1762482754033
921,222.93460379841167,-8.498205219720223e-05,18.09,222.93460379841167,227.20328470146077,227.20328470146077,410.5718953221964,404.94843998877855,400.03014566553145,562.6173102294064,547.9721357096936,517.3594804039362
922,222.97845411175948,-3.348964191085546e-05,18.09,222.97944500168998,227.2431240657832,227.2431240657832,410.54418861443827,404.91997136598184,400.00464676144543,562.3642210290526,547.7268248450241,517.097023854027
923,223.04201594568684,-0.0001085889038470178,18.27,223.06313346901703,227.37524226299124,227.37524226299124,410.6473298468611,405.02792191923743,400.1625213158813,562.4907436998159,547.8681331904515,517.2174617260981
924,223.2329431552807,-7.568746194830389e-05,18.27,223.236780546819,227.54590117242455,227.54590117242455,410.51041607528083,404.8884460532705,400.02782803118936,561.6770110730637,547.0610675456577,516.3996779982041
925,223.27924146918429,-4.6052159420106875e-05,18.27,223.27924146918429,227.5862304892661,227.5862304892661,410.4872209834811,404.8647967284865,400.00624876955504,561.4560834213548,546.839113707326,516.1541881052735
926,223.33557352580416,-0.00012418254071977497,18.46,223.37318271084393,227.72892877581813,227.72892877581813,410.58891942563406,404.97129484258704,400.16776677827966,561.4715252712626,546.884314241836,516.1715302014268
927,223.5388634385127,-8.368301526695543e-05,18.46,223.55179204662744,227.90451519325535,227.90451519325535,410.4501772694834,404.8302472886434,400.03285889176686,560.5951584284552,546.0210168426776,515.2984272505928
928,223.60654202894764,-4.9227602162527084e-05,18.46,223.60654202894764,227.95766014768944,227.95766014768944,410.4205938848689,404.7999218942157,400.00725904894307,560.2805751674784,545.7091277076163,514.9488922983497
929,223.65381886604706,-0.00010331980222211268,18.64,223.6998417920885,228.0939909408219,228.0939909408219,410.5089877992099,404.89373523974336,400.15489339198626,560.2717782166155,545.7290817778263,514.9367747002705
930,223.83599943532906,-8.888630524483965e-05,18.64,223.86950515128586,228.25559575188439,228.25559575188439,410.36616549914896,404.75264678663774,400.0255247661025,559.3824699907987,544.8533840557478,513.9965486163269
931,223.90072979936045,-5.682218171088049e-05,18.64,223.92068788577953,228.302313581477,228.302313581477,410.3385387801879,404.7259120480021,400.0076300181436,559.0164289191293,544.4895793940357,513.539482258801
932,223.97451590912593,-0.00010010748072319942,18.83,224.02055254891417,228.44500306203525,228.44500306203525,410.42548032101286,404.82055172176604,400.1604128274948,558.9657341476619,544.4613704362547,513.4307360857156
933,224.1532322929711,-9.303469742283355e-05,18.83,224.1872166154687,228.60376159786713,228.60376159786713,410.2861610960745,404.6826688334051,400.03607791396564,558.0141857796073,543.5228535993705,512.3918836731993
934,224.2303104250395,-6.523783659861948e-05,18.83,224.2582777935958,228.67325882118692,228.67325882118692,410.2445498327473,404.6422193028454,400.0096465189248,557.6275296554523,543.1333621739125,511.9281485341833
935,224.31147215556285,-9.920508238003833e-05,19.02,224.37345669127956,228.83105442225803,228.83105442225803,410.3192209362829,404.7259580582059,400.156612326943,557.6125195543357,543.1408504698865,511.8854832151609
936,224.4800979422711,-0.00010365667326328598,19.02,224.52106263513195,228.97381441279828,228.97381441279828,410.1898810516049,404.59727831517534,400.03425839174236,556.7805377386682,542.3227971063078,510.9953631579698
937,224.54881842295856,-6.552151172556364e-05,19.02,224.57111668135542,229.02326415713017,229.02326415713017,410.1599749812984,404.5669085373051,400.0106029153962,556.4764020080578,542.0126893054424,510.60865069992275
938,224.6322612441151,-9.820186804043729e-05,19.21,224.6723893313433,229.1638447106923,229.1638447106923,410.24380405720035,404.65593959744774,400.151760377863,556.5213103068763,542.0807539231236,510.62423925787965
939,224.76980944069,-8.903983192054543e-05,19.21,224.78069965501552,229.26891327150602,229.26891327150602,410.14857811147687,404.5595803174505,400.05791255343325,555.8791319519297,541.4440764439788,509.9171844793358
940,224.85491782033628,-6.59037546418828e-05,19.21,224.85491782033628,229.3428206557597,229.3428206557597,410.1009878126913,404.5106042296637,400.01477481506345,555.5308448991689,541.0923536686638,509.5059239727551
941,224.9255992076936,-0.0001901082981319302,19.4,224.9549812072379,229.48185275733866,229.48185275733866,410.18428442426,404.59600377337733,400.1489237772615,555.4840402742401,541.0703614493958,509.4137154530381
942,225.10360269245018,-0.00013339510535081978,19.4,225.10360269245018,229.63125703711887,229.63125703711887,410.073476960625,404.4844552781019,400.0452802694968,554.7678450930462,540.3453974497958,508.6045470505705
943,225.17106573587265,-0.00016126163136731542,19.4,225.17187959703998,229.69889823841908,229.69889823841908,410.0284707584599,404.43906390210066,400.00785101143526,554.4715160154853,540.0559233000902,508.31412328050055
944,225.2711898339375,-0.00016719312298618672,19.59,225.28336568384682,229.84295652852256,229.84295652852256,410.1050318039632,404.5237532754082,400.14682652593996,554.7197358315483,540.3279773223239,508.5613601482013
945,225.4209345560207,-0.00010507424037753399,19.59,225.4209345560207,229.99041526041532,229.99041526041532,409.99087262986194,404.4071514627189,400.03953637862077,553.9566966371538,539.5299262000196,507.63253905326184
946,225.4849534261262,-0.0001640651565931739,19.59,225.4849534261262,230.06447802681646,230.06447802681646,409.95513502316686,404.3689083792118,400.0062253619057,553.7600431604216,539.3311948400349,507.4729558795922
947,225.55957345602275,-0.0002181089116705115,19.79,225.57117651860514,230.19192119999153,230.19192119999153,410.04265071414983,404.46219373610353,400.14469191435415,553.8958074732625,539.4967550501142,507.6204297000938
948,225.7271092721273,-0.00016287257551861334,19.79,225.7271092721273,230.35658753228824,230.35658753228824,409.9323648363677,404.34849321617565,400.03939192045584,553.2240611716899,538.792664866571,506.80366142963436
949,225.78644500744429,-0.00022884273738377203,19.79,225.78644500744429,230.4180366556871,230.4180366556871,409.89496813485954,404.3100103382714,400.0049474698005,553.0218098550868,538.5897493230542,506.61311219473436
950,225.87367372352855,-0.00026856867213242985,19.99,225.87367372352855,230.54524626285925,230.54524626285925,409.97812685039173,404.39962883904104,400.14173222515353,553.1456966264232,538.7416509597248,506.7450872991164
951,226.0315621233449,-0.000308232138106046,19.99,226.0315621233449,230.7069040982506,230.7069040982506,409.85614640284354,404.27495785866415,400.0250278928735,552.4500505343568,538.032724592127,506.0064712580831
952,226.08638498250744,-0.0003158148356356971,19.99,226.08638498250744,230.76345208617468,230.76345208617468,409.82619868661476,404.2452605276305,400.0033591835132,552.2990534929252,537.880461603274,505.8562677691313
953,226.15894882106684,-0.00036140174824117466,20.19,226.1795304020978,230.896605357314,230.896605357314,409.90536453363734,404.33113945231906,400.13885245331016,552.4430786993487,538.0514110351118,506.02371227987027
954,226.38812397896643,-0.00034759716725918377,20.19,226.38812397896643,231.12131383512315,231.12131383512315,409.78514929760354,404.20839083783477,400.03352695753784,551.797967326517,537.3766027537812,505.28228866253806
955,226.44595462645165,-0.00035739820087388185,20.19,226.44752782741918,231.1771408748026,231.1771408748026,409.74314096824156,404.1680486398865,400.0051156039069,551.60385825511,537.1879770840936,505.1156742553211
956,226.58509649881893,-0.0003540785188075324,20.39,226.58522013408015,231.35963649413142,231.35963649413142,409.81447536446404,404.2454780291722,400.1394651509839,551.8346273429371,537.4307762897646,505.3254649181585
957,226.78582677258512,-0.0002680551799096875,20.39,226.78582677258512,231.56380974092204,231.56380974092204,409.677296382631,404.1079117887345,400.02590672243656,551.127671299138,536.7026604439355,504.54882799634765
958,226.8124597420961,-0.0002494081581513319,20.39,226.82837154513015,231.60615896457742,231.60615896457742,409.637426042222,404.06987381336404,400.004231323527,550.9176457081155,536.4920146250133,504.3449345431622
959,226.94982272230163,-0.00021901047458616762,20.59,226.97061804885882,231.793536425243,231.793536425243,409.6963908112134,404.13660049547246,400.13447328666877,551.0827023086698,536.6617704944281,504.4678935850652
960,227.1662884424456,-0.00017005087854093937,20.59,227.17675015229017,232.00739512076703,232.00739512076703,409.556268521286,403.9956512114133,400.02037672019446,550.3964344716504,535.9484118422517,503.7059108114936
961,227.26816696844193,-0.00012229109513972602,20.59,227.27014132601457,232.1101548918737,232.1101548918737,409.5204671215781,403.9599635856608,400.0079126247551,550.3027321458023,535.8318902221354,503.5492326297078
962,227.3972315103998,-0.00013543790536985068,20.8,227.3972315103998,232.2860221800378,232.2860221800378,409.58688056565404,404.0318428521559,400.1366498332091,550.4780916372194,536.0113253020855,503.6892388196741
963,227.50608010869365,-0.00016664132437804735,20.8,227.51446725591288,232.4078586903659,232.4078586903659,409.47497085919196,403.9157002971561,400.0211559773494,549.8087794903455,535.3243873931436,502.992751868277
964,227.5954246526559,-9.540631007276534e-05,20.8,227.5954246526559,232.49563216454436,232.49563216454436,409.44289388730164,403.88408936574353,400.0075725488581,549.7135965688561,535.2082225457291,502.83087007264055
965,227.63601435493183,-0.0001452896113657287,21.01,227.64413287978573,232.58850520650105,232.58850520650105,409.52421106693197,403.96959162756724,400.12896317439066,549.8159833731792,535.3284469465501,502.9476080881542
966,227.8202925623297,-0.00011379831581925792,21.01,227.8202925623297,232.7752648688337,232.7752648688337,409.4082387240834,403.85018495424066,400.0259101897193,549.2326433362864,534.708653496043,502.26190039531315
967,227.84454650821726,-0.00010057341623170846,21.01,227.84454650821726,232.8038609756154,232.8038609756154,409.38641382460577,403.82715520894897,400.0032663966219,549.045542902035,534.5159749633227,502.0522867895716
968,227.90419368789037,-0.00011028848559635485,21.22,227.90419368789037,232.90939143067317,232.90939143067317,409.4656211962234,403.91081189450585,400.12491699864745,549.1580869367066,534.6423054573637,502.1576904059492
969,228.00903945414925,-0.00010233018938987648,21.22,228.00903945414925,233.02287705402193,233.02287705402193,409.37623750730324,403.81699713556736,400.02797667455405,548.5369573870584,534.0052553767796,501.46435111607616
970,228.04686878115587,-6.618485035525534e-05,21.22,228.04686878115587,233.0666810428963,233.0666810428963,409.3491798835796,403.78898345710934,400.0036175098298,548.3627558423136,533.8226792053161,501.26599548234213
971,228.10297722194179,-0.00010607908828408341,21.43,228.10297722194179,233.16553074776454,233.16553074776454,409.4283341208012,403.87229583808363,400.12193500123504,548.5284217361932,534.0057372248061,501.4476068188143
972,228.18370221954024,-0.00013265101116888278,21.43,228.18370221954024,233.25361433687252,233.25361433687252,409.36197510541,403.80459176303765,400.046914954637,548.0024102435036,533.487263810235,500.8711632678596
973,228.22809670634413,-0.00013485331464180295,21.43,228.22809670634413,233.30103203675773,233.30103203675773,409.3283862030648,403.77112318329324,400.0129505980299,547.7727550110014,533.2633707458916,500.62868046008026
974,228.29159564923887,-0.0001406738970479715,21.64,228.29159564923887,233.40410540235564,233.40410540235564,409.3961000129327,403.8440661397783,400.1207729308834,547.8413491900398,533.3537932609297,500.6978186006019
975,228.39095613872954,-0.00019202528384942852,21.64,228.39095613872954,233.51067252364447,233.51067252364447,409.3234131574736,403.77094231302556,400.04616912225714,547.3471049689487,532.8691735778333,500.1719670625707
976,228.4417951726643,-0.00019607723301828806,21.64,228.4417951726643,233.56192982211914,233.56192982211914,409.28416772063247,403.73242305982603,400.0099274383175,547.1037608053387,532.6325883625311,499.9238637118484
977,228.49618665591572,-0.00022765927844425882,21.86,228.49618665591572,233.65212241493265,233.65212241493265,409.35666519608884,403.81057684300936,400.122742250395,547.2237169512048,532.7808548102275,500.0722882602471
978,228.61665989877275,-0.0002574685970186952,21.86,228.61665989877275,233.7775672490413,233.7775672490413,409.26649153911274,403.7211041272495,400.03559819231424,546.6552480999019,532.2239899766843,499.4830806406885
979,228.65771660029702,-0.0002451223102576394,21.86,228.65771660029702,233.815966888846,233.815966888846,409.23249444337864,403.6883133361024,400.00565978608023,546.4675519795934,532.0419694514078,499.3022844367574
980,228.70274943036398,-0.0002814247353389865,22.08,228.70274943036398,233.8966273280628,233.8966273280628,409.3073329924548,403.76909555286045,400.11931792846906,546.6317076013047,532.2329588753103,499.51205239065627
981,228.833763641102,-0.0003136105906694775,22.08,228.833763641102,234.03798571076626,234.03798571076626,409.2216990527937,403.682232519544,400.03233166696657,546.1148450447794,531.7134623885763,498.9414003477415
982,228.8711636393138,-0.00030274578754840853,22.08,228.8711636393138,234.07062800968464,234.07062800968464,409.19047971723006,403.65318991310215,400.00647914744474,545.9556440507455,531.5596902043407,498.80256340474233
983,228.91340436809094,-0.00031937035805451597,22.3,228.91340436809094,234.14807955971315,234.14807955971315,409.2632515203396,403.73194566949627,400.1165137210222,546.1127785420748,531.7402695876997,499.0086296852399
984,229.03236348194406,-0.00030741525359057054,22.3,229.03236348194406,234.2634878622993,234.2634878622993,409.1756485733378,403.6467201382123,400.0352087263932,545.5650414895521,531.1993011267983,498.42680771931384
985,229.0705670179485,-0.00028750872620653123,22.3,229.0705670179485,234.29704366712167,234.29704366712167,409.1400963880874,403.61364071863585,400.0053806415025,545.3854274579186,531.0261903311767,498.2757126364505
986,229.11282893191125,-0.00027643779958352876,22.52,229.11282893191125,234.3743564867809,234.3743564867809,409.2102158953632,403.6905761371045,400.113095609614,545.5184120770544,531.1823405684335,498.45054421301853
987,229.23415899940647,-0.0002511267666746031,22.52,229.23415899940647,234.49288742905964,234.49288742905964,409.1157450772694,403.5973114777633,400.0238116276167,544.9049627679916,530.5784764639453,497.80836003631583
988,229.25699427872814,-0.00021271687004031925,22.52,229.25699427872814,234.51270424469155,234.51270424469155,409.0888864898535,403.57269072996297,400.0024937371775,544.7790278403413,530.4615995414813,497.72642558138017
989,229.29605341066923,-0.0002058098303145961,22.75,229.29605341066923,234.58787172515673,234.58787172515673,409.1639969110446,403.65449915916054,400.11514807752087,544.9408732075315,530.6502182217041,497.9332558367279
990,229.4297786841113,-0.0002058689131794189,22.75,229.4297786841113,234.7139192565793,234.7139192565793,409.0583395678394,403.5521389130053,400.01904723229603,544.2703481462544,530.0048467774387,497.26934862870115
991,229.45340155618027,-0.0001642888854314073,22.75,229.45340155618027,234.7293163332563,234.7293163332563,409.0336139789098,403.5306509649467,400.001810791389,544.1664510100682,529.916229828231,497.20716959982207
992,229.49312495792236,-0.00015666358120747237,22.97,229.49312495792236,234.80124060019847,234.80124060019847,409.10355005658096,403.60737045943125,400.10762826655025,544.3344341212006,530.1104232021087,497.41925946356
993,229.63126787629201,-0.00012997183783480803,22.97,229.63126787629201,234.92610356411828,234.92610356411828,408.9973846284432,403.50770245012666,400.01654428364077,543.672296807453,529.4909275899398,496.7860282777823
994,229.66021275513333,-9.029368773993962e-05,22.97,229.66021275513333,234.9438956629511,234.9438956629511,408.97420609087516,403.4883205361046,400.0021387087524,543.6130350747843,529.451651136978,496.7713954425293
995,229.70506891637828,-0.00011786271653724256,23.2,229.70506891637828,235.0248490700231,235.0248490700231,409.0459668737506,403.5669645541577,400.11010785094027,543.818472215048,529.6814871026343,497.03369629679315
996,229.8489129620319,-9.878912061567213e-05,23.2,229.85563404031672,235.15810375006802,235.15810375006802,408.93227004804237,403.4616651723077,400.0159604738697,543.1387946419834,529.0582387366111,496.42648489117107
997,229.94260648591577,-0.0002195891936831451,23.2,229.94260648591577,235.26605788287893,235.26605788287893,408.93847025302324,403.46062790727285,400.0134070522207,543.0897375837443,528.9803466688867,496.20368097360256
998,229.9828273541117,-0.00018764069337240397,23.44,229.9828273541117,235.33841017896364,235.33841017896364,408.9950706643673,403.5271431046053,400.1133115464897,543.2404325865655,529.1642410659156,496.49755923840485
999,230.12194046194082,-0.000181258363269321,23.44,230.12194046194082,235.4639263895511,235.4639263895511,408.8845804048451,403.4225930476038,400.01931769096296,542.5992836909868,528.5679367873984,495.9200651331183
1000,230.15398970806427,-0.00012554103175976827,23.44,230.15398970806427,235.48639828207598,235.48639828207598,408.85525236392306,403.3970422941293,400.0023455125275,542.4578227281839,528.4369070962142,495.79514311802893
1001,230.19819273167556,-0.0001302232390882896,23.67,230.19819273167556,235.56389836629762,235.56389836629762,408.91837962741033,403.4676087627012,400.1048112439167,542.5658159907836,528.5573634405945,495.92504131375085
1002,230.36574010878132,-0.000173340838221403,23.67,230.3684013424011,235.70982664777688,235.70982664777688,408.8083418966832,403.366072657934,400.0172332990131,541.9324664716594,527.9771434875205,495.31956085167474
1003,230.47840513624786,-0.00032696901098050457,23.67,230.47840513624786,235.82304637634442,235.82304637634442,408.79578746495616,403.3506489055491,400.0169191225622,541.730974019339,527.755821394815,494.91918526195053
1004,230.5281347073115,-0.00020043454314200293,23.91,230.5281347073115,235.90508865231953,235.90508865231953,408.8524054589819,403.4156750903721,400.1095127822538,541.8670274926552,527.9216202576958,495.1774804004894
1005,230.6121184402844,-0.0001856092603688131,23.91,230.6121184402844,235.9721305603314,235.9721305603314,408.7879590391528,403.3552619401263,400.04662308918506,541.3395365571329,527.441258074196,494.63785530246435
1006,230.66139043767208,-0.00011844437202879199,23.91,230.66139043767208,236.00616629744542,236.00616629744542,408.7515519653378,403.3221654952629,400.01502346199186,541.1206407107201,527.2399540131667,494.39603521177224
1007,230.71827960495088,-0.00011664841658687308,24.15,230.71827960495088,236.08942740566678,236.08942740566678,408.8084250915516,403.38646600107444,400.1063586850073,541.2392147886201,527.3726705519956,494.54094864523677
1008,230.806962730937,-0.00013033006945972758,24.15,230.806962730937,236.1531018864826,236.1531018864826,408.7415458287214,403.32209225257276,400.0423850860621,540.7116897854953,526.8792270581687,493.95807402953136
1009,230.8541480246043,-6.879804430681702e-05,24.15,230.8541480246043,236.18445852388678,236.18445852388678,408.705820003614,403.28770772388486,400.01024144986013,540.5242054787522,526.7047583612895,493.7540946593597
1010,230.89751178766647,-9.15264529283144e-05,24.39,230.89751178766647,236.25630334260433,236.25630334260433,408.76828606576527,403.3559200757671,400.1020463458397,540.6376055714171,526.8274585775944,493.90228848658586
1011,230.98956130607863,-9.107592705481782e-05,24.39,230.98956130607863,236.32188812448254,236.32188812448254,408.6913736795368,403.2816380611339,400.0312997887621,540.0717420956971,526.2930458277131,493.2782461749974
1012,231.0254944689065,-5.3389435390016615e-05,24.39,231.0254944689065,236.34633167276817,236.34633167276817,408.65948936672197,403.2518687828181,400.0046283660877,539.9019469420526,526.1369856569603,493.10942313179885
1013,231.05600326280157,-7.528973569215225e-05,24.63,231.05600326280157,236.4108730778506,236.4108730778506,408.7278396801548,403.32516287770704,400.09881999160524,540.0444547705173,526.2853614176609,493.295285822216
1014,231.1563721241112,-6.690277157384017e-05,24.63,231.1563721241112,236.4854069984882,236.4854069984882,408.64135042288285,403.24188227289983,400.02082245619215,539.4570175958786,525.7311937052725,492.6665316828915
1015,231.18402601457714,-2.6903295053504195e-05,24.63,231.18402601457714,236.50567798025364,236.50567798025364,408.61914045998196,403.22100730766414,400.00209760567935,539.3537284506467,525.6382225472588,492.57604699421154
1016,231.22062039087157,-6.117529776583641e-05,24.88,231.22062039087157,236.5790364974713,236.5790364974713,408.6904356651871,403.29775472579394,400.10016806614186,539.554606143625,525.841975176644,492.8478696311766
1017,231.31877688759548,-5.912846130584626e-05,24.88,231.31877688759548,236.65290211404795,236.65290211404795,408.6135367428941,403.22150852219187,400.0250343721342,539.0098834000216,525.322537358269,492.2269171419946
1018,231.354515903621,-3.1212638170519114e-05,24.88,231.354515903621,236.68172231161583,236.68172231161583,408.58946972497114,403.19898492147934,400.0043703691718,538.9218611611165,525.2491182933105,492.17617092959955
1019,231.394269147649,-6.227675795678067e-05,25.13,231.394269147649,236.75872504714778,236.75872504714778,408.65780439337567,403.2730570599293,400.09839149983094,539.125601433137,525.4549104638182,492.46918853844215
1020,231.49158270792145,-4.8892786286725e-05,25.13,231.49158270792145,236.8316800802959,236.8316800802959,408.5804101940741,403.1976591090944,400.02554286437413,538.5907888676142,524.949394109553,491.89407867044355
1021,231.52946230581702,-2.4914573129919404e-05,25.13,231.52946230581702,236.86829840567682,236.86829840567682,408.55556728294897,403.17440408430394,400.0041077036126,538.5370295098345,524.9009460564523,491.9036186187734
1022,231.5664707270903,-7.374562207662638e-05,25.38,231.5664707270903,236.94559040155136,236.94559040155136,408.6233024672523,403.24810903146243,400.0965710989659,538.7617269651631,525.1169281988778,492.2316514827178
1023,231.67517459013519,-4.2311558585139686e-05,25.38,231.67517459013519,237.03035308760843,237.03035308760843,408.53946369068234,403.1665562764315,400.01819244349787,538.2259106975515,524.6056038248803,491.6904515366268
1024,231.70360694258238,-4.008555903067812e-05,25.38,231.70360694258238,237.06565414502137,237.06565414502137,408.5242270099102,403.15107425623563,400.00367636477705,538.2373653116845,524.6167278539247,491.7923215063402
1025,231.74265722467584,-8.370619020459102e-05,25.63,231.74265722467584,237.14343958190685,237.14343958190685,408.59278758415707,403.2248488573815,400.0952770969548,538.4786631190248,524.8499252997126,492.16618826490765
1026,231.84757848560469,-4.5243490479407455e-05,25.63,231.85282393389167,237.23986150982282,237.23986150982282,408.508594323551,403.1409638512138,400.0139245084524,537.9775669315945,524.3645035854776,491.690423662897
1027,231.87229750130194,-0.0002475048011256753,25.63,231.87229750130194,237.25860836882984,237.25860836882984,408.5226827155135,403.1476583423769,400.0180485118886,537.7864936761666,524.1112448650013,491.0246356039005
1028,231.9224004747727,-0.00015515562787593584,25.89,231.9224004747727,237.34556709155692,237.34556709155692,408.58125741069296,403.212213186128,400.10009586613245,538.1430810048217,524.4510693756678,491.65736400070443
1029,232.0426148774456,-4.06500938739951e-05,25.89,232.0426148774456,237.45406032251236,237.45406032251236,408.4948813592796,403.12448692677157,400.0133207430705,537.6561711448686,523.9611259888513,491.1579601271552
1030,232.0784578536323,-4.809270218975037e-05,25.89,232.0784578536323,237.49053854546082,237.49053854546082,408.4819564890989,403.1133632225862,400.00467206617134,537.6797127865619,523.9796613499758,491.25852580536684
1031,232.12136155077297,-8.6891686035373e-05,26.15,232.12136155077297,237.57120417104753,237.57120417104753,408.55055473269397,403.18671443411955,400.0955836054315,537.9083657189733,524.1920893214083,491.59499355720936
1032,232.23248524601513,-3.6045840280718444e-05,26.15,232.23248524601513,237.67549431897064,237.67549431897064,408.4692059652407,403.1017299224728,400.0118308533646,537.4536940389977,523.7378270754479,491.163596181158
1033,232.22561887950388,-3.2568427930423915e-05,26.15,232.25513904471137,237.70338423202702,237.70338423202702,408.45968454959353,403.0914416789293,400.00323643655565,537.4981688918382,523.7848300685156,491.30604025696147
1034,232.26340199833132,-0.0002476831850798389,26.41,232.26340199833132,237.76923164272995,237.76923164272995,408.565745797105,403.1883381655101,400.1070144122356,537.6592954791413,523.8463065823169,491.0681498474427
1035,232.3897126485602,-0.00010594402450558871,26.41,232.3897126485602,237.87365764618343,237.87365764618343,408.4768887191674,403.09568871002205,400.0137512239441,537.2247964875779,523.4168777524342,490.7272064728111
1036,232.4169296534259,-3.409777869389785e-05,26.41,232.4169296534259,237.899796042052,237.899796042052,408.466096787453,403.0845741984169,400.00392765525964,537.1948642934619,523.3911310857696,490.7700911295518
1037,232.45099505323128,-7.243024909264761e-05,26.67,232.45099505323128,237.9634969073946,237.9634969073946,408.53152167093623,403.1545634682203,400.0902774276997,537.3369570139421,523.5269159895939,491.00178031931085
1038,232.5660244019899,-4.4562027931238646e-05,26.67,232.5660244019899,238.05595039084957,238.05595039084957,408.4496781175291,403.07097690711754,400.0119922139189,536.780508872422,522.9815358274554,490.45434099912814
1039,232.5884487970521,-3.0401858032602647e-05,26.67,232.5884487970521,238.08506798602437,238.08506798602437,408.4369604908986,403.05877159286666,400.003138743564,536.7833677430651,522.984546856452,490.5183187831441
1040,232.61593777011126,-7.380040047288983e-05,26.94,232.61593777011126,238.14821855984061,238.14821855984061,408.50104611326213,403.1279219478649,400.09016304549533,536.9746272233159,523.1624720635008,490.76651071171204
1041,232.72735377149223,-4.440380057291193e-05,26.94,232.72735377149223,238.24754756872434,238.24754756872434,408.4168118213966,403.04064635778246,400.0087301669262,536.4990135998684,522.6859061638756,490.2971807264477
1042,232.74993306922767,-4.3153848275023776e-05,26.94,232.74993306922767,238.27964127379926,238.27964127379926,408.4056293486158,403.0296483928439,400.00423095142247,536.5454815275565,522.7299444817145,490.38624821404835
1043,232.78153877529277,-7.688193421773182e-05,27.21,232.78153877529277,238.34843065323287,238.34843065323287,408.4655662053708,403.09433869449447,400.0892660694926,536.7286371242061,522.9022501029616,490.60319991214715
1044,232.89841811764998,-4.4452986390219884e-05,27.21,232.89841811764998,238.4557293529834,238.4557293529834,408.3771355395422,403.0034198299111,400.00807045563283,536.211293227273,522.3862853123131,490.0958535829098
1045,232.92093213381673,-4.129816670206399e-05,27.21,232.92093213381673,238.48630775970335,238.48630775970335,408.36293608378827,402.99066728604635,400.0043207971346,536.2261267340978,522.406377306565,490.1368658082101
1046,232.94254283753753,-7.214163365787396e-05,27.48,232.94254283753753,238.5400801075796,238.5400801075796,408.4232890204996,403.05649301900155,400.08704423058987,536.3869617907521,522.5606312259688,490.3108395715767
1047,233.0541484791696,-4.03293306595609e-05,27.48,233.0541484791696,238.63635047934395,238.63635047934395,408.3374142675906,402.97116944813774,400.00799578403314,535.8201793576534,522.0027065504952,489.76470638334644
1048,233.07360610586986,-4.5321773169959556e-05,27.48,233.07360610586986,238.66172459069728,238.66172459069728,408.3238911022349,402.9615001252963,400.0069806503745,535.8302323641157,522.027114878724,489.7917868109995
1049,233.10485357296065,-7.759635050641478e-05,27.75,233.10485357296065,238.71684047373685,238.71684047373685,408.37591223123076,403.0214691901489,400.0878385315952,535.9128429513349,522.1040404788939,489.85465049241697
1050,233.18899706322438,-5.3606195209665586e-05,27.75,233.2285484135844,238.81594328655083,238.81594328655083,408.29389949056474,402.94333569296055,400.0185714816314,535.2882417105463,521.4708113305193,489.21899760251273
1051,233.13579513229902,-0.000411516948251367,27.75,233.13579513229902,238.9655425368397,238.9655425368397,408.36615646994227,402.9800407027368,400.03109029139694,537.008498210112,522.8650552936908,490.2827708061859
1052,233.27220110677635,-0.00032404846182398916,28.03,233.27220110677635,238.9448977768686,238.9448977768686,408.39100327152266,403.024699516045,400.1013695325784,535.8582414097292,521.9774370300262,489.4880341210118
1053,233.3955622610132,-7.161814647826947e-05,28.03,233.3955622610132,239.0321214722063,239.0321214722063,408.2927153655814,402.93015515532034,400.0152330852632,535.098372559966,521.2280663527407,488.75698683567776
1054,233.4089550879853,-4.28517153382435e-05,28.03,233.4089550879853,239.04436088659978,239.04436088659978,408.27219896869354,402.91277134907733,400.00631693675547,535.1006319720611,521.2182257426026,488.7461790238297
1055,233.42748555417808,-6.781302364311514e-05,28.31,233.42748555417808,239.08539605237357,239.08539605237357,408.32456071030015,402.97274497067207,400.0867415664186,535.2355068755097,521.3232237203716,488.82046755222973
1056,233.5434824596842,-3.68839341899907e-05,28.31,233.5434824596842,239.18947258174367,239.18947258174367,408.23933497477526,402.88883596715425,400.01397840657245,534.7248982479902,520.7997087117483,488.27014635082907
1057,233.57026664768358,-3.7944726724914446e-05,28.31,233.57026664768358,239.21815896693968,239.21815896693968,408.2172001383042,402.8701407289684,400.011197542177,534.7551317012653,520.8132038216467,488.2221708866026
1058,233.60576168734664,-6.964846930745949e-05,28.6,233.60576168734664,239.2724199201969,239.2724199201969,408.25978802572155,402.92296666333476,400.09410125722826,534.8371406168335,520.8769086681192,488.2056952534262
1059,233.71603018645294,-4.212629800437462e-05,28.6,233.7365243722495,239.38461897426643,239.38461897426643,408.1615458112386,402.82889858895317,400.02361631166116,534.2166925091171,520.2627894363859,487.5445972499067
1060,233.53134597700307,-0.0005236194653224224,28.6,233.53134597700307,239.55890929794955,239.55890929794955,408.26261879782476,402.8807364844113,400.0385894376485,536.5790585231055,521.9801705694334,488.9945412341266
1061,233.77245547893355,-0.00042283939962051154,28.88,233.77245547893355,239.52357231005936,239.52357231005936,408.27357389456034,402.9152809352962,400.10887721760264,534.8528434912655,520.686734859029,487.7083890941951
1062,233.90664386742262,-8.976388345838249e-05,28.88,233.90664386742262,239.59963967935073,239.59963967935073,408.16852028848047,402.8147566938956,400.0212137672305,533.7868021088327,519.6581970745419,486.71159941031107
1063,233.92736390065753,-5.669853451961693e-05,28.88,233.92736390065753,239.61374925407543,239.61374925407543,408.13868431359856,402.79095282987913,400.01579068775516,533.7610395028264,519.6428448221072,486.6462611234739
1064,233.94717258702465,-7.992134028489417e-05,29.17,233.94717258702465,239.6480937637649,239.6480937637649,408.17838550875695,402.84100633269765,400.0948621000043,533.8128770229846,519.6802369372807,486.5899562771428
1065,234.06383487495216,-5.2513791137354104e-05,29.17,234.06383487495216,239.75081769170276,239.75081769170276,408.09540956700465,402.7592796630986,400.02898835511536,533.2973336348595,519.166391314051,486.02422897547467
1066,234.10074553512345,-5.2852020889671e-05,29.17,234.10074553512345,239.79431506752374,239.79431506752374,408.06638852972003,402.7317150445296,400.0257182482197,533.412666515459,519.2669088350688,485.94566290995454
1067,234.13178239888003,-7.512856183111705e-05,29.46,234.14766271976163,239.8450127593601,239.8450127593601,408.0912157305852,402.7701565356366,400.10338728949216,533.2137405240105,519.0940822607096,485.65709654739135
1068,233.84022181073664,-0.0007318145944730237,29.46,233.84022181073664,240.09971676455734,240.09971676455734,408.139831870783,402.7665251889828,400.05908647358115,536.4423542217105,521.5804717388304,488.0275155838225
1069,234.20556012243014,-0.00044656114317742635,29.46,234.20556012243014,240.06848041195147,240.06848041195147,408.0708954584218,402.71689231868726,400.04688695373505,534.2453399938639,519.8279581939553,486.1830164142913
1070,234.32091241514723,-0.00019372574197573655,29.76,234.32091241514723,240.09428657836563,240.09428657836563,408.0801673551297,402.74615999603225,400.1046084153612,533.1180124794256,518.8830992901588,485.2265115353133
1071,234.43210079452177,-0.00010590474520921767,29.76,234.43210079452177,240.15996573554645,240.15996573554645,407.98620084515824,402.6623767952109,400.03565832141174,532.2868691124995,518.116250875796,484.56273298050354
1072,234.44627941985303,-0.00011462478492130224,29.76,234.44627941985303,240.19010338614083,240.19010338614083,407.9541482422654,402.63233175097326,400.0308076793496,532.9852141107012,518.7807639511673,484.9396790288165
1073,234.45996540786504,-0.00010447850721306828,30.05,234.4947193104998,240.21008366638304,240.21008366638304,407.97080695723656,402.6649837723664,400.10166863258246,532.4843269025658,518.3449674590049,484.43797721461755
1074,234.39238540242843,-0.000626103131873057,30.05,234.39238540242843,240.42495903931038,240.42495903931038,408.00916561510854,402.65903335035006,400.0565482071004,534.8375570796728,520.2190316395071,486.1432153350571
1075,234.58962413820254,-0.00030030027553717975,30.05,234.58962413820254,240.41198635843477,240.41198635843477,407.94359449999365,402.60878127171844,400.04099456246047,533.4500048665251,519.0976049414464,484.99902180960044
1076,234.65523667676965,-0.0001353053360857448,30.36,234.65523667676965,240.436747282858,240.436747282858,407.96131648618217,402.6392325401877,400.0998232163652,533.0247140902268,518.7386440549584,484.54748522838577
1077,234.7652865379249,-8.207901562939934e-05,30.36,234.7652865379249,240.50786186430582,240.50786186430582,407.8693963800297,402.5522650430162,400.03367196389917,532.3904420313046,518.1566807540404,483.965968512494
1078,234.80015467879093,-6.072800422340929e-05,30.36,234.80015467879093,240.52274126561917,240.52274126561917,407.82703612160685,402.5142330617862,400.0243607035879,532.298258833859,518.0721237095689,483.7725876268732
1079,234.82156602916223,-9.212985231654702e-05,30.66,234.82156602916223,240.53784850777004,240.53784850777004,407.849096240616,402.545295830087,400.09739080699865,532.4177829319734,518.1749191713116,483.6590555495913
1080,234.85210564435877,-7.29025675345607e-05,30.66,234.92716366391582,240.6128476175448,240.6128476175448,407.7468768721469,402.44638612801555,400.03887173515034,531.9928079790701,517.7697220771138,483.13343646750826
1081,234.8002758547243,-0.000570955306593457,30.66,234.8002758547243,240.74666912409725,240.74666912409725,407.82655037323246,402.48353428359474,400.0330221132513,534.1474224726913,519.5494215503303,484.79689338672995
1082,234.95128480278638,-0.00031721271355955594,30.97,234.95128480278638,240.71915411932974,240.71915411932974,407.8309342415958,402.5097242428651,400.11062794872254,533.1406884775964,518.7968765029373,483.937066848549
1083,235.0830652790399,-0.0001743550007889949,30.97,235.0830652790399,240.78782544441796,240.78782544441796,407.7302555219711,402.4159686010016,400.0363426503424,532.3940436041795,518.1756638698645,483.3936377174221
1084,235.12127937462117,-0.00010465734159126328,30.97,235.12127937462117,240.80050605067552,240.80050605067552,407.68827035566784,402.37881917151384,400.02424388158573,532.2714276341827,518.0950241556652,483.26711520262074
1085,235.13937600857145,-0.00011000221884227557,31.27,235.13937600857145,240.8167277046414,240.8167277046414,407.71648353287907,402.4150275848925,400.09455077306933,532.3797390062722,518.171347327006,483.141957719361
1086,235.1959048517401,-7.093092609145035e-05,31.27,235.24099295890352,240.8948651838224,240.8948651838224,407.62635924423984,402.3276456498478,400.0356691815108,531.8066963658755,517.6059455782245,482.49908199436555
1087,235.1354688062582,-0.0007439280690552108,31.27,235.1354688062582,241.02004814171795,241.02004814171795,407.70409894528734,402.36942282986485,400.03916782894737,533.6802680765571,519.0710175569479,483.77533295379703
1088,235.25561044746502,-0.000410193252773583,31.59,235.25561044746502,241.0017656803538,241.0017656803538,407.708782095816,402.39608490312173,400.11051009044525,532.8228277211279,518.4686804403592,483.17002375492973
1089,235.39617513787528,-0.00018248597304759695,31.59,235.39617513787528,241.0842599713349,241.0842599713349,407.61717751743663,402.3110292284651,400.0395176830469,532.0895800304403,517.8285640968812,482.54172562927624
1090,235.4450276475794,-9.027281644158336e-05,31.59,235.4450276475794,241.10375436293867,241.10375436293867,407.5752396454658,402.27581227134897,400.0243979033426,531.8180733669373,517.6152592823122,482.2960811897595
1091,235.45971266447071,-0.00011427911284367376,31.9,235.45971266447071,241.1130047996712,241.1130047996712,407.60240602469224,402.31311698825914,400.0943813277547,532.0846725641177,517.8678427165479,482.33612946765436
1092,235.56408599054208,-0.00011263271738171099,31.9,235.56408599054208,241.19547770109588,241.19547770109588,407.5153284180295,402.2299204084101,400.03064366590866,531.7211992295519,517.5683233041264,482.0542364858113
1093,235.54258365965387,-0.00010503991420152126,31.9,235.60047304877196,241.22713601833007,241.22713601833007,407.47968456624795,402.1978204877866,400.0252628736709,531.8762158033928,517.737284838884,482.1378586377152
1094,235.45396019957775,-0.0007922754411670008,32.22,235.45396019957775,241.28412639689577,241.28412639689577,407.6220230881973,402.31735995394536,400.11819795551315,534.1050985018935,519.617803848754,483.8040350330554
1095,235.67746339054844,-0.0005034046849754503,32.22,235.67746339054844,241.34266814056053,241.34266814056053,407.5190084426824,402.2271288493855,400.05760219462974,532.5471304990128,518.3734162162701,482.69929378576563
1096,235.755326033244,-0.00016426342909225955,32.22,235.755326033244,241.41306556159225,241.41306556159225,407.46984888893195,402.18230989091415,400.0209249555642,532.372025820719,518.2268149200669,482.5681076835202
1097,235.79208432327502,-0.00018144366136241263,32.54,235.79208432327502,241.43486234620505,241.43486234620505,407.4979291209672,402.2182447184939,400.082472964198,532.47475105208,518.3017983445452,482.4865288374005
1098,235.88763526255738,-0.00012287919478071174,32.54,235.88763526255738,241.51621672207608,241.51621672207608,407.42806880357324,402.14971062905397,400.0294321930306,532.2775499159825,518.1300582402415,482.3087479867079
1099,235.88252836275942,-8.60660899183463e-05,32.54,235.9378177311424,241.55882077784966,241.55882077784966,407.39059811397095,402.11508472063707,400.02086095540847,532.3319747807055,518.1866238658425,482.26923571115117
1100,235.81229009333308,-0.0007422219768484783,32.87,235.81229009333308,241.58488655905708,241.58488655905708,407.5163330712743,402.22465076466,400.11246884559506,534.3861733208364,519.9909833333888,483.8781501729827
1101,236.0037273006192,-0.0003634004131415347,32.87,236.0037273006192,241.67069472021885,241.67069472021885,407.41209342614644,402.1307528052248,400.04697442081596,533.3581413911538,519.1442040784043,483.11196490432604
1102,236.09576341516492,-0.00012144039486305935,32.87,236.09576341516492,241.73724459838016,241.73724459838016,407.3605627697667,402.08549112501123,400.0202872400568,533.1425066193493,518.9452681958436,482.8993084231265
1103,236.14690936236317,-0.00012517495484343222,33.2,236.14690936236317,241.78189018425843,241.78189018425843,407.38593420479776,402.1211286857801,400.085521137265,533.3065889349242,519.0719913109609,482.86334764431757
1104,236.2433875834341,-0.0001278896212134617,33.2,236.27137591009657,241.89082123603822,241.89082123603822,407.3112006063014,402.04986635884995,400.0326962872738,533.1538277850478,518.9303257021776,482.7099539816281
1105,236.1859635617482,-0.0006025498859070222,33.2,236.1859635617482,241.93668112056707,241.93668112056707,407.3693929994755,402.087372299467,400.03986687496365,534.905162308509,520.5315071633477,484.24957939162516
1106,236.28109970441358,-0.0002469459391631901,33.53,236.28109970441358,241.97569906626512,241.97569906626512,407.37095412897946,402.1043254289183,400.0905946592466,534.4908384376054,520.1833084972073,483.8184539219544
1107,236.41091076155277,-0.00014623839087946067,33.53,236.41091076155277,242.08259476544885,242.08259476544885,407.29286629758917,402.03193490053985,400.02963618998024,534.121910186266,519.8821041949346,483.5909052965434
1108,236.47939516114374,-8.702388173198461e-05,33.53,236.47939516114374,242.13178396257476,242.13178396257476,407.2585209369316,402.00202854426675,400.0152604814484,533.8938796308698,519.6966552910314,483.4343175242016
1109,236.5182838731867,-0.00010427774019028391,33.87,236.5182838731867,242.16893105699984,242.16893105699984,407.2909450066459,402.04416025332574,400.08238242538476,533.9645274525649,519.768395870439,483.39699152894286
1110,236.63606594301956,-0.00011254897466650426,33.87,236.63928584620226,242.27776625862595,242.27776625862595,407.222072407712,401.9769361643407,400.0300288697201,533.7212213732454,519.562590644888,483.22068964437557
1111,236.54678222075236,-0.0005877031142722533,33.87,236.54678222075236,242.3176383131684,242.3176383131684,407.2865288475428,402.02223898654285,400.0390564012248,535.434960068853,521.1745234106106,484.77710186288095
1112,236.64877727789332,-0.00028417943794623035,34.2,236.64877727789332,242.36831052191587,242.36831052191587,407.2890018848671,402.0396248730401,400.08982712769705,535.082742401072,520.8910813161992,484.41812207399585
1113,236.79153428966325,-0.00016625842304118787,34.2,236.79153428966325,242.49662911479615,242.49662911479615,407.2165413435828,401.9714739225081,400.0314880068597,534.8079639223002,520.661792495079,484.25137413285177
1114,236.86610596356059,-0.00012613538980876804,34.2,236.86610596356059,242.55877811351047,242.55877811351047,407.18264629636195,401.9427037504105,400.02131205180734,534.7216813295859,520.5924561804061,484.18900651478043
1115,236.90943795423277,-0.00015283358740636466,34.55,236.90943795423277,242.61033364838374,242.61033364838374,407.2115826403278,401.98119918682164,400.0879128472034,534.9561088595175,520.8205787498788,484.29010754837606
1116,237.03667425735014,-0.0001564638703263066,34.55,237.03667425735014,242.74605277394102,242.74605277394102,407.1414453764976,401.91332901711655,400.03719409428857,534.8784048178798,520.7794349983795,484.29410221142945
1117,237.1058465560349,-0.0001447958678513217,34.55,237.1058465560349,242.8193968338904,242.8193968338904,407.0998707819583,401.87677636590274,400.031936511386,535.0256003299706,520.9599051338487,484.44979745266807
1118,237.15523163928245,-0.00017797878639413955,34.89,237.15523163928245,242.87516169531244,242.87516169531244,407.11542208189167,401.9017392922543,400.0985296339815,535.366431067254,521.3473006414725,484.6998801998409
1119,237.25875042650478,-0.00019939027422544164,34.89,237.28695477594533,243.00773937451282,243.00773937451282,407.036290831286,401.8256307116206,400.0524493177192,535.3745539820168,521.4275265372909,484.83740307105035
1120,237.17886163888596,-0.0007795101318357478,34.89,237.17886163888596,243.0391679953478,243.0391679953478,407.0996607932274,401.8700794252529,400.0479939380097,537.5449613548286,523.6025733453226,487.0884667089684
1121,237.2983780836973,-0.0003922205565333181,35.24,237.2983780836973,243.07226624502442,243.07226624502442,407.0877931083078,401.87597101910274,400.1136410146927,537.2267721236447,523.4089098704046,486.8613982749739
1122,237.44169281382742,-0.00030665029478260664,35.24,237.44169281382742,243.18666227875713,243.18666227875713,407.0103745494072,401.8034029027767,400.05640742713973,537.3180781711417,523.5799612081363,487.2726837133341
1123,237.53170860015615,-0.00028299742091775215,35.24,237.53170860015615,243.23283965975347,243.23283965975347,406.9691793907158,401.76840835529316,400.0487826265152,537.7034541529474,523.9980993794475,487.9198382491858
1124,237.58515346210064,-0.00021174438988191824,35.59,237.58515346210064,243.2691600120146,243.2691600120146,406.98732308976435,401.7958634774219,400.1057030429809,538.2282683666793,524.5406287896772,488.69262280348084
1125,237.69377911790556,-0.00019550466362638907,35.59,237.69377911790556,243.3761377204058,243.3761377204058,406.9269477259059,401.73511029287675,400.0572791567946,538.3685275845444,524.707262751339,489.2610343141649
1126,237.74069513771374,-0.00020049104535979634,35.59,237.75402374896018,243.4286796738717,243.4286796738717,406.89240664386125,401.7048157506173,400.05423257738136,538.7118295817393,525.109231659331,489.92012318591753
1127,237.59284475787678,-0.000790499158428215,35.95,237.59284475787678,243.45193047111528,243.45193047111528,407.01861550866505,401.817920771418,400.1073887933755,540.8170307762922,527.2260276335647,492.2246147642568
1128,237.79353637062937,-0.0005188191372972328,35.95,237.79353637062937,243.5323278870464,243.5323278870464,406.9546244307236,401.7608120614808,400.0763366026086,540.4258148612274,526.9719241090714,492.2352349221468
1129,237.86470998831115,-0.0003047985434164735,35.95,237.86470998831115,243.57738394152568,243.57738394152568,406.93479991534747,401.7438940171181,400.0614681160132,540.6386119309851,527.3579725925114,492.9883393645151
1130,237.85175358743916,-0.00028737756386432167,36.31,237.85175358743916,243.58690801306167,243.58690801306167,406.98161259298024,401.79565118050175,400.12389067511293,541.1417549137536,527.916565797585,493.86597115748316
1131,238.03566300211287,-0.0002097326580724479,36.31,238.03566300211287,243.70180535170286,243.70180535170286,406.9108208739984,401.72256792548353,400.0623928985719,540.4703301773048,527.4264721019957,493.5319215551172
1132,238.02387256895778,-0.00023856932110855045,36.31,238.02387256895778,243.70691480025332,243.70691480025332,406.91478729386716,401.72382760736826,400.0715027310102,540.9632642701525,528.0311983369706,494.4770880250551
1133,238.10539551734308,-0.0002253715817854829,36.67,238.10539551734308,243.75113036591802,243.75113036591802,406.9391406419615,401.7516060198755,400.1222538528872,540.8700798009987,528.0896440856287,494.6283840642892
1134,238.2257467916761,-0.0002085091639415504,36.67,238.2257467916761,243.8501162368099,243.8501162368099,406.90497870931927,401.70890371626,400.0794915095726,540.8614483913602,528.3245679792386,495.23748319050776
1135,238.29198657974544,-0.00024062757898246634,36.67,238.29198657974544,243.9256385834344,243.9256385834344,406.90043519341845,401.6988406095081,400.090428698141,541.2519933934705,528.9814649201277,496.3337619809192
1136,238.35753884347872,-0.00027271171682619055,37.04,238.35753884347872,244.03710105218545,244.03710105218545,406.93161335574297,401.7282979950819,400.15684560414144,541.6858967741741,529.6328412133364,497.41089140417483
1137,238.49693191348737,-0.0002679791817097321,37.04,238.49693191348737,244.2151339571429,244.2151339571429,406.8802806069382,401.66367768881884,400.1158560207138,541.9226653467772,530.0538879252531,498.55924017624056
1138,238.62340163810626,-0.00024753096379048767,37.04,238.62340163810626,244.35823079570204,244.35823079570204,406.8397536222705,401.6140008259336,400.1183911426513,542.0763758718776,530.3340961192283,499.51370379344587
1139,238.74097957832547,-0.00027008420902285835,37.41,238.74097957832547,244.48870463096006,244.48870463096006,406.84370353910845,401.61442806426396,400.1841402109221,542.1969718676513,530.5654436261538,500.2889321991852
1140,238.88546937478188,-0.00027060412896795505,37.41,238.94968961628945,244.66466618717772,244.66466618717772,406.7612530130628,401.51878061144856,400.1554179028839,541.9428329806699,530.5123140230971,500.90936739956453
1141,238.7614986851718,-0.0004929833991103028,37.41,238.7614986851718,244.78829026474938,244.78829026474938,406.89916124537626,401.6155043824726,400.065752671513,543.6375819242465,532.242307112386,503.5358878178572
1142,239.00898684063336,-0.00041155457118691174,37.78,239.00898684063336,244.82181447494816,244.82181447494816,406.8945633989004,401.6245111851441,400.18395317995294,543.2027629997142,531.9069464311324,503.25955048532177
1143,239.21711567390676,-0.00022684662728489347,37.78,239.21711567390676,245.00858769604997,245.00858769604997,406.84873364813876,401.56074303676286,400.1020969510349,542.8095044766476,531.7418641760986,503.760844397681
1144,239.30736266519875,-0.00022020639178710333,37.78,239.31477364762813,245.08394815656604,245.08394815656604,406.8288270080285,401.53744516964497,400.12020684868384,542.9237467669717,532.1267206636402,504.8493741091882
1145,34.5340228843541,-0.00043357367508012334,38.16,34.5340228843541,245.17390966476367,245.17390966476367,349.78002209123093,401.6865266759182,400.110598513528,406.99804317780604,533.8903661758013,507.437476298567
1146,23.891391657890107,-0.001580819315165738,38.16,23.891391657890107,244.0795978273998,244.0795978273998,169.2485305640866,402.28185984752446,401.5684355427333,407.43881342571143,534.5435632067897,498.37662588529633
1147,235.0315978421847,-0.0016897394835222457,38.16,237.83360048889944,243.59986159541756,243.59986159541756,407.6955824172864,402.5793901705862,402.0116904960286,548.1758980449218,535.1504362786338,496.651713673159
1148,238.7623815439404,-0.0011499552138205527,38.54,239.00150857874573,245.12603411798338,245.12603411798338,407.0738988543941,401.8112158981529,400.6537825477855,547.4824492172929,535.4257321709149,501.6228754680794
1149,239.26261196491137,-0.0005062580319660226,38.54,239.26261196491137,245.62296586378477,245.62296586378477,406.94456963516905,401.61278495165175,400.13537666682834,547.2576082727725,535.4979832145413,503.84707378769724
1150,239.27666619469758,-0.0012810602810849891,38.54,239.27666619469758,245.55244174587475,245.55244174587475,407.02211139484484,401.67905123499935,400.3225885057695,548.544156597476,537.0419929383447,507.0179496585078
1151,239.43640763614195,-0.00045951906473984394,38.93,239.43640763614195,245.67851654254864,245.67851654254864,407.0187823437795,401.6578949708652,400.2021718583374,548.0886543567559,536.9154249051908,508.5821451066693
1152,239.5887600735512,-0.0003004823804542145,38.93,239.5887600735512,245.6904061242566,245.6904061242566,407.00036252629354,401.6341141098208,400.11695757909257,547.4671345958895,536.776671953634,509.9231578697452
1153,239.61283557641454,-0.0002384977885800943,38.93,239.61283557641454,245.63612078282142,245.63612078282142,407.008251662663,401.64160795059473,400.104835069636,546.9574071224255,536.7671969207989,511.12948665815
1154,239.64662724097042,-0.00023673832610560108,39.32,239.64662724097042,245.67112563219035,245.67112563219035,407.03349382839843,401.67190820707145,400.1463067101616,458.7613729698584,537.117529160822,512.3037757645559
1155,239.74822926754052,-0.00020837089248992857,39.32,239.74822926754052,245.77609832929227,245.77609832929227,406.9815076192321,401.61683282229484,400.1127131477822,546.7756725143084,537.2041834808299,513.2548811034047
1156,239.686409607277,-0.00023025205863003162,39.32,239.79118301014987,245.82365895157088,245.82365895157088,406.9454124184447,401.58140548299394,400.13123678701925,546.5553416011508,537.4008705565195,514.3273409939732
1157,34.31494803230007,-0.0006223205739841475,39.71,34.31494803230007,245.95657071981867,245.95657071981867,342.6683424186329,401.7590693008258,400.1248255446519,407.16471809279454,539.4841422166616,516.8896002017555
1158,25.081857511900704,-0.0017588956614907891,39.71,25.081857511900704,28.037590218354797,28.037590218354797,56.22597150287096,332.3731433860912,402.3529255699477,407.8382350911425,402.67523944366263,503.10078039372206
1159,238.49886619058958,0.0006383709353940947,39.71,239.03300373201034,245.0489215900259,245.0489215900259,407.60308460500045,402.3258686673967,401.0841599678045,548.5270537065495,538.8028004552577,512.0596430225526
1160,239.4770090113574,-0.00040727511435489916,40.11,239.4770090113574,245.96913271412276,245.96913271412276,407.43049939711767,402.0207759654476,400.25101980163964,549.4831838665792,539.9019357294322,515.7162614251947
1161,239.62067321773995,-0.0006318289289746204,40.11,239.62067321773995,245.92879055124192,245.92879055124192,407.29462372928924,401.9168985604787,400.2922308251564,548.5555005581242,539.3363884379303,516.8234926109573
1162,239.74341124736657,-0.0002625125658219929,40.11,239.74341124736657,246.02023741040787,246.02023741040787,407.1719983244823,401.793810350152,400.12848075166585,548.2335307099966,539.1261184765931,517.8544404429787
1163,239.76945591291485,-0.00020587503653801686,40.51,239.76945591291485,246.0139963828591,246.0139963828591,407.16442341428456,401.7951690749671,400.1378277227903,547.7734010542039,538.8542487579567,518.3762364347677
1164,239.86145067635954,-0.00015676002727638139,40.51,239.86145067635954,246.03946044393075,246.03946044393075,407.099431048781,401.73753924295767,400.08906744977344,547.3307893661955,538.6191452777435,518.8828028933493
1165,239.9135224200485,-0.00016135821292917463,40.51,239.9135224200485,245.97339586905744,245.97339586905744,407.08515796121753,401.73123569425525,400.09420411777097,546.9958988689391,538.5873785749754,519.6490274613301
1166,239.85918364818156,-0.00020309694474351936,40.91,239.91953537990884,245.8518913372952,245.8518913372952,407.14649675255174,401.8060148897211,400.16077143507107,546.764685561908,538.7664737264873,520.8130750922196
1167,239.80018822078347,-0.00046537154466519404,40.91,239.80018822078347,246.05797271068548,246.05797271068548,407.31775348189933,401.9459314208036,400.093786648859,548.8908395870764,540.8643426335561,523.5399865409058
1168,239.86252154783853,-0.0002876156435340782,40.91,239.86252154783853,245.8680304542991,245.8680304542991,407.24193344973867,401.90702002951343,400.14932488642575,547.6240415341512,540.0681512530084,523.7001897271518
1169,239.9435891931228,-0.00018998915938983618,41.32,239.9435891931228,245.94923532992007,245.94923532992007,407.22613147367144,401.9024327858041,400.1171057364379,547.6764852456212,540.2169308499249,524.4949321164326
1170,240.03731908451164,-0.00013807836896362335,41.32,240.03731908451164,246.05295854348466,246.05295854348466,407.1679347265586,401.8491619190378,400.0777580616372,547.3189828908586,539.9301866684366,524.7242170724788
1171,239.94270451828976,-0.00013407248451668963,41.32,240.09461794461177,246.1344752107982,246.1344752107982,407.12581010565896,401.8142566151208,400.0842312685482,547.1768297685101,539.8133491438375,525.085248483819
1172,239.9229133678817,-0.0006268070192047004,41.74,239.9229133678817,246.1728155987044,246.1728155987044,407.37949544198733,402.0476570985287,400.140885957905,549.4468605439373,542.1563052724848,527.9556163980577
1173,240.0225362671933,-0.00020352680475843599,41.74,240.0225362671933,246.25103329594668,246.25103329594668,407.2566606383931,401.94247813046286,400.1069819721941,548.5099493086832,541.2116472210608,527.7163153841666
1174,240.088062419635,-0.00011671849723893235,41.74,240.088062419635,246.32002797010384,246.32002797010384,407.2095493651403,401.89438802081617,400.05383529082116,548.2385132665617,540.9655550860108,527.9878626555787
1175,240.09297437801936,-0.00011685641662950719,42.15,240.09297437801936,246.31329750075676,246.31329750075676,407.2290276712208,401.925335820525,400.0975312263591,548.1047288315831,540.9012426660634,528.4055553711266
1176,240.09127354879797,-9.525927146580848e-05,42.15,240.15218770500297,246.2861490935419,246.2861490935419,407.20569542573594,401.9075317545774,400.06824681499705,547.5011284173411,540.5536764841148,528.7730076121824
1177,239.98624333420872,-0.0005361906149750073,42.15,239.98624333420872,246.36472363395595,246.36472363395595,407.4082745182943,402.09152768943693,400.1029047954161,549.5314655316633,542.4531244098184,530.9820025592763
1178,239.98033108023088,-0.00020411870478054261,42.58,239.98033108023088,246.06851125275213,246.06851125275213,407.45856239089943,402.16642547908117,400.1584470522371,547.9984540781707,541.6178600949077,531.318372650262
1179,239.98797801271192,-0.0001089848836232088,42.58,239.98797801271192,245.9070551144225,245.9070551144225,407.4750524509533,402.19185979481864,400.0829901128343,546.8476660657626,541.2172877902476,531.9061680254727
1180,240.0641243281973,-6.853969894904388e-05,42.58,240.0641243281973,245.93172209082311,245.93172209082311,407.4244370071611,402.14581705214033,400.04574446449533,546.2788337910846,540.9106052982443,531.8350270363269
1181,240.10712738956607,-9.452023029776768e-05,43.0,240.10712738956607,245.9533516066718,245.9533516066718,407.4160044742702,402.1504586367383,400.09242985793117,545.9439562086924,540.7540863991903,531.8371400387051
1182,240.12827282577408,-8.149030459680962e-05,43.0,240.22978464807912,246.06126198528594,246.06126198528594,407.3319691728165,402.06885911851913,400.060881365367,545.3067452417149,540.3082358713292,531.5105435207249
1183,240.11051163685104,-0.0008825600772516262,43.0,240.11051163685104,246.26590704654882,246.26590704654882,407.52728959083134,402.2256421418976,400.1347076508238,548.4084859781709,542.7217699695651,533.5939524256509
1184,240.14259426784255,-0.00023745235196892533,43.43,240.14259426784255,246.133019166175,246.133019166175,407.5022017067475,402.21168664900733,400.1437796419108,546.6321993709929,541.4091166043962,532.7515314607376
1185,240.32872518139288,-9.331262275058538e-05,43.43,240.32872518139288,246.3251102571021,246.3251102571021,407.39212964811986,402.08946859768497,400.04370587466013,546.3272495018249,541.0876270900545,532.4822899934455
1186,240.32590616573685,-8.198062931252803e-05,43.43,240.4751011027829,246.42920126375344,246.42920126375344,407.3094413594554,402.0026744759215,400.05233440466355,546.2192952596673,540.9343695953871,532.1257835742498
1187,240.2692611373929,-0.0007377017153042953,43.87,240.2692611373929,246.46824432138516,246.46824432138516,407.5461021254669,402.21917064912145,400.1597056041054,548.7444784409718,542.987148419361,534.0323023703538
1188,240.42598618463916,-0.00025087303338378053,43.87,240.42598618463916,246.51243863080325,246.51243863080325,407.4267350900589,402.1042166537502,400.09375871621677,547.3074414584879,541.9025231856226,533.2362508834821
1189,240.5456736230824,-7.331159631807083e-05,43.87,240.5456736230824,246.61952392962476,246.61952392962476,407.34482080049145,402.01283587647134,400.0406079628486,546.8772904658845,541.4965134275891,532.9128456442031
1190,240.50217026145552,-8.829045201352859e-05,44.3,240.61994132491859,246.66192027892924,246.66192027892924,407.3244517679894,401.9923760750997,400.08080458205853,546.8688344127949,541.4535759002196,532.8367435470984
1191,240.4807138726766,-0.0005648162890861119,44.3,240.4807138726766,246.66281510447024,246.66281510447024,407.45142987760175,402.1126100996863,400.11044298546943,530.9962826547792,542.9631885246145,534.2902016463594
1192,240.6310748003397,-0.00016490572582794627,44.3,240.6310748003397,246.73536629360856,246.73536629360856,407.34590415231077,402.0108329013167,400.07014862674765,547.6767898519375,542.2928043228426,533.7480051410602
1193,240.73073719225854,-9.029596535503615e-05,44.75,240.73073719225854,246.82598463548857,246.82598463548857,407.3169926948101,401.9817591005923,400.07549821401085,547.6569515477697,542.2689702590408,533.7843219260028
1194,240.75944574054395,-6.825453867553843e-05,44.75,240.8944166020713,246.9508797387456,246.9508797387456,407.2311609698827,401.892721896796,400.0381592908438,547.5302999286372,542.1286281756151,533.5953473437073
1195,240.81695223416628,-0.00039324356401759797,44.75,240.81695223416628,246.95247691570071,246.95247691570071,407.32609702546074,401.98124726764684,400.0716711486329,476.95836277339384,543.1130899736313,534.4286281050418
1196,240.97405520529867,-0.0001585318046172235,45.19,240.97405520529867,247.04192944326448,247.04192944326448,407.26226127522176,401.93830563957346,400.0950972911333,548.4272589215778,542.9243199031466,534.3162849127624
1197,241.03485873966014,-6.842850141697276e-05,45.19,241.13825164977345,247.17330064851907,247.17330064851907,407.17391757056373,401.8516975302739,400.03037989669303,548.1843676784297,542.7395832402593,534.2062178403547
1198,241.10047869568774,-0.0002251851797321347,45.19,241.10047869568774,247.17873706852615,247.17873706852615,407.2339134718641,401.9064641528884,400.0423619532457,548.8145953628131,543.2235375991663,534.551481929331
1199,241.2259019076081,-0.00011302404762736362,45.65,241.2259019076081,247.25818677657313,247.25818677657313,407.19926392823925,401.889286151831,400.0781283039335,548.8671671972678,543.3041757013569,534.6751099810881
1200,241.26122069916707,-5.891472160457489e-05,45.65,241.38826533595824,247.3805067711194,247.3805067711194,407.11977217362215,401.81268992271856,400.026325194896,548.7543720472421,543.2511520698484,534.6545253663926
1201,241.35439051233928,-0.0001437347103270259,45.65,241.35439051233928,247.37915635884815,247.37915635884815,407.1586705479248,401.84914484970164,400.0277132942544,549.0637773896658,543.4478551138316,534.7564398725968
1202,241.41520533552134,-0.00010048610590684959,46.1,241.47941642218726,247.47083663949755,247.47083663949755,407.1340140190198,401.8359460162314,400.06843212354755,549.3704070411203,543.7027172473516,534.97201499954
1203,241.51068610772694,-7.809425083338262e-05,46.1,241.51068610772694,247.52684573282883,247.52684573282883,407.13550587987925,401.8255331944108,400.0121577378184,549.4731690771254,543.7595803063064,535.0409867525127
1204,241.53931472507713,-5.9538064100306265e-05,46.1,241.6544694254961,247.63079695315196,247.63079695315196,407.0804109694835,401.7740503539616,400.0247703648956,549.7351190964695,543.9566018149702,535.1051619098041
1205,241.64267388874646,-6.026268187897532e-05,46.56,241.64267388874646,247.65383822751932,247.65383822751932,407.12687735859674,401.82283641026095,400.04749875712724,550.0214453589172,544.194903438739,535.3918786370008
1206,241.6989023575216,-3.960543469738731e-05,46.56,241.78946945095956,247.78277351653654,247.78277351653654,407.06160819029316,401.7580205360688,400.01714531136025,550.1547506472798,544.2974330917156,535.4299347794272
1207,241.75783342016618,-3.249432556429177e-05,46.56,241.8136094416856,247.81473621312426,247.81473621312426,407.0610320272636,401.7530675343712,400.00408960167266,550.254602763079,544.3718518142905,535.4819253679012
1208,241.7977807054075,-4.474431161294312e-05,47.03,241.7977807054075,247.83043070920564,247.83043070920564,407.10049436035774,401.8005507411098,400.0431464521879,550.4900858246641,544.5739033641364,535.7298127527797
1209,241.85543143547758,-3.31101761288366e-05,47.03,241.92530795803455,247.95295251875345,247.95295251875345,407.0438274227966,401.7443183127029,400.0159113623021,550.6049569045017,544.6657795748166,535.780715556318
1210,241.9043038084863,-3.0046000566663622e-05,47.03,241.95295596347592,247.99158378807562,247.99158378807562,407.0396306275569,401.73649110827444,400.0027296450427,550.6695151155529,544.7197845078342,535.8180066443468
1211,241.93559411604932,-4.581073411558112e-05,47.5,241.93559411604932,248.00973671482214,248.00973671482214,407.08149914468646,401.7858136234001,400.042565998437,550.9007326846183,544.9237398234109,536.0639159206365
1212,242.00859034997373,-2.8878517995378772e-05,47.5,242.03681558345943,248.11066859940445,248.11066859940445,407.03454729418684,401.735786819704,400.01017781882007,550.961019763067,544.979134300634,536.1156960878384
1213,242.04246850829918,-2.8085527588483927e-05,47.5,242.0433376278166,248.12601504777328,248.12601504777328,407.0403785412991,401.7376520423859,400.00279735979876,550.9911416515154,545.0129530499765,536.1440290529439
1214,242.0114846968484,-4.173581079569555e-05,47.97,242.0114846968484,248.12835349047964,248.12835349047964,407.08741543997905,401.7913072466112,400.04199442227497,551.1943597400694,545.1929785000984,536.3797433858323
1215,242.09310380810743,-2.7891918652156455e-05,47.97,242.09310380810743,248.2076195199948,248.2076195199948,407.050495223623,401.7500499846634,400.00771730651275,551.2192027267669,545.2217538643745,536.4306306839545
1216,242.12220772336397,-1.8798865943137066e-05,47.97,242.12220772336397,248.23022311680398,248.23022311680398,407.042426589682,401.7415823108306,400.0047224807148,551.263020563049,545.2650788788787,536.4638292995934
1217,242.1122226128403,-3.941918657568433e-05,48.45,242.1122226128403,248.23835021890915,248.23835021890915,407.07687238184184,401.78646700803347,400.04541333744794,551.4640580864852,545.4534579809766,536.7051072435611
1218,242.16637807715816,-2.530148811152877e-05,48.45,242.16637807715816,248.2802452083577,248.2802452083577,407.05946980470276,401.7643943756518,400.00743182343746,551.4324111081701,545.44603092325,536.7367999280117
1219,242.17964617545118,-2.7648579137395934e-05,48.45,242.17964617545118,248.27116743124202,248.27116743124202,407.0657520130989,401.7740626556656,400.0083307956746,551.4514515171057,545.4756903698022,536.7812134537671
1220,242.16565742821527,-4.607526115041338e-05,48.94,242.16565742821527,248.27438165089217,248.27438165089217,407.1062073440056,401.8225985480216,400.048099688242,551.65576948815,545.6668044017046,537.0316077159741
1221,242.2178470779823,-3.206847988679318e-05,48.94,242.2178470779823,248.31711345202328,248.31711345202328,407.09491375573424,401.80280975078875,400.01000424303413,551.6418513215302,545.6699083915832,537.0662420739296
1222,242.24092396547044,-3.037045243325931e-05,48.94,242.24092396547044,248.3213327747205,248.3213327747205,407.09457107555943,401.80467470987793,400.0102560066938,551.6185573395202,545.6721398201402,537.0772463215072
1223,242.23404992709493,-5.1768199048285446e-05,49.43,242.23404992709493,248.31572340994063,248.31572340994063,407.1281399824718,401.85467002291625,400.0515231354435,551.7110926990284,545.7884268664893,537.2679889352033
1224,242.2980300079009,-3.5528468018686254e-05,49.43,242.2980300079009,248.3598150645504,248.3598150645504,407.1027639450843,401.8274716481857,400.0109916361089,551.564964199425,545.700619763353,537.2343029440062
1225,242.32919747256156,-3.277687107172689e-05,49.43,242.32919747256156,248.38072502656,248.38072502656,407.0882293583736,401.81450635196956,400.01057381104954,551.4815144014323,545.6602580052963,537.2162871647962
1226,242.32484577817834,-4.914256786725524e-05,49.92,242.32484577817834,248.3927777491901,248.3927777491901,407.1104384854796,401.8501660098288,400.0504186862728,551.5703756606875,545.770083985046,537.4104856417586
1227,242.38179567267449,-3.4879876910420826e-05,49.92,242.38179567267449,248.44202903548916,248.44202903548916,407.0821968789514,401.81942071910873,400.0133825283283,551.4126959497487,545.6745511856705,537.3878312613163
1228,242.40866279489958,-3.4451603092566785e-05,49.92,242.40866279489958,248.45562191724346,248.45562191724346,407.06942934955214,401.8102094010349,400.0136542873584,551.3143655737872,545.6181539865732,537.3603203608817
1229,242.40099071954063,-4.785478490998418e-05,50.42,242.40099071954063,248.46059422038275,248.46059422038275,407.09521875132236,401.849518169666,400.05077826455937,551.3889206849054,545.6970401386092,537.5231580648714
1230,242.44983605931037,-3.3127189511983346e-05,50.42,242.44983605931037,248.50133396248708,248.50133396248708,407.0736532968424,401.8226479901543,400.012540099474,551.2203278320553,545.5761957517285,537.4636189636603
1231,242.43801499162663,-3.509993423755908e-05,50.42,242.46588745030328,248.50446501073384,248.50446501073384,407.0681020107448,401.8164181191158,400.01327890293334,551.1581763275126,545.5336966632984,537.4502137931418
1232,242.40013209753207,-0.0002509564981135748,50.93,242.40013209753207,248.57141465015204,248.57141465015204,407.1954962462352,401.923975273673,400.0741704275417,551.7838073694979,546.0718732409111,537.8895935218982
1233,242.4599246396937,-7.542296024831696e-05,50.93,242.4599246396937,248.57015913409728,248.57015913409728,407.1600204947454,401.89419682607263,400.0197715589759,551.5307914810364,545.8891805780829,537.9084107737407
1234,242.49620008989316,-4.7008156225825104e-05,50.93,242.49620008989316,248.5968728573698,248.5968728573698,407.15097309454325,401.8807332745818,400.0134173953178,551.4749682619362,545.8492200622272,537.871984969359
1235,242.49199748244,-5.7463372121868694e-05,51.44,242.49199748244,248.61058108932386,248.61058108932386,407.18171833358855,401.9194360953793,400.0527074069745,551.6491823835837,546.0026805310514,538.0909940033683
1236,242.544980262841,-4.220685981271011e-05,51.44,242.544980262841,248.65967268939423,248.65967268939423,407.1686879796978,401.89670902889077,400.0169899843873,551.5603605008563,545.9479740338257,538.0894106650908
1237,242.57832752493445,-4.2422610574188724e-05,51.44,242.57832752493445,248.68892343675955,248.68892343675955,407.16885129528606,401.8903410971542,400.018882488627,551.6134111827754,546.0023238895358,538.1317238558961
1238,242.58938214901545,-6.052623736374496e-05,51.95,242.58938214901545,248.72212406223173,248.72212406223173,407.1997508278,401.9255972108896,400.05749677791704,551.8137618177705,546.1889935851768,538.3658202898781
1239,242.66627619488168,-4.347942068971822e-05,51.95,242.66627619488168,248.80020086683447,248.80020086683447,407.1769202246647,401.8918224918984,400.019683846902,551.7139856029331,546.1360754518674,538.3566924933122
1240,242.72636383622194,-3.8439908937260014e-05,51.95,242.72636383622194,248.8560488097508,248.8560488097508,407.1448347966769,401.86032737150015,400.0200335058441,551.6730908222053,546.1225889912645,538.3358917412098
1241,242.71316944703014,-5.605641379125004e-05,52.47,242.73252599538642,248.87028635354318,248.87028635354318,407.1469513976235,401.87955168532454,400.0562212229007,551.677693648041,546.1394270033345,538.4274503619492
1242,242.7240770059163,-0.00045723972142530656,52.47,242.7240770059163,249.00129606621113,249.00129606621113,407.27743081829317,401.95675904571885,400.0555522101319,552.6969648866863,547.0360015143589,539.0804128421646
1243,242.62722377406266,-9.844929187863283e-05,52.47,242.62722377406266,248.8120159293403,248.8120159293403,407.2416807679142,401.94934394631963,400.0265233184535,551.8824839998582,546.3607434744076,538.7791302138656
1244,242.7895641233306,-9.399841178725499e-05,52.99,242.7895641233306,248.9841240581751,248.9841240581751,407.2123925280279,401.92305136333795,400.0571847860438,552.1634627869385,546.5887358048627,538.8749948845497
1245,242.8373373475146,-3.3970398385929634e-05,52.99,242.8373373475146,249.03793491021295,249.03793491021295,407.16790517566193,401.8757892921475,400.0146690927222,551.8939580426766,546.3935379325899,538.7642703890132
1246,242.89257077608627,-3.216033518982364e-05,52.99,242.89257077608627,249.0915559980977,249.0915559980977,407.12670474714037,401.83415719797455,400.01583426029583,551.8663889309144,546.3680488040555,538.6806501841501
1247,242.87932548759903,-4.8355963826129944e-05,53.52,242.9205942564076,249.1344192564754,249.1344192564754,407.11186542414407,401.83235833943706,400.0520428564851,551.8969331728078,546.4049489722978,538.747043177695
1248,242.87108334143164,-0.00035724856052044007,53.52,242.87108334143164,249.22373189193456,249.22373189193456,407.247684752671,401.92530460125954,400.0676115905445,552.8835720768681,547.2727084510509,539.4462656918012
1249,242.90398772525083,-0.00011716517790416603,53.52,242.90398772525083,249.1820044432107,249.1820044432107,407.15209870167274,401.85238401657756,400.0337878716294,552.0457392710273,546.5998886426092,539.0095490575657
1250,242.95942177184676,-6.675849129111899e-05,54.06,242.95942177184676,249.24471213138793,249.24471213138793,407.1219964018925,401.8358209638976,400.05411195411926,552.0882773838089,546.6622339753018,539.1542373871283
1251,243.07305288085703,-3.522535417133099e-05,54.06,243.07305288085703,249.35012604897463,249.35012604897463,407.04155109025004,401.75194412664155,400.01949476831766,551.9514939835642,546.5449525956614,538.9825695995237
1252,242.97975579107757,-3.766296998430896e-05,54.06,243.16328577840258,249.4025996881734,249.4025996881734,406.97091184860693,401.6847282102755,400.02550432892167,551.9454318480015,546.5288104633569,538.8763094176479
1253,243.059880160335,-0.00032399700570662215,54.6,243.059880160335,249.48653131285008,249.48653131285008,407.1320535974159,401.8227759847458,400.0885320912035,552.1852794904996,547.4271124000076,539.6545432087578
1254,243.1652061651236,-0.00013646084555563043,54.6,243.1652061651236,249.44258233445487,249.44258233445487,407.01301857552096,401.7278746602366,400.04458053643526,552.2824128615064,546.8660248814878,539.3241609894783
1255,243.1512890374983,-4.5509563811663156e-05,54.6,243.2722354083199,249.49725890338317,249.49725890338317,406.9396995403486,401.65602386248014,400.02347757303994,552.2078308692091,546.8081214336255,539.2298762670415
1256,243.2213749560763,-0.00025350748825336833,55.15,243.2213749560763,249.58428755315538,249.58428755315538,407.0418871331203,401.7485583331585,400.06794660175393,552.8398234191933,547.3060132529549,539.5970829632071
1257,243.31047400515,-9.127709505807324e-05,55.15,243.31047400515,249.5670703256772,249.5670703256772,406.95795316509367,401.6799425926553,400.03367252998504,552.4316391585759,547.0097359140938,539.4667351356696
1258,243.34858735644443,-4.301703592202166e-05,55.15,243.38202063656675,249.6082876208441,249.6082876208441,406.9071453358512,401.6354175954656,400.02050001493154,552.3053220977039,546.9222709841266,539.4068484947027
1259,243.36818547936647,-0.00021244404475417866,55.7,243.36818547936647,249.67535281603938,249.67535281603938,406.9757649047892,401.7000285147523,400.05514123401997,552.8241566640751,547.3324028052486,539.708531570252
1260,243.4527119119248,-8.648380887177343e-05,55.7,243.4527119119248,249.69859407485174,249.69859407485174,406.9101527490813,401.65081234106174,400.036760603483,552.498672121421,547.0979199419712,539.6262682940385
1261,243.50824984391755,-4.672077396594698e-05,55.7,243.50824984391755,249.74829359910768,249.74829359910768,406.867762981837,401.6098049836653,400.01521552872646,552.3699045234732,547.0185981266869,539.5975809310199
1262,243.52562405815138,-6.085203974748321e-05,56.25,243.52562405815138,249.76876941974817,249.76876941974817,406.86378444658885,401.6189238944164,400.04694813294606,552.4783352453677,547.1390625090409,539.782299742333
1263,243.60264015097925,-4.287050896423228e-05,56.25,243.60264015097925,249.82992801426292,249.82992801426292,406.8078091834214,401.5644668400119,400.0160319894206,552.3773588198932,547.0751703153453,539.7158119057974
1264,243.5573617853444,-4.501251841315668e-05,56.25,243.6623922221036,249.86528758055394,249.86528758055394,406.7569933507618,401.5206340313102,400.0203361201467,552.3492337063001,547.0729077216891,539.674845096601
1265,243.63335327374688,-0.0002751683898561952,56.82,243.63335327374688,249.91922164834463,249.91922164834463,406.85721347058717,401.61807998073607,400.06704967747993,552.8486067388569,547.4795219973767,539.9710344761934
1266,243.73305427309967,-9.898873811031716e-05,56.82,243.73305427309967,249.9759264222155,249.9759264222155,406.77439679143777,401.54947326769826,400.0265581772955,552.5628289586795,547.2929894039555,539.886523824845
1267,243.75902421405954,-6.289673551629349e-05,56.82,243.79673414529324,250.0315161598725,250.0315161598725,406.71983026170744,401.5027831441308,400.01640349098574,552.4653508441305,547.2585435621688,539.8430662641676
1268,243.73835864522778,-0.0001858644427435996,57.39,243.73835864522778,250.03250308354217,250.03250308354217,406.81673825411536,401.5987369071841,400.059332850381,552.6973997924691,547.4773683477335,540.0934402000366
1269,243.81001642992408,-7.517063922524159e-05,57.39,243.81001642992408,250.09730726815874,250.09730726815874,406.75001829630025,401.53665394209264,400.0167157289724,552.391642704205,547.2981947678186,540.013370816825
1270,243.8421637723956,-4.175552424867668e-05,57.39,243.8421637723956,250.12497257969383,250.12497257969383,406.71849388560435,401.51138173911437,400.0103109509553,552.2727113557548,547.2280623164756,539.9837758126101
1271,243.83648807774475,-5.948021866442055e-05,57.96,243.83648807774475,250.1285138782543,250.1285138782543,406.72161013385227,401.5310304919986,400.0434699207497,552.2991808286188,547.2872210369087,540.1417281478219
1272,243.88224750414676,-4.351208963582209e-05,57.96,243.8943944184164,250.1830547029054,250.1830547029054,406.67233952937556,401.4870128092304,400.01617456835,552.0777341226826,547.127092765254,540.0306125603911
1273,243.85027595656956,-0.00017492265150731434,57.96,243.85027595656956,250.17146186474577,250.17146186474577,406.73673306887855,401.5420002372258,400.0327637391495,552.1475509435879,547.195537031958,540.1147489668177
1274,243.84334581819147,-8.679399788635855e-05,58.54,243.84334581819147,250.17434098687673,250.17434098687673,406.7363575058889,401.56298741560084,400.05161355220844,551.9715622763675,547.1503726823356,540.3324071857743
1275,243.88372093579275,-5.234687087019019e-05,58.54,243.88372093579275,250.21498375230058,250.21498375230058,406.7074393930195,401.53711149202564,400.0144984287343,551.4330651903446,546.767527782998,540.1851119764902
1276,243.8783010711505,-4.551369152616669e-05,58.54,243.8783010711505,250.2057197179081,250.2057197179081,406.7112361399365,401.55104886079357,400.0202104158324,550.9536006658234,546.4417192864306,540.1691353022882
1277,243.83479703624715,-6.733949445980603e-05,59.12,243.83479703624715,250.16550770149078,250.16550770149078,406.7489778863765,401.6089665986013,400.05486544119685,550.4505532180738,546.1078787330941,540.269343777713
1278,243.87166570279183,-5.152504535410607e-05,59.12,243.87166570279183,250.17826669072238,250.17826669072238,406.7234305431815,401.5922278054961,400.02589376592266,549.801896790007,545.6258756119335,540.1107228874034
1279,243.86110840342852,-4.497143000514736e-05,59.12,243.88801378263463,250.14695573244697,250.14695573244697,406.7050967348977,401.58422778932794,400.02858881843827,549.3236038128587,545.2789546454143,539.9927841023103
1280,243.87352376877,-0.00036036397974359424,59.72,243.87352376877,250.2315275855944,250.2315275855944,406.7159723177583,401.5938550476736,400.07039645694414,551.611795890426,546.8650122693153,540.4953891728676
1281,243.93830489507576,-0.00015188158366785665,59.72,243.93830489507576,250.23558125329365,250.23558125329365,406.70039519457157,401.6015733300534,400.0488735703098,549.9444014793113,545.8177195988618,540.3922967471433
1282,243.98538565607743,-4.844390634750617e-05,59.72,243.98538565607743,250.25673822868853,250.25673822868853,406.669165167475,401.5764844257754,400.01853236868084,549.4144688632201,545.4148253307969,540.2035346945746
1283,243.97854707690016,-5.3111670555550106e-05,60.31,243.97854707690016,250.2356706153651,250.2356706153651,406.6771304396526,401.6032297730634,400.04644251107857,549.2790705303714,545.3575152541049,540.3350235737097
1284,244.02444017878014,-3.251920964453259e-05,60.31,244.05403718890094,250.2872582933071,250.2872582933071,406.62765928720944,401.5670590403258,400.01680390686516,549.0439803887255,545.182554429555,540.2565544125479
1285,244.0783855024958,-0.0002649111102315249,60.31,244.0783855024958,250.3738240441837,250.3738240441837,406.6050534330641,401.5409722650274,400.0462280788104,551.0147244597248,546.5582017479512,540.7303216547299
1286,244.06327921917062,-0.000152782029933074,60.92,244.1357302368548,250.31588915032683,250.31588915032683,406.60684131902417,401.59579757962376,400.0880602082438,549.6269166574709,545.7504551996292,540.7991710974801
1287,244.23579487572673,-0.00010444531234599097,60.92,244.23579487572673,250.4249215465788,250.4249215465788,406.5707255840956,401.555410956091,400.01630959501875,549.8317551198273,545.8972441191498,540.7997509457226
1288,244.24641445613662,-6.0813057556674543e-05,60.92,244.34375436379986,250.4280574329176,250.4280574329176,406.504515134644,401.5208085214376,400.0243544683039,549.5878062271671,545.7608873192933,540.783100670838
1289,244.35012045303708,-6.778829989229074e-05,61.52,244.35012045303708,250.4322640838467,250.4322640838467,406.53121605614814,401.5594485334822,400.03931052955903,549.9155514355147,546.0353966663772,541.0604807357774
1290,244.3947758137473,-3.640504144131196e-05,61.52,244.4445173604985,250.4858412716808,250.4858412716808,406.46527468331124,401.5062850588369,400.0120670515929,549.7442963960126,545.9284651356551,541.0287429618473
1291,244.44797131066576,-4.030612236027853e-05,61.52,244.44797131066576,250.49468600984153,250.49468600984153,406.4806937711409,401.52000406856445,400.00713240123997,549.8230858526648,545.9685743259976,541.0373702237046
1292,244.4446739653817,-3.7256817176034573e-05,62.14,244.4446739653817,250.4828770911441,250.4828770911441,406.49098884021674,401.5467303227554,400.03557841793315,549.8868051738325,546.0720085701028,541.2390640632804
1293,244.50694513234149,-1.733193683950418e-05,62.14,244.50694513234149,250.54210052539779,250.54210052539779,406.45265300076926,401.5096282899828,400.0048472748595,549.8182056916592,546.0243031170111,541.2207671223849
1294,244.5051443320456,-1.908954895835091e-05,62.14,244.55243072212653,250.57421109925662,250.57421109925662,406.42952910678787,401.49261728227765,400.0060530521114,549.8445767288465,546.0617845675583,541.2502959986037
1295,244.49635834527564,-4.970868728881861e-05,62.76,244.49635834527564,250.5272354276339,250.5272354276339,406.490373035984,401.5637929440968,400.0366344516221,549.9630412838446,546.1731307869087,541.4092149955812
1296,244.58407896319616,-3.119229499815024e-05,62.76,244.58407896319616,250.60641498775834,250.60641498775834,406.4421983800843,401.5174145827925,400.0068691635597,549.8991560641394,546.1417212473324,541.4048597947271
1297,244.5993560766469,-1.897833140751537e-05,62.76,244.62047249568812,250.6337952664953,250.6337952664953,406.42672584614695,401.5052305742367,400.00433275857404,549.8942909626719,546.1552289222134,541.4184344833392
1298,244.56787333121653,-3.868385635663607e-05,63.39,244.56787333121653,250.58656163401014,250.58656163401014,406.47830779097217,401.56874122660344,400.0352377265968,549.9907717512177,546.257098225594,541.6013644184671
1299,244.6456349605748,-2.6998944852918427e-05,63.39,244.6456349605748,250.65714095842824,250.65714095842824,406.4412349022348,401.5307584446936,400.0053484002172,549.9021218642804,546.2095135391537,541.5796599837631
1300,244.67154948251573,-2.046617892914604e-05,63.39,244.67154948251573,250.67047016229662,250.67047016229662,406.434246051439,401.5264416630145,400.0045745734571,549.856486320974,546.1940064740381,541.577961092918
1301,244.67300097137579,-3.955333075433831e-05,64.02,244.67300097137579,250.65389620230687,250.65389620230687,406.4570873384657,401.56393523530295,400.03487607618473,549.9258663057783,546.3046650524275,541.7601726853942
1302,244.73124837536804,-2.426994151971673e-05,64.02,244.7406591359458,250.71014895685707,250.71014895685707,406.4267774900412,401.5319120176625,400.00546036079885,549.8336420372976,546.2550022331252,541.7448722908273
1303,244.70412388471186,-3.0539487730574244e-05,64.02,244.70412388471186,250.68560190159747,250.68560190159747,406.4535733338108,401.5578237653197,400.00755555292153,549.8003853912322,546.2233979624284,541.747800019387
1304,244.71712303233514,-4.1191630651860045e-05,64.66,244.71712303233514,250.67533135805704,250.67533135805704,406.4692394102852,401.58752077503,400.0357203193775,549.8180490279741,546.3045320684776,541.9227733626702
1305,244.77019843865716,-1.668009786670588e-05,64.66,244.77019843865716,250.7266723174826,250.7266723174826,406.4408722497722,401.5552823840356,400.00400491773445,549.6961762211208,546.2294501833263,541.8996476579955
1306,244.7830109584419,-1.401672220546768e-05,64.66,244.7830109584419,250.7336143612665,250.7336143612665,406.434974950053,401.54914048632475,400.00406733671014,549.6132057947653,546.1909777101033,541.8985215755995
1307,244.77511696183635,-3.281913556452132e-05,65.31,244.77511696183635,250.71196145136807,250.71196145136807,406.45534042694396,401.58291400482244,400.03470584133277,549.6481842946299,546.2853205499309,542.0894820925724
1308,244.82594583371275,-2.0297989057782573e-05,65.31,244.82594583371275,250.75938850337755,250.75938850337755,406.4278776333829,401.5513812993759,400.00590127496133,549.5083160341925,546.2107433162098,542.0743153364383
1309,244.84307451144227,-2.0259701580704892e-05,65.31,244.84307451144227,250.76798026717137,250.76798026717137,406.41845403552213,401.54319746668864,400.0064555502732,549.4131256811149,546.1735442914834,542.0679815838668
1310,244.8387176444274,-3.979283866661909e-05,65.96,244.8387176444274,250.74800996698755,250.74800996698755,406.43634771442,401.57504157900235,400.03677911902645,549.4246406605802,546.2609405743942,542.2371459990861
1311,244.8977178307371,-2.629221592054254e-05,65.96,244.8977178307371,250.8016517948826,250.8016517948826,406.40551499433866,401.5417244621361,400.00791906681457,549.3153120571478,546.2059254345179,542.1997145102753
1312,244.89592877681903,-2.8262274800350262e-05,65.96,244.92987620789714,250.81904022653055,250.81904022653055,406.3888757036419,401.5276926546342,400.00861849456686,549.2759546855506,546.1959076246145,542.1781500844189
1313,244.89780492777714,-8.408997214237601e-05,66.62,244.89780492777714,250.7904126214051,250.7904126214051,406.436060795535,401.5887924179782,400.0390253269963,549.5146627095963,546.4273663149969,542.4908043452342
1314,244.96173975371207,-5.2408674147574885e-05,66.62,244.96173975371207,250.8468040395814,250.8468040395814,406.39993179750604,401.5486480167023,400.00987018129416,549.2434587755578,546.2458913846207,542.3382450294723
1315,244.99115829296576,-2.5124871998238874e-05,66.62,244.99115829296576,250.86277827461203,250.86277827461203,406.38095060287907,401.53547983583235,400.0066823088095,549.1539146282782,546.1902719488974,542.308928909064
1316,244.99014967325203,-4.2727969410960576e-05,67.29,244.99014967325203,250.84419256117567,250.84419256117567,406.39385161199937,401.5657753305134,400.0367213933721,549.1398747653082,546.241046693661,542.4534398070376
1317,245.04241891124627,-3.0464680642494635e-05,67.29,245.04241891124627,250.89812605124806,250.89812605124806,406.36076473147784,401.533316704497,400.00808925215864,548.9746803883339,546.1289646029015,542.3985579442955
1318,245.0379769748666,-3.033541520303107e-05,67.29,245.06100860847903,250.9136574031217,250.9136574031217,406.34537073835793,401.5196054503743,400.0080205937143,548.8506147473588,546.0504776473937,542.3703579408107
1319,245.01855121403608,-0.0002178265002986679,67.96,245.01855121403608,250.9178930572722,250.9178930572722,406.41157800059136,401.59177214114584,400.05823129356384,549.88017965149,546.980857771684,543.2581067803136
1320,245.07000292859954,-0.00010054804808545814,67.96,245.07000292859954,250.94914141002934,250.94914141002934,406.3791965301564,401.5539900666695,400.0222004898872,549.0739982453158,546.3812659215322,542.8997528125905
1321,245.09718929089695,-3.430914825264253e-05,67.96,245.09718929089695,250.96880949938327,250.96880949938327,406.3580361240674,401.53616411898605,400.00823466631647,548.7716438555915,546.1492507599881,542.7533781181589
1322,245.08831934091162,-5.162726768670467e-05,68.64,245.08831934091162,250.9428041053302,250.9428041053302,406.374449641633,401.5674911748877,400.03862740219375,548.6191684657434,546.0741382735279,542.8084876902474
1323,245.13963619054243,-3.686204173947161e-05,68.64,245.13963619054243,250.98149682394742,250.98149682394742,406.34612486194635,401.53795451538457,400.01083878798045,548.3113096942319,545.8354816211994,542.6362971797114
1324,245.16081906209428,-3.901930852923119e-05,68.64,245.16081906209428,250.9697108108108,250.9697108108108,406.33455625874876,401.52850764652857,400.0128793902334,548.0343643705622,545.624579603944,542.468018563623
1325,245.1290421821581,-5.40419952853588e-05,69.33,245.1674276640879,250.94295140124763,250.94295140124763,406.34456361757935,401.55304080343967,400.0422897415111,547.8455117614777,545.5288916351122,542.4811336311733
1326,245.1248886532523,-0.00044894797475047987,69.33,245.2155606418839,251.09971448834202,251.09971448834202,406.33401686433945,401.52314672486347,400.0761292366757,550.4793000568861,547.7905817734602,543.8347395608051
1327,245.24746686148643,-0.0001021878742994975,69.33,245.24746686148643,251.17332994072143,251.17332994072143,406.32753437507307,401.50340718545425,400.016337833978,550.0521513973073,547.4149689261353,543.6402840280386
1328,245.16144026598786,-0.00015640614238254802,70.02,245.16144026598786,251.08000655417845,251.08000655417845,406.3568558663105,401.54452465491534,400.0528546632865,549.2443787747765,546.8653960126619,543.5583588351975
1329,245.19605924818973,-4.9239074659146453e-05,70.02,245.19605924818973,251.1226871664646,251.1226871664646,406.3188865347956,401.5090794734475,400.0098775528099,548.7649861561476,546.4806661055579,543.3943294412088
1330,245.19343141413307,-4.3438915650062526e-05,70.02,245.19343141413307,251.10290396406592,251.10290396406592,406.31532383724124,401.50954380244326,400.0102232630235,548.4221339418482,546.1925149368255,543.2592309945932
1331,245.18135376576754,-4.890735879792274e-05,70.72,245.18135376576754,251.06950245283048,251.06950245283048,406.33705897419543,401.5461534642183,400.0377789301397,548.2046635228373,546.0625216578716,543.2991387844452
1332,245.22193416972328,-3.441741050180802e-05,70.72,245.22193416972328,251.1048645406255,251.1048645406255,406.3116851317432,401.51989180787035,400.00969656431226,547.8967405765721,545.8157585505434,543.121244632887
1333,245.2462248326106,-2.5549570275673616e-05,70.72,245.2462248326106,251.12381057551192,251.12381057551192,406.29228683126325,401.50314532223473,400.00768685733004,547.7531138999339,545.7017607919449,543.0186082978838
1334,245.24885225902113,-3.4004471110460344e-05,71.43,245.24885225902113,251.12835878269482,251.12835878269482,406.29859063333305,401.5237445566453,400.0343783852512,547.7947123094701,545.7630707016382,543.1406709465499
1335,245.28861385022643,-2.394709106467996e-05,71.43,245.28861385022643,251.1754814364424,251.1754814364424,406.26938046792355,401.49341898597453,400.00651935690786,547.6200312718138,545.628621874073,543.0470354047641
1336,245.2709024188869,-2.698584445604002e-05,71.43,245.31304772998615,251.2023364694413,251.2023364694413,406.25203241792104,401.4765630170529,400.00767515731064,547.5560497942532,545.5815001751744,543.0032479802786
1337,245.20841546214788,-0.0007329407210920902,72.14,245.20841546214788,251.2239416871924,251.2239416871924,406.32494790323307,401.5385455241641,400.073599487088,550.2751731475727,547.8985238420179,544.3367561151675
1338,245.25017434578712,-0.0002406934656177251,72.14,245.25017434578712,251.1648109044676,251.1648109044676,406.3409590565477,401.55875147329044,400.04518084916396,548.4343328381987,546.5215596927068,543.8607474964314
1339,245.30758852589585,-0.0001021419786145783,72.14,245.30758852589585,251.19949045937506,251.19949045937506,406.29600895751844,401.52317654788163,400.0185606324207,547.8750942326818,546.0820994779369,543.6357386545751
1340,245.30899875346788,-5.315616680345858e-05,72.86,245.30899875346788,251.21122681438814,251.21122681438814,406.3047606029242,401.5377104920951,400.0353940638045,547.7985662498202,546.0413837593704,543.6819404624466
1341,245.35513471627402,-3.471514978192758e-05,72.86,245.35513471627402,251.2689360175505,251.2689360175505,406.2727175002841,401.50319732668504,400.0073677189457,547.7187003834068,545.9585516235766,543.5777801032754
1342,245.37329817665238,-3.928384854068323e-05,72.86,245.38013972858136,251.2934434950465,251.2934434950465,406.2562252662098,401.48461620210924,400.00798037582166,547.6988820489767,545.9506365685015,543.5191045023854
1343,245.28531802387272,-0.0003524798974269272,73.59,245.28531802387272,251.27817595026917,251.27817595026917,406.3688530037236,401.57462993852954,400.04810947394986,549.2058417410007,547.1666360170532,544.5543553945301
1344,245.3112110094479,-0.00015571628883315203,73.59,245.3112110094479,251.24571218931248,251.24571218931248,406.3503646537844,401.5707529973746,400.0257104940628,547.8924652584424,546.3011567865967,544.0552292172299
1345,245.37767145961422,-5.850894383163663e-05,73.59,245.37767145961422,251.3017124948712,251.3017124948712,406.298891828427,401.5262216098149,400.009688585574,547.7667921045781,546.2373608489316,543.972338501848
1346,245.39410826167315,-5.3984143930096984e-05,74.33,245.39410826167315,251.29701128151072,251.29701128151072,406.2961775829461,401.5410249086552,400.03491868773006,547.7878530731888,546.3238038388224,544.0921664474924
1347,245.44434567031,-4.6572589509463747e-05,74.33,245.44434567031,251.33904790252282,251.33904790252282,406.2596266014253,401.50618753135507,400.00939688598095,547.6403085038527,546.2393621080015,544.005198023967
1348,245.4658741325439,-4.3800786455827634e-05,74.33,245.46981531056352,251.3570292189754,251.3570292189754,406.2392719454921,401.489705249934,400.00921617195814,547.5083711140333,546.2011307019457,543.9955652843333
1349,245.36878122395953,-0.000417398228856003,75.07,245.36878122395953,251.32618593685763,251.32618593685763,406.3345617429541,401.5666846215475,400.04205579270024,548.4864051645606,546.8706868100054,544.3235545286151
1350,245.40308137693376,-0.00014700354508923041,75.07,245.40308137693376,251.28546939493427,251.28546939493427,406.3171740458229,401.57251500252477,400.0229483806136,547.3982673219413,546.2225896068776,544.1084918065039
1351,245.45565424950416,-6.582086640249951e-05,75.07,245.45565424950416,251.33205343454236,251.33205343454236,406.27751214125743,401.53614815379854,400.00893403210216,547.1830478058508,546.175410463916,544.1890344684457
1352,245.47028133730421,-6.734497500326952e-05,75.82,245.47028133730421,251.31852165478057,251.31852165478057,406.279086160699,401.55670280434657,400.03466631259823,547.1171000351584,546.2804088778734,544.4519430989385
1353,245.51308992208067,-5.736192584582245e-05,75.82,245.51308992208067,251.34188758805828,251.34188758805828,406.2440111420612,401.52626741056054,400.0121063748099,546.8967268061331,546.2341997731348,544.5368338372841
1354,245.50029269150733,-5.480739838881199e-05,75.82,245.54370038866708,251.36339172059138,251.36339172059138,406.21676476486897,401.5057730572159,400.01302329111496,546.8671638493938,546.2936321231947,544.7177626039702
1355,245.42557707672321,-0.0005668606218173222,76.58,245.42557707672321,251.3555411717727,251.3555411717727,406.30494413656703,401.5786493335552,400.05049529851124,548.1254561357017,547.1831494793289,545.3630876133412
1356,245.4507854052308,-0.00023929605460903947,76.58,245.4507854052308,251.23574948879167,251.23574948879167,406.3203205202415,401.60226073143934,400.0395152716222,547.0399618849212,546.4563564099516,544.8071452119443
1357,245.50702526036898,-0.00010326987346931382,76.58,245.50702526036898,251.32112300134136,251.32112300134136,406.2725893755066,401.55882976799353,400.01595472188626,546.8325157753533,546.405705347667,544.9969627349197
1358,245.5244471156668,-8.028893309164342e-05,77.35,245.5244471156668,251.29650683179239,251.29650683179239,406.277356829736,401.5759336435544,400.03921548657695,546.779824811299,546.5034101296105,545.1860481811657
1359,245.56413199290856,-6.631836275150516e-05,77.35,245.56413199290856,251.34950852597296,251.34950852597296,406.2516832812874,401.5498763286981,400.01694421108516,546.74934062959,546.5284581483612,545.3507897101008
1360,245.57860037624974,-5.5404458183638816e-05,77.35,245.57940495064423,251.35579854121536,251.35579854121536,406.2427847780963,401.5386225284484,400.0133502906104,546.6690475372359,546.5317890878583,545.4206398220554
1361,245.557638635311,-0.0004841291022089633,78.12,245.557638635311,251.43052510311992,251.43052510311992,406.2812361894534,401.5655167326958,400.04127890193115,548.0280385837586,547.3875048148374,545.7817858771849
1362,245.5826958805981,-0.00020608230553698093,78.12,245.5826958805981,251.34096252023932,251.34096252023932,406.29908130758696,401.5929532510205,400.0286475782979,547.0628913427637,546.8709561936674,545.7223250714017
1363,245.61011971269645,-8.275446070005188e-05,78.12,245.61011971269645,251.38104363385597,251.38104363385597,406.2748570119452,401.5675426305279,400.01192594953545,546.7872404863917,546.7463454155217,545.752152911764
1364,245.6110699301592,-6.764720142171665e-05,78.9,245.6110699301592,251.3710682170563,251.3710682170563,406.29148433644616,401.5953558602864,400.03557889762766,546.7859078088866,546.8409383517942,546.0201830544407
1365,245.64685973251045,-5.258010832742688e-05,78.9,245.64685973251045,251.41031852689937,251.41031852689937,406.2750862362868,401.5750790071153,400.01348467822874,546.6923637095006,546.8159971266386,546.0870756542641
1366,245.66558577303596,-5.282038439602399e-05,78.9,245.66558577303596,251.42806513622736,251.42806513622736,406.2725688345049,401.56868455797485,400.0157760700004,546.7035352894129,546.8810558237252,546.2376646648172
1367,245.66436175285213,-5.860166126570032e-05,79.69,245.66436175285213,251.42830043174555,251.42830043174555,406.28970248968307,401.5948622648187,400.0406567405129,546.7411228750806,547.0141927606,546.522269710739
1368,245.6913638784661,-4.8137855300667276e-05,79.69,245.69990482512327,251.4685169980972,251.4685169980972,406.2713126672034,401.572485695901,400.0191609060906,546.5956930206111,546.980898605949,546.5771679708147
1369,245.73642505370012,-0.0006501845083788371,79.69,245.73642505370012,251.5990369064737,251.5990369064737,406.29549763219114,401.56438063947695,400.03712044822316,548.5592378690952,548.2644049940322,547.169434188817
1370,245.70002293697155,-0.0003060074895138154,80.49,245.70002293697155,251.45855109386528,251.45855109386528,406.3193551474026,401.6276835880601,400.0729181428284,547.0282282727372,547.3065161067952,547.0033484683697
1371,245.7810176920385,-0.00011504092179914771,80.49,245.7810176920385,251.52314442559907,251.52314442559907,406.2777790190583,401.5849425105298,400.02379027912895,546.8226003857804,547.2350314345383,547.1304357290753
1372,245.80484466716092,-7.635913023851248e-05,80.49,245.80484466716092,251.55411782214372,251.55411782214372,406.2530163120672,401.55815409689563,400.0230127875261,546.6358248338937,547.1240344995696,547.1935999182972
1373,245.80460969670162,-6.94295262780864e-05,81.29,245.80460969670162,251.5437183492471,251.5437183492471,406.26328175416177,401.57771107640946,400.04065317825354,546.5495564443105,547.1778060297482,547.5272575953837
1374,245.82663822357173,-5.036320838525121e-05,81.29,245.82663822357173,251.57216719915442,251.57216719915442,406.24024271849555,401.5514441903489,400.0131872966837,546.2514311463783,547.053350289674,547.6107841582088
1375,245.79170712892935,-5.4992626788208376e-05,81.29,245.83098479619773,251.5638307514119,251.5638307514119,406.2354608647013,401.54499446662885,400.01562126176316,545.8612296661032,546.8926034244884,547.7061638119005
1376,245.84676858256594,-0.0006165322979072574,82.1,245.87247717795475,251.67339823559786,251.67339823559786,406.2873496835032,401.5840497047384,400.06872719241034,548.0412259251916,548.210757099166,548.3037454362508
1377,245.83477864962146,-0.0003667437939193219,82.1,245.83477864962146,251.69255700712813,251.69255700712813,406.31794638579925,401.5897595518722,400.0227936908808,547.8292754145042,548.0723879589694,548.7070645134243
1378,245.87200406342828,-0.00022173519134116582,82.1,245.87200406342828,251.6410393190732,251.6410393190732,406.2869977594614,401.59230575855463,400.03245991449506,546.9634419026946,547.5248404245694,548.4358298325066
1379,245.87852309461968,-0.00011492508939225932,82.93,245.87852309461968,251.6527402450657,251.6527402450657,406.262587346603,401.5859410952234,400.0437241720599,546.7041567222886,547.4895889036053,548.5948666086415
1380,245.90462764775745,-7.646798116389686e-05,82.93,245.90462764775745,251.67218449011253,251.67218449011253,406.2326830567827,401.5593872690999,400.0155515570629,546.199262045269,547.2178517080297,548.5462992086862
1381,245.91162258933002,-8.579682253606613e-05,82.93,245.91162258933002,251.64760653621775,251.64760653621775,406.22748874947484,401.5540737481421,400.0218806598227,545.5312684302907,546.9069615397515,548.5089618822857
1382,245.83359313847083,-0.00011511975086042625,83.76,245.8769061567615,251.5789115664329,251.5789115664329,406.2557478694743,401.59229837590226,400.0545927683933,544.6882017428895,546.5171464309419,548.5473990923277
1383,245.87064590471292,-0.000850439772365541,83.76,245.93876577425098,251.80548075555225,251.80548075555225,406.2491938621983,401.545153770729,400.1511456337476,549.1030347399396,549.0503818921846,549.1393567779284
1384,245.94700285099515,-0.000501871715446911,83.76,245.94700285099515,251.94003482882945,251.94003482882945,406.23479473881395,401.4786983621892,400.02450313618544,550.1158403001218,549.6388465802465,549.6625071507444
1385,245.91666949284962,-0.0004169449698681049,84.59,245.95496197906974,251.83978068518053,251.83978068518053,406.2475590516981,401.55272083876565,400.0924149530158,549.0240205585229,548.9701009382549,549.5721539325169
1386,245.98821036366078,-0.0006158804702520726,84.59,245.98821036366078,251.974776703926,251.974776703926,406.25225228720166,401.5124130870446,400.0245744610535,549.2741032644811,549.0883026403236,549.6719289610886
1387,245.97838732826358,-0.00038145007609546866,84.59,245.97838732826358,251.89193135296554,251.89193135296554,406.2367163869573,401.53371148589065,400.0494824327169,548.0892517888711,548.3611146262497,549.5765021591228
1388,245.99313260422616,-0.00017014930250891513,85.44,245.99313260422616,251.90914435287144,251.90914435287144,406.2159940361151,401.52673458597195,400.0427507456709,547.8466141350331,548.2624411972663,549.7022169634582
1389,246.0209034279058,-0.00011864591425503335,85.44,246.0209034279058,251.93227415511038,251.93227415511038,406.1732982903839,401.4860996497049,400.02317280067456,547.6180298612112,548.1465487173712,549.7044202707555
1390,245.98663323851062,-0.00010716864019610917,85.44,246.04905837917693,251.9375165742954,251.9375165742954,406.12990366068124,401.44597443290536,400.02472088646647,547.4377152958526,548.0799255135714,549.7047865401236
1391,245.96525219563958,-0.00044503460684486296,86.29,245.96525219563958,251.93185178673144,251.93185178673144,406.2266149721509,401.5347808485365,400.04998929285773,547.3600644178324,547.9647942075118,549.942881517489
1392,246.00253855431447,-0.00028434461186543913,86.29,246.00253855431447,251.9250290325967,251.9250290325967,406.176591127168,401.496734474557,400.02700584875686,546.8688291394498,547.70553612338,549.776182711792
1393,246.02849533474694,-0.0001165289747402376,86.29,246.02849533474694,251.90721443585662,251.90721443585662,406.1500709483153,401.47643126120613,400.020230596651,546.290992238333,547.4255783917883,549.6334397200457
1394,246.03242206234458,-0.00010862419851442873,87.16,246.03242206234458,251.85379269828408,251.85379269828408,406.1453615876749,401.49430930358767,400.0450854408778,545.5950034886212,547.1408626607907,549.5885108948404
1395,246.04841405237104,-8.838550593137651e-05,87.16,246.0623355366307,251.8429573181918,251.8429573181918,406.1126203642272,401.4668190010956,400.01990917884115,544.862372882294,546.7731987141487,549.3871208148763
1396,246.05577876066812,-0.0005783689950503712,87.16,246.05577876066812,252.0033146246716,252.0033146246716,406.1410559194972,401.46735702019504,400.03908904977243,547.4191084337446,547.9156644382807,549.9502593248905
1397,246.05316471805276,-0.00024130463589355777,88.03,246.05316471805276,251.91223860390892,251.91223860390892,406.12516021201526,401.4800647758192,400.04976071896886,546.4637310308617,547.5201100745021,549.8543020651559
1398,246.08373595766216,-0.00012612515467291807,88.03,246.08373595766216,251.8899215780667,251.8899215780667,406.10509969988595,401.4599960704357,400.02291857146855,545.3165232500041,546.9730949131293,549.5642655742084
1399,246.09071090048363,-6.804004588811807e-05,88.03,246.09071090048363,251.87908134334145,251.87908134334145,406.0931379343923,401.45113740059645,400.0174018346771,544.8031704285892,546.7006381686692,549.3868525181384
1400,246.07615911704568,-7.528231278153275e-05,88.91,246.07615911704568,251.83572211963815,251.83572211963815,406.1030644408341,401.4760190595629,400.04002177732036,544.3797161665691,546.4948363590006,549.3539298296464
1401,246.03775149443976,-8.425062068506683e-05,88.91,246.09849182036473,251.8045164966385,251.8045164966385,406.09043519092836,401.46595566566714,400.025470342971,543.8325347537091,546.1792346051436,549.183225344215
1402,245.96736662853442,-0.0008413644546719778,88.91,246.10508786298527,251.96551252140858,251.96551252140858,406.11512068625586,401.465659764514,400.1808133651233,549.003538169296,548.9915148361354,550.0277151802517
1403,246.16537789763655,-0.000545220009199765,89.8,246.16537789763655,252.15425556674205,252.15425556674205,406.0901079597039,401.41348688352315,400.04453277137077,549.2870105676357,548.9866503546805,549.9809618881125
1404,246.1577241934882,-0.0004291378445223648,89.8,246.1577241934882,252.0534105733581,252.0534105733581,406.09491765138233,401.4406856258258,400.0510624037618,548.1252153846926,548.3631697275357,549.9422118209233
1405,246.15868118810636,-0.00019583465334682693,89.8,246.15868118810636,252.04096824682603,252.04096824682603,406.0672980384188,401.423268184205,400.0245637123228,547.2989869859251,548.0066133122541,549.968506220075
1406,246.1615557535616,-0.00017705976824422542,90.69,246.1615557535616,251.95673581988288,251.95673581988288,406.0922639204058,401.4717931708797,400.04667228400973,546.1255606360775,547.4942207455526,550.0160412066983
1407,246.1327358482249,-0.0001296863214620414,90.69,246.1327358482249,251.89793570285318,251.89793570285318,406.1052802849518,401.491816401098,400.03199586845767,545.1865456276997,547.0427765440422,549.872486482477
1408,246.1143153893409,-0.00012099157428702156,90.69,246.1143153893409,251.83125787611706,251.83125787611706,406.12987149577367,401.5236482489402,400.0344777330625,544.2482499439383,546.558640405573,549.6453350990417
1409,246.04639444549008,-0.00012502555089966005,91.6,246.05177990372852,251.74880865637783,251.74880865637783,406.16763537500947,401.5805050504303,400.0614712306815,543.4827444535388,546.2897507405705,549.6176988587551
1410,246.01364490155962,-0.0010097786836263944,91.6,246.01364490155962,251.92724054883928,251.92724054883928,406.2194185762553,401.6082748015314,400.2859307271224,550.8074854145392,550.4475502995144,550.8867392777139
1411,246.117112688763,-0.00046425302527486334,91.6,246.117112688763,251.97022022680744,251.97022022680744,406.1419366087189,401.53973165013485,400.09817363896536,548.5541930770617,549.5434467679164,550.9931129760652
1412,246.16695857545625,-0.00018326308477756292,92.52,246.16695857545625,251.9507174925034,251.9507174925034,406.15388639757333,401.5530400980315,400.0609570192421,547.1633923537025,548.8716893840248,550.9969284769111
1413,246.1085342141032,-0.00017671585119960476,92.52,246.1085342141032,251.88701325215246,251.88701325215246,406.15212936855227,401.56726120682026,400.0489200913991,546.4564544795311,548.8427751549393,551.4846706383883
1414,246.1419633230449,-0.0001240598892890965,92.52,246.1419633230449,251.81043853989013,251.81043853989013,406.17068290582364,401.5814238024786,400.03685565668695,544.9654498562693,547.8539812079583,550.8656082807944
1415,246.10754472100024,-0.00010303234830388863,93.44,246.10754472100024,251.76768551561582,251.76768551561582,406.1914586621374,401.6135956945214,400.04831460638,543.9610157968555,547.2443730304633,550.5710166607001
1416,246.03694989240915,-0.00010927533987825644,93.44,246.03694989240915,251.8106146244847,251.8106146244847,406.1829731146406,401.6120048897025,400.03456882688505,543.1477835887943,546.9504520864616,550.7808953986925
1417,246.06971515826282,-7.838511964619599e-05,93.44,246.06971515826282,251.82977426634199,251.82977426634199,406.1815882322569,401.6056852662971,400.02593829601017,541.8601853836756,545.9996190050043,550.1716326806259
1418,246.0223744342104,-8.024131924078137e-05,94.38,246.0223744342104,251.7826611276942,251.7826611276942,406.1911893844027,401.62727748984213,400.04394815427776,541.0809681264385,545.4883464020821,549.9340118085219
1419,245.98502764592897,-5.509316551666199e-05,94.38,246.03628493792078,251.79425250997664,251.79425250997664,406.1572897031588,401.5957345465823,400.0187424059016,540.3169822053218,545.0245030180091,549.6288743105167
1420,246.06082919883795,-0.0013900736081340348,94.38,246.0765976731206,251.8632719265731,251.8632719265731,406.23738346591284,401.7060436199943,400.35310788224217,550.3354739294225,551.1243814712338,552.3009353999491
1421,246.26761501443792,-0.0006057248132632642,95.32,246.26761501443792,252.19077241528285,252.19077241528285,406.13963915660105,401.5596823193184,400.0723166918416,550.6309412960118,551.1050120829693,552.3021206532113
1422,246.31105930520798,-0.0004146595293651467,95.32,246.31105930520798,252.17680737093684,252.17680737093684,406.0928871293094,401.51015440701036,400.043756394175,549.2154765839663,550.3946415386132,551.9354344284842
1423,246.327679224739,-0.00021239326327571195,95.32,246.327679224739,252.13042296713692,252.13042296713692,406.0810433650496,401.5107101706597,400.03835034431904,548.3470940661664,550.308923278003,552.3465755454167
1424,246.343386932739,-0.00024538514221927876,96.27,246.343386932739,252.0229240075227,252.0229240075227,406.1016658949992,401.54055840194246,400.0598682375488,546.2299242612249,549.2906578400077,552.1870279007605
1425,246.31711870668624,-0.00012215523403313888,96.27,246.31711870668624,251.9630369873274,251.9630369873274,406.095112055795,401.54601306446426,400.03603147952157,544.4258465843759,548.283774153029,551.7293988909015
1426,246.27790160210705,-9.372377194682979e-05,96.27,246.27790160210705,251.9780031059948,251.9780031059948,406.0940816600016,401.5490877841208,400.03989902472057,542.8951017863106,547.3959093052938,551.2520005097255
1427,246.19559705951005,-0.00010410838418994928,97.24,246.21290594263897,251.98173143224196,251.98173143224196,406.1088331753706,401.571752109989,400.05854987522196,541.5195005538665,546.4828497371456,550.8950899058511
1428,246.25848611187743,-0.0008406481656001441,97.24,246.25848611187743,252.01461195114757,252.01461195114757,406.15973247097975,401.6370325437407,400.1351052973259,548.0830707625742,550.3109082579608,553.2398835261052
1429,246.29358208950126,-0.0003128616575361898,97.24,246.29358208950126,251.97922409965588,251.97922409965588,406.1107098855725,401.59426282378024,400.07705213270384,544.0071753379988,548.1872077065515,552.1678490903631
1430,246.2277809170991,-0.0001800200055163126,98.21,246.2277809170991,251.97320357285594,251.97320357285594,406.13308242634537,401.61089011057777,400.05581165224214,542.2713426214489,547.1866543023517,551.7493114347081
1431,246.26288521161723,-0.00011537923974236364,98.21,246.26288521161723,251.9930338478269,251.9930338478269,406.0794973189424,401.57970872768925,400.0211848344744,541.0930739184122,546.4009230554356,551.2284443226397
1432,246.16351228376237,-0.0001007851915200142,98.21,246.26040243838798,251.96694337103588,251.96694337103588,406.0677909834896,401.57401908808794,400.02503041942344,539.8596088321838,545.6437006949287,550.7582466124519
1433,246.2439891262241,-0.0009874918025987167,99.19,246.2439891262241,252.03465909169228,252.03465909169228,406.1423803666653,401.68631186895277,400.33533515617563,550.0272281288934,551.7650857051174,553.4852139065835
1434,246.56174923324332,-0.0004086330281000139,99.19,246.57826902368691,252.27735505639026,252.27735505639026,405.9571147205278,401.473717388589,400.06111070228826,546.9229522155451,550.1825100724664,552.7613687648318
1435,246.57192056936026,-0.0003959904000089276,99.19,246.57192056936026,252.3616451080243,252.3616451080243,405.9906698020073,401.49522906208574,400.0263778383404,547.6695056782655,550.5014303735159,553.4324717962085
1436,246.47308747138507,-0.00034502099763822347,100.18,246.47308747138507,252.20587385235476,252.20587385235476,406.04297233831164,401.55421205277463,400.0585937558975,546.0660083775791,549.9244076283405,553.4920727217327
1437,246.5300028375965,-0.00011898145028921281,100.18,246.5300028375965,252.22694314190474,252.22694314190474,406.00222313849224,401.52862810467855,400.0142999866492,545.3314548541715,549.5251238298665,553.2731557464118
1438,246.50643257139285,-7.257722889419949e-05,100.18,246.50643257139285,252.18620541510668,252.18620541510668,406.00415608964346,401.5415850898572,400.0154806500051,544.5157036109152,549.0921429255728,553.0048319555659
1439,246.46445785424993,-8.181671140117253e-05,101.19,246.46445785424993,252.14214253760443,252.14214253760443,406.0220836218379,401.5831615710527,400.03511346404684,543.7328949810322,548.648875417469,552.7982060371058
1440,246.46022338435387,-8.013863360134543e-05,101.19,246.46022338435387,252.1420497335262,252.1420497335262,406.0160996791013,401.58727663815404,400.0226225119647,542.7194065064723,547.9873322409309,552.4403926254718
1441,246.43183861129782,-7.624545472084687e-05,101.19,246.43183861129782,252.14365827925505,252.14365827925505,406.0108608253464,401.5895540169961,400.0226617962316,541.6418523273395,547.2620238841226,552.0276958297279
1442,246.26146100029013,-9.744784314236199e-05,102.2,246.40772135496056,252.09940611445967,252.09940611445967,406.0245637763924,401.617067043526,400.04451157484067,540.6270156732957,546.5722764917836,551.6737824421683
1443,246.47748153812879,-0.0007823355788313391,102.2,246.47748153812879,252.10996963048774,252.10996963048774,406.0709903990006,401.67943633844357,400.182557860618,546.4754441019948,550.6125005957064,554.4383612770729
1444,246.5676823497644,-0.000327147147222262,102.2,246.5676823497644,252.22264632326056,252.22264632326056,405.978880887457,401.5867684945067,400.04252372350885,544.1071917494731,549.1837935398053,553.4530240417824
1445,246.52844074485972,-0.00012332863963548935,103.22,246.52844074485972,252.18539842021102,252.18539842021102,405.9960671251782,401.6291251813004,400.05204701188194,542.7493291353096,548.3984297662308,553.0371468748475
1446,246.46556416052653,-9.432320590196941e-05,103.22,246.53666258295908,252.22516301255914,252.22516301255914,405.9724753850707,401.61218323027623,400.02533920952845,541.7627333588234,547.7362313235549,552.6114723704034
1447,246.52485895397058,-0.000509713845076476,103.22,246.52485895397058,252.1769325526551,252.1769325526551,406.0346498662721,401.67464454465346,400.0686307233274,544.1227018635996,549.5451703853685,554.3736984024056
1448,246.52610714387393,-0.00020603703495014614,104.25,246.52610714387393,252.22362104103325,252.22362104103325,406.0147434232227,401.67589601126383,400.04494416608384,542.6825620683294,548.6486971017825,553.7406213926207
1449,246.55193028805854,-8.508998819489744e-05,104.25,246.55193028805854,252.28392006891903,252.28392006891903,406.00203638385756,401.662077312373,400.0182376828536,542.0261289270375,548.208536005438,553.386407845895
1450,246.4408709517256,-0.00012017621100279818,104.25,246.57483534067308,252.2781564329072,252.2781564329072,406.01626542196294,401.67216565776386,400.02547500297584,541.1814059597343,547.6216812802371,552.9169166564419
1451,246.55789430068774,-0.00038878433686551084,105.29,246.55789430068774,252.2596819380548,252.2596819380548,406.0934268823269,401.7559878752808,400.1462241482473,544.5902523266303,549.9395744997706,554.4371800096436
1452,246.609655789122,-0.00011904098909432115,105.29,246.609655789122,252.32525913562364,252.32525913562364,406.02136291438717,401.6795010338917,400.03365993415207,542.9931554577132,548.9148275966772,553.6285479369882
1453,246.61762583921293,-4.891646395188687e-05,105.29,246.61762583921293,252.35517201123739,252.35517201123739,405.9994349784638,401.65729828088644,400.014717630929,542.341234754612,548.4839352274754,553.3554854228262
1454,246.50680420567275,-7.325864720097996e-05,106.35,246.61422436036216,252.33970794154922,252.33970794154922,405.99871897594295,401.6778889011759,400.0327866941392,541.7426334277618,548.0876514286118,553.2031989320053
1455,246.54407372179168,-0.00036074589450951766,106.35,246.54407372179168,252.29520598478467,252.29520598478467,406.0493051545284,401.7231442551351,400.0529445616786,543.4638271189407,549.5393111032284,554.7159854632299
1456,246.6426170665639,-0.0001884391137947361,106.35,246.6426170665639,252.386186986781,252.386186986781,406.01876655239545,401.68985616696995,400.02294242308517,542.2892271786247,548.6745387462253,553.9172280578119
1457,246.65334930530688,-0.0001038750650871334,107.41,246.65334930530688,252.39868548716927,252.39868548716927,406.02096816842567,401.71254555815403,400.0360142866392,541.5061591248425,548.0599520914328,553.5227501514202
1458,246.60885475570782,-9.4681717272449e-05,107.41,246.68011240774405,252.43422245365286,252.43422245365286,406.0039275639525,401.69316749594503,400.01677950017336,540.792389197888,547.3977633182411,553.0312921572346
1459,246.62876887854813,-0.0001399619316782008,107.41,246.62876887854813,252.45280811817543,252.45280811817543,406.04885409027935,401.7273441880283,400.0413725502761,541.6788832207378,548.0049766374782,553.4620339209004
1460,246.66479388457708,-0.00010305180792669066,108.48,246.66479388457708,252.47959370118716,252.47959370118716,406.01974509487417,401.7238865990963,400.03490195912786,540.7788647156501,547.2277508598509,552.9097867769851
1461,246.74866010289617,-8.85715278081678e-05,108.48,246.74866010289617,252.53025167385354,252.53025167385354,405.9990107509759,401.69629574759693,400.01553141260337,539.7889407315337,546.3787148848926,552.1543294464136
1462,246.689658466388,-3.8670361430126476e-05,108.48,246.74191901027152,252.54601145140876,252.54601145140876,405.98550986534326,401.6817099739174,400.0084978480718,539.2179672662243,545.9113946200729,551.6552636679614
1463,246.58201810866547,-0.0004971895680221383,109.57,246.58201810866547,252.32861902614542,252.32861902614542,406.1121043001093,401.7881474960249,400.06908241657703,542.8814331641894,549.2381176079923,554.3754387749929
1464,246.68731794086455,-0.0002160579430580123,109.57,246.68731794086455,252.42377515053133,252.42377515053133,406.06067939811516,401.7561944743592,400.0324904260377,541.5768328397759,548.108869154982,553.4923437777774
1465,246.70273019099346,-8.341516071908028e-05,109.57,246.70273019099346,252.48950832810755,252.48950832810755,406.04013539681114,401.73971174838226,400.01404124092727,540.8707802975325,547.4578058539581,552.9111794076746
1466,246.7509698481146,-0.00010770295693618426,110.66,246.7509698481146,252.4993792542318,252.4993792542318,406.03735414835245,401.7600165905819,400.0313855046296,540.1308906956755,546.7832531506689,552.3698878130226
1467,246.73348223742593,-8.929124111822784e-05,110.66,246.74104432607743,252.52801240363877,252.52801240363877,406.0187757117331,401.74156038803704,400.0120626658101,539.3011606812277,546.067785049359,551.5880250643025
1468,246.53806610339595,-0.00047005369044528234,110.66,246.53806610339595,252.455521886429,252.455521886429,406.15592047572665,401.8236444229737,400.0511576191921,542.703315999108,549.0499785780926,554.12272617426
1469,246.5944714891104,-0.00021178589781745139,111.77,246.5944714891104,252.45827744662648,252.45827744662648,406.1346175995714,401.8396585892078,400.04827286155967,541.7273421823948,548.0541266189467,553.3536279694606
1470,246.63161266181595,-9.641130809212584e-05,111.77,246.63161266181595,252.52222125863864,252.52222125863864,406.1245733747439,401.82254496010165,400.0120312173412,541.1759638153433,547.4411395747383,552.7646664553934
1471,246.68178064726223,-0.00011363335138314667,111.77,246.68178064726223,252.51475802402757,252.51475802402757,406.1213487198277,401.82257030790487,400.01422588991215,540.332100572456,546.6704027015003,552.0890741768886
1472,246.67461070112898,-5.376517103827805e-05,111.77,246.67461070112898,252.5015803314059,252.5015803314059,406.13000895787593,401.82269279569783,400.0063077451237,540.017036204376,546.2974328898518,551.6602502197301
1473,246.69107199944742,-6.400513300752753e-05,111.77,246.69107199944742,252.46624464618992,252.46624464618992,406.14111964910103,401.82740874639154,400.00719016981975,539.7681933521284,546.0145449961636,551.3948113521465
1474,246.6921472307281,-5.6972148572587145e-05,111.77,246.6921472307281,252.45255461988114,252.45255461988114,406.1440799202232,401.82806076365654,400.0072344086376,539.4155077901554,545.6706492739662,551.0455264756298
1475,246.5960143195888,-4.711360283304877e-05,111.77,246.68750446096962,252.44942958364805,252.44942958364805,406.1475094316103,401.82842600815667,400.00871064265624,539.0940905130354,545.3576021008663,550.7294165677893
1476,246.39269566173112,-0.0009631555633405897,111.77,246.39269566173112,252.29265966651738,252.29265966651738,406.3731870196353,401.96572289466184,400.08982646344776,545.1659740264205,550.8718955364545,555.3766782437135
1477,246.50022091704844,-0.0003450703253590204,111.77,246.50022091704844,252.35494006801775,252.35494006801775,406.31305429665736,401.9472433953413,400.0517253796247,543.6505950269972,549.412810380408,554.0627147788629
1478,246.5531074964078,-0.00012824414253043148,111.77,246.5531074964078,252.3761258566422,252.3761258566422,406.29504140288407,401.93047988432215,400.0251370780416,542.7096311585582,548.382643921572,553.2716358589364
1479,246.67564477445677,-0.00012608729891061543,111.77,246.67564477445677,252.38507498376305,252.38507498376305,406.27641725949064,401.9097176377195,400.0153252000471,541.6299207363886,547.3404611455754,552.4767607305895
1480,246.6086531275124,-8.473166364486584e-05,111.77,246.6624949423598,252.371117897718,252.371117897718,406.2618842886213,401.89441109673373,400.0134356641478,540.6149207231888,546.4235443064019,551.6004645006583
1481,246.50533824046664,-0.0006735554933746668,111.77,246.50533824046664,252.38300191544045,252.38300191544045,406.4167145520578,401.97869252702185,400.0322845567232,544.214151771226,549.5328600237523,554.5023311659876
1482,246.57691908995395,-0.00022667081414007306,111.77,246.57691908995395,252.41336736482936,252.41336736482936,406.37225011095956,401.96179701291663,400.0366590267953,542.3679187073658,547.832481576277,552.9021591202348
1483,246.59063303264983,-5.477137649834152e-05,111.77,246.59063303264983,252.45805619611804,252.45805619611804,406.35242226871446,401.9307566640762,400.0083510675286,541.9855126216697,547.37844105694,552.363642458857
1484,246.58248605756182,-4.1479528419818834e-05,111.77,246.58248605756182,252.44796186468517,252.44796186468517,406.34596662638825,401.92089325153034,400.0067673563398,541.6160884442102,546.9346831656459,551.8593853280912
1485,246.55726316758074,-4.2155343492500386e-05,111.77,246.5973608759219,252.42707660786385,252.42707660786385,406.337719140818,401.9089603845813,400.00735181361284,541.2439991811668,546.5018186123531,551.4267412319331
1486,246.50586828059983,-0.0005596595471605292,111.77,246.50586828059983,252.34225512809974,252.34225512809974,406.47862033803705,401.99670991030683,400.0441815584305,544.5538670844973,549.4285303814296,554.3166112076375
1487,246.60892002636257,-0.00023655326841942603,111.77,246.60892002636257,252.40040214429786,252.40040214429786,406.3983328665683,401.959198768077,400.0331367822833,542.6812027192382,547.9168761599637,552.8611869907827
1488,246.60909579086533,-4.6368338008861976e-05,111.77,246.60909579086533,252.45775303987102,252.45775303987102,406.38677458820644,401.93509817648606,400.0071457455242,542.3502015028118,547.591245013398,552.4754388438362
1489,246.5970070494857,-3.494024668682094e-05,111.77,246.5970070494857,252.46265503235972,252.46265503235972,406.37844256234865,401.9253886379354,400.0061466370009,542.03324360681,547.2553543558986,552.120176683285
1490,246.5852680313139,-3.3378182030641135e-05,111.77,246.59083943064755,252.4606772787456,252.4606772787456,406.36975933175194,401.9141404804567,400.00664081436116,541.736791310613,546.9183123247285,551.7825381372187
1491,246.45711556211918,-0.0005452353612854788,111.77,246.45711556211918,252.3406286840414,252.3406286840414,406.5165083213621,402.00344421836814,400.04202867619034,545.0919195103943,550.0257781685386,554.7903317191275
1492,246.6208917239789,-0.00021905741774796983,111.77,246.6208917239789,252.43604025134147,252.43604025134147,406.4381751007691,401.96103016175044,400.0284259664023,543.5492005165136,548.7012704912074,553.720506272078
1493,246.63641161719232,-7.118943471595696e-05,111.77,246.63641161719232,252.4607713145609,252.4607713145609,406.41065240903316,401.9354219054469,400.01166568797606,542.8205681438083,548.1399573290987,553.1556859494398
1494,246.63500819101088,-3.2106178693425136e-05,111.77,246.63500819101088,252.48340098384548,252.48340098384548,406.38681149439356,401.9184919778359,400.0062023511711,542.3707283678347,547.7952399398417,552.7911297572432
1495,246.57741138270856,-3.037513504633438e-05,111.77,246.62977651443506,252.49672753059113,252.49672753059113,406.3640814397693,401.9034015036409,400.0065053781537,541.9337961260649,547.4375302393763,552.4263513595569
1496,246.49331300529502,-0.00034305131444967163,111.77,246.49331300529502,252.41749730542097,252.41749730542097,406.46305869562605,401.9638634140064,400.0356547859965,544.1397662904993,549.0838698151791,553.9286375988696
1497,246.6005027448259,-9.391306243089481e-05,111.77,246.6005027448259,252.46334590016676,252.46334590016676,406.4152856815926,401.9315190998897,400.0167710195545,543.155572634819,548.1810609950836,553.2289399055663
1498,246.67367582696113,-8.482552696631451e-05,111.77,246.67367582696113,252.44519831845167,252.44519831845167,406.38639209767246,401.908670025248,400.0113915481059,542.4175265191806,547.550338662905,552.7350104487273
1499,246.60740873952315,-4.909281969533996e-05,111.77,246.70345118150752,252.43963394667534,252.43963394667534,406.3691909683359,401.8912233304479,400.00470731394745,541.9690777571927,547.1575960721761,552.3268406843215
1500,246.64506685472338,-0.00048796811700146936,111.77,246.64506685472338,252.4239840674496,252.4239840674496,406.4285874523339,401.92851376086765,400.01663340133507,543.4458721742767,548.717807974241,553.8084489965281
1501,246.63792090327374,-0.0001514326350108286,111.77,246.63792090327374,252.49764959799728,252.49764959799728,406.3936914411466,401.9110235107307,400.01696703729704,542.5608165138957,547.9638794571097,553.0550339690265
1502,246.636469786819,-3.878331635565058e-05,111.77,246.636469786819,252.51369924872265,252.51369924872265,406.37493562544546,401.89474890880507,400.0043409423994,542.2126215709401,547.5946489739914,552.6273833657403
1503,246.65108262538956,-3.4006586594026444e-05,111.77,246.65108262538956,252.50015123805048,252.50015123805048,406.36066857856906,401.8826658043939,400.0042017435565,541.9623544259107,547.3117835615736,552.3233265340123
1504,246.60246575067737,-6.397700322990918e-05,111.77,246.69907939574324,252.4782409042154,252.4782409042154,406.34587902147155,401.86703564710643,400.0059799809833,541.7247127951139,547.0385014534396,552.0652941725295
1505,246.58815930845816,-0.00037044541010400334,111.77,246.58815930845816,252.44820643800162,252.44820643800162,406.4171142467517,401.911912312978,400.0260644322819,543.5895213794057,548.509751306328,553.4430695733586
1506,246.71926326789387,-0.0001353061462300298,111.77,246.73000142852234,252.46292578078607,252.46292578078607,406.3826917685932,401.8863289549185,400.0158568672458,542.6353420683201,547.6004054919573,552.6653397950728
1507,246.63955555140862,-0.0005500409655233574,111.77,246.63955555140862,252.52338574161857,252.52338574161857,406.40644428174033,401.8947244026888,400.01143536336514,543.7873253652463,548.8819263250903,553.7693593911871
1508,246.68553644141247,-0.00017378615396557162,111.77,246.68553644141247,252.5051623761774,252.5051623761774,406.3883632801503,401.89568426771797,400.01933260859175,543.0489404198895,548.1374649762412,553.0399123040505
1509,246.73646303748063,-7.602603329925905e-05,111.77,246.73646303748063,252.50264802760856,252.50264802760856,406.36799002658205,401.87701408164025,400.007075204388,542.7165365183752,547.8007607045544,552.7068448483944
1510,246.77283933259469,-4.761287362042843e-05,111.77,246.77283933259469,252.50446617738498,252.50446617738498,406.3524006464077,401.86104102936804,400.0053606461805,542.5620233223882,547.6078180713608,552.4531296926752
1511,246.73615353547055,-3.762666349316213e-05,111.77,246.80388460475262,252.50824291684867,252.50824291684867,406.3372512704049,401.84540098379483,400.00587632429176,542.4396249422041,547.4643202170612,552.2056601959673
1512,246.71445849406498,-0.0004903530783229026,111.77,246.71445849406498,252.56100738069802,252.56100738069802,406.35281128230093,401.84702440294654,400.011515360502,543.4527894670669,548.3584680263351,553.2094480243804
1513,246.7476903013711,-0.00013606643766095328,111.77,246.7476903013711,252.54280649681044,252.54280649681044,406.340162627611,401.84704581513756,400.0144361390759,542.804958222998,547.8580005190179,552.6418802299333
1514,246.79387514316525,-6.134989180484052e-05,111.77,246.79387514316525,252.5525122036481,252.5525122036481,406.32104610345584,401.82825042828784,400.00802443096757,542.5758682656095,547.5977827356087,552.324016078578
1515,246.81690579922468,-3.381636550725542e-05,111.77,246.82954484340706,252.56253722496874,252.56253722496874,406.3053532253292,401.8118951631917,400.0071455284731,542.4473336870257,547.4209996735489,552.0790595751401
1516,246.76768759799833,-0.00044977273361967995,111.77,246.76768759799833,252.59730725935955,252.59730725935955,406.3395093333267,401.82576143661515,400.0118974478535,543.708578579328,548.4333522490319,553.0600788891455
1517,246.8247152246258,-0.00014188025062045195,111.77,246.8247152246258,252.57519729874073,252.57519729874073,406.31964403618065,401.81898530074403,400.0181680005376,543.006848513586,547.8717465664625,552.5501071399746
1518,246.8638039791431,-4.479075731844695e-05,111.77,246.8638039791431,252.59088051001706,252.59088051001706,406.2979458449216,401.7996370823021,400.0099751604127,542.7415141615667,547.6097416140251,552.2447566001073


==> figures/data/tableHexagonData.csv <==
iteration,chosenobjective,volumeconstraint,projectionparameter,dilutedobj,intermobj,erodedobj,f0diluted,f0interm,f0erorded,f1diluted,f1interm,f1eroded,pGp_interm,pKp_interm
0,149.11095628310719,0.07402592793297247,1.0,151.84871673254432,150.45714214565027,150.45714214565027,365.7457500195107,362.93669842465823,360.1592390551017,601.01553912004,597.1948276458061,593.443229644194,5165882.8794495035,34334.5806372466
1,132.44479005150617,0.10639885936097282,1.0,135.66421583842683,134.0301638669511,134.0301638669511,374.05997612307704,371.3966658835112,368.75614686698094,572.860963351102,568.8048428519436,564.8132783927277,5405146.778960268,40327.838323959986
2,141.48097970831643,0.21351051254789222,1.0,145.5250009274517,143.48316763710235,143.48316763710235,394.1847263225088,391.60440256712076,389.0451343787466,613.3298969269351,609.1444470699249,605.0092414888436,6012271.2974264305,41902.27604002072
3,149.36584655786663,0.35146167703675046,1.0,154.13524234778248,151.73839129462135,151.73839129462135,414.79533797617205,412.24744178531023,409.70982472321117,637.151532757417,632.7217253270696,628.3185168068169,6665349.68250822,43926.58723767876
4,154.79995696983602,0.4368707346494356,1.0,160.01107447796454,157.40122671920804,157.40122671920804,429.3144103264063,426.89113403731847,424.47030061223205,656.5443261423922,652.1354608613848,647.7348743662674,7148971.722088208,45418.780215998166
5,150.36755483013607,0.41974008752610814,1.0,155.6192556589418,152.98885857769423,152.98885857769423,427.68800893125155,425.31892111925697,422.95239923421576,652.1428390439272,647.7951247462205,643.4561560216582,7095118.420970275,46376.700152757025
6,149.6685936745259,0.4125523212837403,1.0,154.84384906392813,152.25213400900748,152.25213400900748,427.6250279625979,425.32409428021896,423.025566652606,650.4183269182975,646.1479944231639,641.8856837495506,7095068.067303728,46600.77911869513
7,150.81828477759595,0.4027345893046004,1.0,155.72558189385623,153.26790986955626,153.26790986955626,427.7599671954327,425.57364334905435,423.39069536462887,648.8469225089792,644.7305366938949,640.6231634699396,7103703.4463783745,46348.276377124326
8,153.91535191083588,0.38651353631470475,1.0,158.22348939021077,156.06308839759598,156.06308839759598,427.9397637784393,425.9465625687428,423.9607505060038,647.4799671991385,643.6711472241651,639.878692644553,7116984.77050123,45603.25470664504
9,156.42064199207664,0.3654855079525676,1.0,160.06111575158587,158.2306453032717,158.2306453032717,427.69844919709374,425.89767500235746,424.1084785469925,645.9942349175933,642.5244397713045,639.0809037820272,7115971.815781383,44972.14684388478
10,157.53511264186994,0.3475199638592201,1.0,160.80919486141525,159.16069706111873,159.16069706111873,427.2382261352657,425.54960448618516,423.8740774395263,644.7758707457336,641.4907639527461,638.2354811884499,7104606.050405892,44637.942542295335
11,158.02898690119602,0.33692421244940984,1.0,161.1612758971332,159.58394055846597,159.58394055846597,426.92386338220194,425.2945366888278,423.67841082323395,643.673402574329,640.4759321860864,637.3087282442149,7096209.331769452,44466.93888455305
12,159.13355962487412,0.32942357219311713,1.0,162.10785615993686,160.60900188858685,160.60900188858685,426.83564291955474,425.26591014976697,423.70944852983064,643.0162465758865,639.9122268987635,636.8394724829766,7095536.082493316,44178.9438889324
13,160.03645460045533,0.32328893660157854,1.0,162.8647806363358,161.43815411495072,161.43815411495072,426.73246621583627,425.21123645399354,423.7031216811404,642.1370597078256,639.1137660421656,636.1227364568315,7093937.194947068,43942.13520241248
14,160.78600034143432,0.31860730204535814,1.0,163.50440911784023,162.13228405202423,162.13228405202423,426.6420938193302,425.1583075263586,423.6874548065251,641.7593932108849,638.7967829047204,635.8668121996229,7092358.171671956,43744.26853442831
15,161.17810836765682,0.3149129250969538,1.0,163.80364174568928,162.47754426140253,162.47754426140253,426.58616600834074,425.1296777745361,423.68568360015394,640.9620735729866,638.0466648527769,635.1642526958109,7091495.3929518275,43646.00305345982
16,161.77473492816918,0.311915343227966,1.0,164.33989729288,163.0439374002276,163.0439374002276,426.52236628634097,425.09099622200506,423.6720736174731,641.2227733266553,638.3433259425483,635.4966212934793,7090355.643355662,43487.39214970506
17,161.67632304522178,0.30918364522121355,1.0,164.14443371447206,162.8963218647545,162.8963218647545,426.39822229698126,424.9772240458409,423.5676411780368,639.378183372784,636.5341275955234,633.7235197110132,7086521.651694976,43503.26373592767
18,163.39027154308036,0.3053818113805311,1.0,165.8134512177003,164.5885199169024,164.5885199169024,425.38955186301126,423.9825273823316,422.58823354222744,640.9474649127209,638.1236080555722,635.3324897574018,7053829.710689258,42857.36158421378
19,169.71408566951513,0.2810700942950941,1.0,170.89320376610564,170.2754835094168,170.2754835094168,410.89402814267396,409.2297787296365,407.5616955174933,616.1395520925719,613.4336445964836,610.7622887943692,6572810.544798971,38601.03879508569
20,159.221825598769,0.11088726215147693,1.0,159.9814412470455,159.5842161958458,159.5842161958458,369.26415440032173,367.0989407339785,364.92679604103694,573.2460754380737,570.421174014565,567.6186233811654,5287045.866274239,33130.13023660085
21,199.74060662639963,-0.0456933654281223,1.0,199.74060662639963,200.23258569524486,200.23258569524486,343.9472738775777,341.59622070178125,339.23646032600686,531.3987299963771,527.541062370172,523.6865848648237,4583764.524173828,22892.20062887438
22,94.90375608918097,-0.10428609059832161,1.0,97.32242742499831,96.0955644539242,96.0955644539242,319.47958232106566,316.74981290270506,314.02338361374876,495.00862951273336,491.2763116998107,487.56748663304853,3920093.4673009077,40793.69833121185
23,126.49052188802402,-0.14752980517773262,1.0,127.83745804814141,127.1562259203694,127.1562259203694,304.8143971777334,302.3078279029725,299.80360161200133,437.4516347318884,432.8551378533751,428.2787375559288,3579780.8657603944,28152.619660182463
24,122.65402749969955,-0.13733700183579656,1.0,124.24851592326635,123.44193339382288,123.44193339382288,296.2675711457669,293.8362649364208,291.4115346713254,437.2015893644526,432.88704856405474,428.5974446910844,3381165.9890189795,27390.740699368984
25,129.527840335881,-0.18480569229164212,1.0,130.809877888071,130.16985585321487,130.16985585321487,277.01367553915117,274.6510665012024,272.29524576530736,420.9751899967066,416.30875827789146,411.63290675463537,2955280.4369678693,22703.262730046892
26,106.82738212778477,-0.22962572210772536,1.0,108.21849375256815,107.51557427761834,107.51557427761834,266.1003837279731,263.4863832156345,260.8837235227471,397.78998122205934,392.77657970778205,387.786679136848,2715534.9381693513,25257.130945117853
27,134.43847243868234,-0.25665811203210676,1.0,136.2128778795349,135.35860793584914,135.35860793584914,244.64103734055254,242.13300985018827,239.63662653477232,397.02443986734835,392.3050066235731,387.6081346433,2297582.201583483,16974.038346141842
28,93.39386074110315,-0.3543839372824392,1.0,94.19534248084318,93.78001860194294,93.78001860194294,245.54607940024303,243.06374965803772,240.59910827025342,389.92056395934657,385.95849931053823,382.03083215686786,2307775.9775490984,24608.39752383335
29,138.48520339789638,-0.36205857311443757,1.0,138.81256353805446,138.645452235925,138.645452235925,240.0813462229532,237.6341727233035,235.2028090137828,412.02076307307055,407.7082163515928,403.41624753480994,2213381.912773549,15964.331156042277
30,132.50314453371752,-0.2327632799428595,1.0,133.67006177573143,133.06416963558124,133.06416963558124,316.98574636632907,314.5378259235186,312.09977161004525,497.0249134701401,493.16225469876986,489.31247102664634,3876625.9942439506,29133.507576538053
31,128.33555358667775,-0.11175753542359401,1.0,130.27621579311764,129.2803677417474,129.2803677417474,340.36363908556,337.87678620612013,335.39986813263795,522.1859432286782,518.1564038574035,514.1682197386277,4472290.946795365,34593.736271924034
32,126.260727954323,-0.028384015149378716,1.0,128.91057693718292,127.56168962252535,127.56168962252535,358.6797640408227,356.25471805290425,353.8442533200611,548.4268872644743,544.6577131242506,540.9386403977736,4971525.570796299,38973.50047265607
33,129.0471959072907,0.06622001403997113,1.0,132.3297891999367,130.66794828535308,130.66794828535308,374.65149248462325,372.26343168519804,369.8886505355827,573.7731709715872,569.9597488584072,566.1896093404703,5429370.683073986,41550.898704074774
34,137.29502124813206,0.18092478018137936,1.0,141.13431622560586,139.19938549898387,139.19938549898387,391.0145601823229,388.66715015713754,386.330303525406,596.3460361425798,592.3706166838572,588.4286850706826,5921157.545366246,42537.23911309558
35,150.37527559744618,0.29842685771125765,1.0,154.46645290817466,152.41151079722857,152.41151079722857,408.22789454559,405.9540501768747,403.68693540033604,619.1529197793944,615.0684918770091,611.0055749359611,6463582.780861445,42408.75736387607
36,165.47665903237726,0.42103787723628905,1.0,169.6286069701465,167.5496211992053,167.5496211992053,427.7968868603474,425.6820375240911,423.57136074895965,646.5985568486703,642.557979680693,638.5286890559779,7111251.78098917,42442.66104627218
37,163.4571792517113,0.41057154455780154,1.0,167.58609521913965,165.51845260712076,165.51845260712076,427.3277728866049,425.277011019554,423.23094709486344,645.8188092865719,641.8834736554791,637.9596498084564,7097209.114417791,42878.657954010276
38,162.651936815684,0.40382540159589175,1.0,166.7147902622721,164.67963511355399,164.67963511355399,427.26128503804506,425.26199345209847,423.2680853558605,645.2100245600527,641.3542714476401,637.5112831586055,7096490.809249254,43092.704233622484
39,161.97023891747676,0.3966071646831042,1.0,165.94159966949178,163.95117653013486,163.95117653013486,427.2334015453505,425.28162314842155,423.336076933643,644.6297494978994,640.8505879756015,637.08598978511,7096955.635258737,43287.006445814004
40,161.4303156695207,0.3882957701846361,1.0,165.27167205904396,163.34484355804094,163.34484355804094,427.2245030281931,425.32246563629417,423.4278889295823,644.1421034032248,640.4483373654763,636.7715684112006,7098159.0983907925,43455.05461804566
41,161.42293293903904,0.37878773193284965,1.0,165.07330836251725,163.24039770529657,163.24039770529657,427.21391910638005,425.3716844374363,423.5385241402773,643.7403364931075,640.1558548380788,636.5913118609001,7099774.366698995,43492.7534268598
42,161.78715523987353,0.36784588022625386,1.0,165.1986111340565,163.4835090716216,163.4835090716216,427.1916480743458,425.4220756335198,423.66338909119156,643.3746320893636,639.9280559789729,636.5047585335619,7101520.899277566,43438.75990676474
43,161.9633536521588,0.3563303262647548,1.0,165.15724285532661,163.54963902369727,163.54963902369727,427.09818217278865,425.40245670545795,423.71897943860773,642.93292344185,639.6258234514262,636.3444814027621,7100883.377197429,43417.29776712352
44,161.97844030979627,0.3467570814011425,1.0,165.0189216438518,163.48725651853002,163.48725651853002,426.94285219507003,425.3037979915755,423.67754796020427,642.4409216439835,639.2406851704416,636.0672664254504,7097573.64764714,43413.620111991324
45,162.07986993796231,0.33928982128637464,1.0,165.00329938763625,163.52968920230953,163.52968920230953,426.8372305963701,425.2423686968953,423.6604883527137,641.9610542061456,638.8412676162494,635.7490485762681,7095534.694836339,43389.88675052242
46,162.28093432911757,0.3334168786259917,1.0,165.10845970054382,163.68240599162792,163.68240599162792,426.73938209504547,425.1806140732542,423.63487349139103,641.4211193659033,638.3599455557619,635.3268896316117,7093514.211996129,43337.059771463464
47,162.4686668243505,0.329158157100814,1.0,165.23541954770053,163.83961208582906,163.83961208582906,426.6623512087443,425.12869901410323,423.60794194502864,640.8254720475601,637.7935496045601,634.7898126175902,7091823.384773181,43285.15732238219
48,162.85723969309058,0.32574742857198946,1.0,165.55438256894567,164.19312857680228,164.19312857680228,426.61684324518427,425.10528444983095,423.6063750411985,640.4259895491949,637.4270320659778,634.4564062915233,7091134.842753515,43187.768600417374
49,163.09839435341883,0.32208262051804537,1.0,165.73112654425896,164.4018891632026,164.4018891632026,426.4361525881287,424.94398467330416,423.4643726229599,639.7406876104724,636.7686727036299,633.8260796966306,7085809.0834595,43100.53320874787
50,163.43881578316734,0.3153991047015745,1.01,165.9440114359832,164.6773541191014,164.6773541191014,424.8526100065702,423.32819527350017,421.816134025058,637.1320882170508,634.1495320449989,631.198872691636,7032097.073441191,42702.27142680037
51,165.90709983155037,0.2883808296611523,1.01,167.85263223704848,166.86168132276075,166.86168132276075,416.24209594342403,414.6360060414824,413.0380143621986,627.106392206198,624.2342747121095,621.3940095916099,6746815.101141222,40433.579762934605
52,160.74275840951205,0.24131150993197226,1.01,162.46750193672463,161.58289928386088,161.58289928386088,408.3896750128755,406.7154223818562,405.042202162495,614.4937167919368,611.5646108852796,608.6689986130995,6490251.870022539,40166.70018168683
53,158.45469784018826,0.21798168939476237,1.02,160.34631255670732,159.3798620759659,159.3798620759659,404.4595892759938,402.7635684804375,401.0699670471467,604.845033965432,601.8565633384095,598.8959594825386,6364198.367211008,39931.00686821785
54,156.26931083436483,0.22375081602770752,1.02,158.15130650006526,157.18858848180827,157.18858848180827,405.15357333925795,403.3962571747176,401.63873741535195,601.2009484578708,598.0238153718693,594.8845716991207,6383653.837163408,40611.433048794126
55,154.8270301938288,0.2281031465448704,1.02,156.9897328039262,155.89136860692494,155.89136860692494,409.2623020393862,407.61903244614723,405.98046582440827,609.318133376632,606.2856212073581,603.2827211008954,6517659.4189877715,41808.98196757666
56,157.34163990884437,0.26986671517783734,1.03,159.84326678142463,158.57662684808733,158.57662684808733,417.3807270257454,415.71891016153245,414.0645582207256,621.0724270308675,617.8224229003882,614.6069541239217,6779992.161418719,42755.30572304197
57,159.81827253535334,0.31667866178831994,1.03,162.58174373473952,161.18547834674578,161.18547834674578,426.04153123939926,424.4306530128129,422.83158057737336,632.4474117295975,629.1230076092132,625.8365874392292,7067847.438972878,43849.15757589755
58,159.54174064650667,0.31139071921027695,1.03,162.344657349562,160.93026794255954,160.93026794255954,426.6497849817296,425.10288810848937,423.5688388666751,635.1396585355808,631.8903226403668,628.6755117439355,7090184.682174364,44057.49628593825
59,158.92785665068973,0.3077691477380953,1.04,161.8166624711049,160.35925828245587,160.35925828245587,426.56953655679615,425.0217157485275,423.48764122587846,635.6854635118722,632.4006381512435,629.1506685750743,7087321.384918515,44196.52136601273
60,158.96352890248184,0.30640387170366545,1.04,161.8648109678204,160.401433394,160.401433394,426.58182674349445,425.04276074068815,423.51768800345513,636.2077468056175,632.929536986691,629.68574842559,7088034.811074874,44189.34831875393
61,159.01414121249402,0.3051727413126839,1.04,161.91536254994074,160.45216921677627,160.45216921677627,426.57227034825456,425.0411966593764,423.52420562622444,636.4944044192871,633.2273026447205,629.9942251180249,7087996.532028779,44175.13684375721
62,158.9179149186226,0.3041794687415247,1.05,161.86254904427759,160.3772360434906,160.3772360434906,426.58750538458963,425.0364543628035,423.4999061093859,636.636235249938,633.3235353181661,630.0457221677154,7087817.855998358,44194.66272679937
63,158.76831422152097,0.3030960595739913,1.05,161.7072818297588,160.22483940331088,160.22483940331088,426.58488229681075,425.0403101600709,423.5101451939395,636.658782672348,633.3573347420211,630.0904437033063,7087904.678047511,44237.24002123136
64,158.64898145149635,0.3019811678357598,1.05,161.57773729004396,160.1004021294178,160.1004021294178,426.5792801199914,425.0414416280915,423.51790056833806,636.6216255765703,633.3337032161813,630.0800957432043,7087908.244520891,44271.645481510735
65,158.48179550466836,0.3010054262230506,1.06,161.44900267819716,159.95197030094994,159.95197030094994,426.5961567017224,425.0376616468851,423.4937898350678,636.6549868468554,633.3244449555358,630.0291318893651,7087741.349507742,44311.68516506638
66,158.3963854673011,0.29993159300692396,1.06,161.3539478838057,159.861770496104,159.861770496104,426.59239481105607,425.0401945128845,423.50252342303145,636.6642226421001,633.3484017752577,630.0676076928102,7087800.976553387,44337.060415117354
67,158.30766142834582,0.2988490104045829,1.06,161.25142068083602,159.76609394650035,159.76609394650035,426.5868727394286,425.04092956362183,423.5094058561317,636.6022219145822,633.3016568613529,630.0360355183619,7087799.105043628,44363.60012292136
68,158.0608714685824,0.2978912316547415,1.07,161.04785028245797,159.54039744025835,159.54039744025835,426.6028968663257,425.03569536308504,423.4832960689325,636.5753947527492,633.2297815058897,629.9202035102251,7087562.172330966,44424.87474048685
69,157.90064379391998,0.2968689210681206,1.07,160.88490202867658,159.3788325228056,159.3788325228056,426.60325662690667,425.0394574864212,423.4904414342455,636.5796150068176,633.2432888257222,629.942875228158,7087642.887115221,44470.41539284112
70,157.803380128328,0.2958727284477516,1.07,160.77692780660973,159.2762884824871,159.2762884824871,426.5908450462624,425.030342900069,423.48443265519643,636.44156057136,633.1166485205656,629.8274789565107,7087310.4634556305,44496.95890694302
71,157.59548107771164,0.2948362215257456,1.08,160.61233976075923,159.08965256343276,159.08965256343276,426.569523934583,424.9952116597716,423.4359483226534,636.5230176360484,633.1582810135129,629.8305238274309,7086087.029742289,44541.470268890684
72,157.31387030315335,0.29366361864445967,1.08,160.32488163397244,158.80504052611653,158.80504052611653,426.42222399697636,424.8465729519772,423.2860957192684,636.1800018482542,632.8257543608329,629.5085722058682,7081052.018252846,44589.59233783465
73,157.8362185207138,0.2885844407923812,1.08,160.6761491949154,159.24143794083227,159.24143794083227,424.37999030887846,422.77198199366927,421.17851581292564,633.8611377316121,630.5322095917257,627.2406939807549,7012185.3928268235,44034.92886965936
74,160.00657839149827,0.2555884759196225,1.09,162.1618608858535,161.05969556736943,161.05969556736943,411.9195098453287,410.11589302804737,408.3172579767774,617.3342301434104,614.1002315976261,610.9054577815356,6599101.239205089,40973.01448359413
75,148.0101499914051,0.16427752023169462,1.09,150.15915374833097,149.058998880445,149.058998880445,397.4062242672717,395.5151688882268,393.6188287117993,594.9718765140636,591.4452583092756,587.9452912410402,6134542.515470579,41155.13026080956
76,143.9366766777972,0.16940754827795312,1.09,146.76897828162845,145.33657537310805,145.33657537310805,399.62746798195514,397.72077729740863,395.8170545996663,597.1135032679562,593.6644348987733,590.2420500113092,6202093.811400926,42674.00546269176
77,148.4449227572504,0.23663060363998012,1.1,151.33613612183996,149.8712940856366,149.8712940856366,410.03870829169364,408.0970913321181,406.15933902661715,607.1215423486801,603.2113114432366,599.3310746733405,6531284.131207819,43579.28695455073
78,149.19251250135036,0.24684012671354338,1.1,152.3290890509805,150.74686870217644,150.74686870217644,415.53372126103704,413.74166529880506,411.9611192030819,615.0069674960646,611.329363755411,607.6890139905421,6713466.321812039,44534.69832979099
79,150.98133596085808,0.2805984564057431,1.1,154.27164718479017,152.61248221034037,152.61248221034037,422.21197043846877,420.44331398693976,418.6871087238877,625.9518888190402,622.1584678629126,618.4012883179233,6933271.180881992,45430.56426620537
80,155.08633286533438,0.2891842472453041,1.12,158.3320698220232,156.69405885959264,156.69405885959264,425.0274463263814,423.28085765412294,421.5501826874051,631.3887834833625,627.6557423343579,623.9641117167627,7028363.139828145,44854.04993003585
81,155.09350789601598,0.293883697975694,1.12,158.39162531515618,156.72803894967362,156.72803894967362,426.523192043851,424.80559931886205,423.10404182575166,633.896193819162,630.1489025748517,626.4425889290799,7079099.189688853,45168.045469911085
82,155.1514876718039,0.2933055670374036,1.12,158.47566600375907,156.7995073228842,156.7995073228842,426.7012448305005,424.9995289662522,423.31430911142587,634.5667286634376,630.8382297859713,627.1503954546253,7085584.554486403,45188.81899224114
83,155.15890528571146,0.2926465014460611,1.13,158.53457026038058,156.83220141347078,156.83220141347078,426.7420393454437,425.0206219600513,423.31632689596694,634.881766950147,631.1069825755532,627.3740588900104,7086297.257520961,45183.94305286017
84,155.05912402350893,0.2918850446990946,1.13,158.43742630736946,156.73372876646965,156.73372876646965,426.7419864993458,425.0260952143864,423.3273847463906,635.0571028504405,631.2939578250904,627.572568062994,7086451.559078572,45213.315696950296
85,154.96442282030554,0.29116941023887555,1.13,158.3423749131498,156.63882017952218,156.63882017952218,426.73483089712914,425.02360710113857,423.3295824787669,635.2315612169795,631.4812055732992,627.7724854480247,7086341.3698263625,45240.007309202
86,154.83040824695783,0.2906749518574503,1.14,158.2562423375148,156.5281884667333,156.5281884667333,426.7517607405133,425.01711672656853,423.3001379188311,635.4657607690015,631.6688499741392,627.9147213716135,7086093.174816354,45270.3966245821
87,154.8162395023888,0.2901186681698398,1.14,158.23670739128556,156.51130662385114,156.51130662385114,426.7508595374135,425.02044521924404,423.30770431585927,635.6518578435719,631.8677918570273,628.1263717248934,7086199.311671405,45275.95778560526
88,154.7392629358812,0.2895490041438471,1.14,158.15574506277082,156.43230534743535,156.43230534743535,426.74676745445834,425.0199056608703,423.3106857097316,635.7769613772974,632.0041023050093,628.2737454229737,7086158.600072116,45298.562751049365
89,154.62194601449062,0.28914476854120075,1.15,158.08510959865293,156.33778534779677,156.33778534779677,426.7654250311084,425.01457958509695,423.2818292432996,635.9368367835283,632.1151532790034,628.3371491763254,7085953.790596664,45324.63968856218
90,154.560264051207,0.2886493530803502,1.15,158.0217261563675,156.2752656318845,156.2752656318845,426.76579965869036,425.01830637831455,423.28893514538413,636.0769610697494,632.2650751129775,628.4967217174216,7086060.041609645,45343.452228078575
91,154.52132737759865,0.2881449698129044,1.15,157.98042137472675,156.2351705085683,156.2351705085683,426.76160280682745,425.01760324792775,423.29176264408,636.1738758259976,632.3705020645973,628.6105777391738,7086025.033350498,45354.86478674713
92,154.44555844860275,0.2877953071783612,1.16,157.9443776234354,156.17864326198554,156.17864326198554,426.7792332204658,425.01092498700336,423.26120990286745,636.2093497254717,632.3572623181269,628.5500353717132,7085786.040261304,45369.75025692268
93,154.46207327641056,0.2873119860730051,1.16,157.9604040402893,156.1950124155125,156.1950124155125,426.76480564763267,425.0010467594979,423.2560270790369,636.3116836086217,632.4655775960608,628.6643133512853,7085461.388548418,45362.917028999356
94,154.32901132389222,0.2865114819026673,1.16,157.79153785979474,156.04373086604002,156.04373086604002,426.61591957361844,424.8495303936965,423.1014851247537,635.8818331302991,632.0514576587839,628.2661260847815,7080366.5713432105,45374.24561722088
95,154.46698654873154,0.2835139990561939,1.17,157.95474160177994,156.19440299097866,156.19440299097866,425.5829840716381,423.78021937110714,421.99726574326684,635.7836140099787,631.8997546537609,628.0618016012903,7044813.306938535,45102.8537004967
96,154.86801795885967,0.26829304552586586,1.17,157.78195570052554,156.30105133374158,156.30105133374158,419.4542015966618,417.5479428076258,415.6520199795357,625.2896081309034,621.5592147948087,617.8736029708195,6839159.107105238,43756.321846498235
97,149.4635389763788,0.22623949073836402,1.17,152.46465872397405,150.94128067271168,150.94128067271168,412.93438127801977,411.00108819893654,409.07821563360454,617.0990689302027,613.2125820265638,609.3703630476728,6624878.657364732,43890.43625335046
98,152.18263893769975,0.2517746199350013,1.18,155.09576852405007,153.6141765800911,153.6141765800911,417.64691326632425,415.6809656492359,413.7234517941928,621.1989847706204,617.2747702708913,613.3962627465742,6777382.526892283,44119.51212952472
99,152.18634062884226,0.2640747053560719,1.18,155.47925030102,153.81408599548388,153.81408599548388,421.7265412277903,419.83628911735224,417.96195958326376,624.627592215458,620.6268247262232,616.6774721337601,6913617.084312315,44947.8800304109
100,154.3944057405378,0.2865219534661929,1.18,157.743047697864,156.04910315833334,156.04910315833334,426.02944572606634,424.17414074447856,422.33571289780144,632.446475270533,628.4778908604691,624.5601469761025,7057874.482864185,45228.54883506122
101,154.90415384451853,0.2880453510376726,1.2,158.41422230933307,156.639517041992,156.639517041992,426.73649366546783,424.8576701592282,422.9977294578817,634.223280640985,630.1463190237253,626.1224185822732,7080809.376843855,45204.48933040076
102,154.57707231798142,0.2881066581679248,1.2,158.14725203381616,156.3430635238188,156.3430635238188,426.89041337416404,425.01510233344055,423.15910837784764,634.7391250109381,630.6514818544267,626.6161054241765,7085972.741848862,45323.230734629404
103,154.52336034306742,0.2874696158318619,1.2,158.12101141413882,156.30347152252943,156.30347152252943,426.88484405554505,425.0160500175829,423.1669824387428,635.1259714918523,631.0402947937115,627.0063944569615,7085992.934464937,45334.840393762905
104,154.37222798528947,0.28712168129570315,1.21,158.0410370571692,156.1875502019154,156.1875502019154,426.9011115339976,425.00794402603356,423.1352603240811,635.4712688855827,631.3285843793317,627.2388063700057,7085689.214206661,45366.54301220844
105,154.16285839509362,0.28674204217140487,1.21,157.85749848276743,155.9913475866027,155.9913475866027,426.90284435875355,425.0115156447927,423.14086776890747,635.7450480959949,631.6020886018285,627.5115246270611,7085751.607472207,45424.00406880495
106,154.03373852496358,0.28639185857244054,1.21,157.74248020541827,155.86941361676693,155.86941361676693,426.89983006569173,425.0105540040745,423.14210592679683,635.9641883425397,631.8251009929348,627.7380914975538,7085684.235005673,45459.10625176987
107,153.90238117000644,0.2862298672607986,1.22,157.67062586514123,155.76729297860962,155.76729297860962,426.91972341843257,425.0044667124279,423.11068023138495,636.1821155813939,631.9876317221392,627.8465006656294,7085451.652517629,45487.41598462922
108,153.80851118204626,0.285986188738492,1.22,157.5846409980489,155.67744999218544,155.67744999218544,426.9224753040268,425.00885460020874,423.1167936337826,636.3364301492006,632.1464402202221,628.0095860715644,7085571.874178432,45514.439467849115
109,153.71890781088948,0.2857223566824971,1.22,157.50121841452565,155.59101939207775,155.59101939207775,426.92079920467813,425.00877667426454,423.11837158025975,636.4585526081364,632.2735557224185,628.1415107278997,7085544.154140345,45539.54451757464
110,153.65945212676306,0.285618685273225,1.23,157.49032431249836,155.55524213755416,155.55524213755416,426.9415424659036,425.0035757767314,423.0877713020428,636.5931570964252,632.3557690834429,628.172825505969,7085360.334616157,45548.83678140995
111,153.57423093050048,0.28540926822688695,1.23,157.4086339589583,155.47183121956917,155.47183121956917,426.9447005170676,425.00808112793055,423.0936426971336,636.7159288618769,632.4831868587289,628.3047077301411,7085486.274125082,45574.08386165091
112,153.49790302170874,0.2851703227343767,1.23,157.32999749285204,155.39432302215147,155.39432302215147,426.9433984168471,425.00813337848956,423.0949985239264,636.7773487089233,632.5508931833475,628.3786461395521,7085465.430026589,45596.68134733954
113,153.43092076576335,0.2850794207967011,1.24,157.30869405923275,155.34952065791308,155.34952065791308,426.96401742512984,425.00283344291614,423.06428312445723,636.9093762953122,632.6300533190935,628.4064637983654,7085275.651292434,45608.60967762201
114,153.38361153698807,0.28488040980711493,1.24,157.25663568937924,155.29979534914494,155.29979534914494,426.96448302797876,425.0047374992952,423.06757303644076,636.9125122866446,632.6381891565536,628.4196197863176,7085324.626881188,45623.5284209613
115,153.2973026916179,0.28460914144856164,1.24,157.17434335731969,155.2155784299878,155.2155784299878,426.9467544335129,424.98857931748967,423.0530646684406,636.9894703800179,632.7165483395356,628.499204647141,7084761.291557334,45644.653476281164
116,153.21060872442487,0.28441328963780377,1.26,157.16115202667575,155.16408777861048,155.16408777861048,426.88377518596735,424.8681225095543,422.87596810800585,636.7974847129933,632.4138183386989,628.0892399233502,7080730.674924454,45633.82401362939
117,153.12720139433623,0.2829540234610779,1.26,157.06970894095164,155.07694150063966,155.07694150063966,426.5002606793759,424.48118525589496,422.485884437781,636.4872585398792,632.100805063368,627.7732369646508,7067813.943019282,45576.17576556427
118,152.73811554320986,0.2795264964439752,1.26,156.5704098859119,154.63172194175465,154.63172194175465,425.55978707945695,423.52361763154914,421.5098550290706,635.0331795470854,630.677941719058,626.3813474394353,7035832.202734982,45500.57461938617
119,152.03980464388107,0.2771884894000636,1.27,155.9723934768052,153.98332858216642,153.98332858216642,425.50289493263824,423.44367247976885,421.4075109074617,633.7120453527599,629.26740581289,624.8850640735877,7032985.9725105,45673.684529800616
120,153.0119323041653,0.28157430988271637,1.27,156.88743131740134,154.92596806095776,154.92596806095776,426.4003218610468,424.3516997388349,422.32534479066186,635.472273972151,631.043827138589,626.676747300457,7063458.507945182,45592.476176530756
121,152.89497563979563,0.28316767992366376,1.27,156.8650498849699,154.85744538339034,154.85744538339034,426.79678191718403,424.7582141932129,422.7433203582566,635.4100366349228,630.9586097548574,626.5696344865735,7076978.01158498,45699.953231593485
122,152.98143426642307,0.2840984924578327,1.28,156.99139388813725,154.96287376838688,154.96287376838688,426.99326266855303,424.92719008362735,422.8850731285358,636.3784766318647,631.8717788904427,627.4276919780235,7082640.727977402,45705.40385410877
123,153.09519636933098,0.28433730158815096,1.28,157.1152784083187,155.08195810408216,155.08195810408216,427.05773730985595,424.99684440553114,422.96030725723773,636.4106007565814,631.9029070638843,627.4581107851454,7084997.782629457,45685.506355770995
124,152.93669546559454,0.2842469054772987,1.28,156.97330855515344,154.93190105050593,154.93190105050593,427.06399976764453,425.0026088224632,422.96561361362876,636.4953213322482,631.9827456238323,627.5325948150908,7085146.0122774225,45730.71113332399
125,152.86378020978142,0.284440209657155,1.3,157.00182133325407,154.90830917825207,154.90830917825207,427.10908940461684,424.99206243697523,422.9005988231136,636.6237636508197,631.9913709335019,627.4248332529692,7084787.463075707,45735.36113497491
126,152.8305214591072,0.284421962554148,1.3,156.97428291581292,154.87799820656164,154.87799820656164,427.119338884487,425.00318900936406,422.9126974346596,636.6913850329753,632.0590537483648,627.4924585880464,7085149.542893236,45746.649782002816
127,152.769520921295,0.28431395962610106,1.3,156.91812406811286,154.81948663686524,154.81948663686524,427.11868270214313,425.00332089690744,422.9136770010755,636.7390520466112,632.1071308014264,627.5408164174305,7085136.761964789,45763.85644904789
128,152.69117908416658,0.2843606058268302,1.31,156.89206268631384,154.76658603419608,154.76658603419608,427.1411358871417,424.997951958239,422.88107117675526,636.8247494374408,632.1330956307556,627.5087105297467,7084942.2126275115,45778.24189429413
129,152.6595962388083,0.28430107182097375,1.31,156.8630498315912,154.7363379710769,154.7363379710769,427.14564919689377,425.0032696812427,422.8872338536879,636.8817413386313,632.1915217303757,627.5684624637853,7085110.62073373,45788.27904055781
130,152.62120625707263,0.28419570145364226,1.31,156.82578347442401,154.69854046570262,154.69854046570262,427.14500755411603,425.00344179221804,422.88823478679234,636.9165906689727,632.228392879165,627.6072674489532,7085105.243553585,45799.43173493861
131,152.56408734339828,0.2842453818380202,1.32,156.81822488563353,154.66545856884727,154.66545856884727,427.16742605011143,424.998072144561,422.85564765951835,636.9884880964983,632.2415058005405,627.5633461595626,7084916.4800926875,45808.007461077235
132,152.56036959836547,0.2841871710917694,1.32,156.81460038868798,154.66181681936249,154.66181681936249,427.17150010785224,425.0033142345668,422.8621120669278,637.0439925314432,632.2995791865713,627.6239548482431,7085090.185634267,45810.209212202055
133,152.5556302629839,0.28409320927680204,1.32,156.80800890474865,154.65614886720724,154.65614886720724,427.1703992528788,425.0032817446573,422.86316735805804,637.0716105369967,632.33008807596,627.6573523691619,7085087.434276936,45811.87030824374
134,152.51456078157773,0.2841406865683578,1.33,156.8154567875335,154.63856952827197,154.63856952827197,427.1927904907109,424.9980951090777,422.8309972297285,637.1352829925257,632.3348793256039,627.6050843576887,7084909.331687836,45815.92647487941
135,152.5122065148768,0.28408739482681167,1.33,156.81375647499883,154.63657648768904,154.63657648768904,427.1968943009018,425.0032719567511,422.8373012221448,637.1849223318152,632.3859261952362,627.6574735149829,7085081.346774811,45817.629358464685
136,152.4964304552287,0.2839856702405177,1.33,156.79635757984718,154.6199878301282,154.6199878301282,427.1956999859641,425.0030279967945,422.83800074273734,637.181138786502,632.384210031327,627.6578304874448,7085068.3288082145,45822.46078425616
137,152.41564850921583,0.2841734495172543,1.35,156.81466058185268,154.5871846613674,154.5871846613674,427.2402137014967,424.99098956247747,422.7705610665714,637.293175025836,632.375020164531,627.5310747832806,7084657.2975037545,45829.52534534558
138,152.41420494383956,0.2841179833933791,1.35,156.81079155598655,154.5845317297024,154.5845317297024,427.2404577215297,424.99216420834233,422.7726763561321,637.2702182382261,632.3545878890353,627.5132775094361,7084695.679107538,45830.56014618221
139,152.40597978369104,0.28387646166909075,1.35,156.79540647155972,154.57273241631503,154.57273241631503,427.1893006878171,424.9412342027459,422.72196324292054,637.3177617197966,632.4048746420602,627.5660115592427,7082994.281020795,45823.05151948773
140,152.413911624626,0.28337866456858163,1.36,156.81920989597646,154.5875563666395,154.5875563666395,427.00516910452353,424.72481910960806,422.47352994286274,636.7826432592284,631.8179682571042,626.9303309165642,7075785.990870017,45772.02820961982
141,152.15758263926634,0.2814196502053441,1.36,156.54893401197344,154.3243520672553,154.3243520672553,426.61257813719465,424.3317805052042,422.0801842722636,637.0078669300806,632.0544725182317,627.1761084372489,7062618.824310561,45764.772245618355
142,152.23458129870207,0.2805688255824039,1.36,156.5630010469045,154.36905154176117,154.36905154176117,426.31890503165965,424.02831568982856,421.7656443527578,635.4198617030659,630.4716841475599,625.601697254698,7052533.789202094,45686.18980789802
143,151.91038070780658,0.2807491064842933,1.37,156.35097703894345,154.10068257232425,154.10068257232425,426.7112630342965,424.406135308109,422.1299930861673,636.656783636941,631.6446071744981,626.7098384890169,7065028.157943919,45846.832343705435
144,152.1757001978879,0.2837935135665355,1.37,156.65022380838207,154.38316826206372,154.38316826206372,427.24324374341313,424.9371849320248,422.66059032101356,637.0425399996061,632.0128220708115,627.0617431511164,7082803.391687818,45878.08030772395
145,152.25020615874348,0.2840415606934681,1.37,156.72317997706273,154.45696125871444,154.45696125871444,427.2940213286103,424.990507641883,422.7164905710532,637.3564197190655,632.3271753478111,627.3758007185558,7084602.839696507,45867.81186138863
146,152.1724614829218,0.2842718065079668,1.39,156.75198889208912,154.43093217910723,154.43093217910723,427.34424956059604,424.9844375360664,422.6554900413149,637.3899241201661,632.2358347997924,627.1638209556663,7084392.782511443,45874.18260413688
147,152.19652907298834,0.2843246544112168,1.39,156.77696211930936,154.4554989060338,154.4554989060338,427.3590172400254,425.0003108736068,422.6725461920993,637.513956451034,632.3600798352442,627.2880390741382,7084929.2522292845,45870.359439514345
148,152.19590644492044,0.2842881012156333,1.39,156.77789945505523,154.45571403370909,154.45571403370909,427.3590479859683,425.0013777723509,422.6747189488948,637.525977677309,632.3722982723403,627.3004451771437,7084964.887030301,45870.526262848696
149,152.16827326174942,0.2843834312834812,1.4,156.79880965687394,154.45148718861256,154.45148718861256,427.3815988427777,424.99560533242914,422.64123442368066,637.5828134800201,632.367861549789,627.2367491848781,7084771.182756197,45870.52744985511
150,152.17467903908377,0.28437590702214677,1.4,156.80539743142992,154.4580217575659,154.4580217575659,427.38668846943204,425.00156153866,422.64810298053794,637.5945657941951,632.3797479970375,627.2487560892127,7084971.694900084,45869.88499710626
151,152.17450379509282,0.2843329085514028,1.4,156.80401260559225,154.45725522284206,154.45725522284206,427.38603910767773,425.0015836589403,422.648801236723,637.583530264575,632.3690214196985,627.2383389474066,7084972.206233549,45870.1159489838
152,152.11164072519117,0.2845601507432507,1.42,156.8366881608865,154.4403177599238,154.4403177599238,427.43204033234395,424.9897616475542,422.58032789516545,637.6583367854889,632.3205789376715,627.0708662042745,7084573.057030341,45872.56203424323
153,152.1246937098141,0.28458589380484844,1.42,156.85016902296883,154.4536328368676,154.4536328368676,427.4429518515833,425.0018528098893,422.5936792593262,637.6919178679061,632.3548322014483,627.1057847488535,7084980.11110853,45871.24291593463
154,152.1182474345132,0.28454476676922913,1.42,156.84309035337458,154.44688383916494,154.44688383916494,427.44234608226293,425.00185437647104,422.5943043547413,637.698336685786,632.3621169520438,627.1139318794291,7084978.171759808,45873.23483417013
155,152.08426696986677,0.2846217193282221,1.43,156.85696008344078,154.4358895276391,154.4358895276391,427.46490571937784,424.9960391793669,422.5607644002732,637.7573833639697,632.3603770856473,627.0535964867578,7084781.0443938915,45875.22412091875
156,152.07513148138932,0.28461721716079014,1.43,156.84943435509805,154.4275970349206,154.4275970349206,427.47028764073707,425.00198996515087,422.5673469097099,637.7830943599553,632.3867308310633,627.0805908393681,7084977.000060582,45878.95645658762
157,152.06923517179607,0.28456004498587495,1.43,156.8424162581941,154.42114197358745,154.42114197358745,427.46941066424205,425.00195522028434,422.5681811092811,637.7937135581927,632.3988549634511,627.0942517505086,7084973.936157814,45880.8544322878
158,151.99089845450214,0.2847770973040453,1.45,156.8602962903505,154.38895185978052,154.38895185978052,427.51547483200034,424.98963797654017,422.4986830966008,637.8809054624073,632.3623715060334,626.9385037472384,7084553.770061918,45887.69911785053
159,151.99852559382057,0.2848082823233242,1.45,156.8706038563016,154.39798969790883,154.39798969790883,427.5265288873819,425.0018215915539,422.5121219314524,637.9275825055038,632.4093590118131,626.9857994411836,7084962.645211304,45887.66122585897
160,151.97894456329513,0.28475338101942427,1.45,156.85046710095736,154.37812140689573,154.37812140689573,427.52613226151294,425.00178835091015,422.51246139835797,637.9343449805988,632.4172924479511,626.994886392569,7084955.669258678,45893.52172892945
161,151.9383944012828,0.284837681959601,1.46,156.85891344003232,154.36108959016224,154.36108959016224,427.5487003349414,424.9954348692041,422.47783090203876,637.9686239635511,632.3897310683179,626.9078258757094,7084738.809471609,45897.18061904076
162,151.92057072809527,0.28481475060578565,1.46,156.84419405406723,154.34488363104109,154.34488363104109,427.55328410893867,425.000873550861,422.48423174368344,638.0318532754284,632.4531559033356,626.9712736856427,7084915.349710541,45903.143551210385
163,151.92572566976105,0.2847608224392748,1.46,156.84648161457025,154.34858042154275,154.34858042154275,427.54924121628983,424.99715024001654,422.48081778183035,637.9668992058537,632.3896049288905,626.9094518847032,7084792.304755179,45901.24693991899
164,151.91108655377082,0.2847995244698933,1.47,156.87344555260384,154.35368366953642,154.35368366953642,427.5571653336231,424.9760531344598,422.43126190668534,638.0837774242992,632.4462145172186,626.9077093774781,7084090.443468223,45895.1822532134
165,151.9018825584241,0.28466025898898395,1.47,156.86262614685947,154.34368347750535,154.34368347750535,427.5232514232175,424.9420611464333,422.3972820240885,637.8488009965278,632.2120551051979,626.6753090869956,7082954.28354703,45890.79464712482
166,151.96285630603148,0.28440845491714395,1.47,156.8984343431294,154.39184459726906,154.39184459726906,427.4546834239413,424.8711187062748,422.32350754725866,637.8638043583703,632.2321007758663,626.6997303423291,7080603.755431036,45861.255002819504
167,151.7578908659777,0.28427187307486435,1.49,156.8142111762036,154.24549391538676,154.24549391538676,427.4522043470768,424.8128348812725,422.2113363669986,637.8653971676005,632.1057049423675,626.4504678223568,7078618.03229812,45891.895138156724
168,151.9563427167782,0.28448544875674364,1.49,156.9663813967888,154.4201449757218,154.4201449757218,427.43489794015744,424.78902259423455,422.1799586731319,637.6613873871105,631.9088919595671,626.2612286577189,7077876.0550964605,45835.1859222076
169,151.732808936875,0.28409597254947805,1.49,156.7826216180658,154.21706226335712,154.21706226335712,427.4425367690922,424.80390272607667,422.2030005343335,637.896726191303,632.1434816641736,626.4944910676008,7078311.95820585,45898.37112911791
170,151.83987614459286,0.284795219685233,1.5,156.93408349406738,154.34520717457363,154.34520717457363,427.56618879949053,424.89639841105725,422.26465178403004,637.978344702713,632.1563005211732,626.4409021744526,7081432.598107787,45880.48263849401
171,151.8226347531243,0.28511775013251284,1.5,156.92864444442984,154.33397719906813,154.33397719906813,427.64521227346114,424.9766663166699,422.3463691914737,638.1501747224522,632.3253628876197,626.6070258788038,7084105.063710047,45901.137210846275
172,151.82506491541818,0.2852319497596012,1.5,156.9369328710788,154.33944622031356,154.33944622031356,427.6675852949011,424.9996840558201,422.3701713442749,638.2123544533721,632.3858644756643,626.6657169744524,7084874.084399661,45904.493361251785
173,151.7553470685377,0.28548286597336414,1.52,156.96470478552047,154.31629637610698,154.31629637610698,427.7153335789671,424.9879403448577,422.30019393709017,638.3031219271938,632.3502234026533,626.5085248431666,7084475.705665578,45908.798176434706
174,151.75124243220023,0.2855444992670684,1.52,156.96458809356744,154.31427212720908,154.31427212720908,427.72772486834884,425.00070371993314,422.313423531821,638.3347110536638,632.3807611565136,626.5379438660599,7084900.640203388,45912.154090082775
175,151.72951697303273,0.2855202238299279,1.52,156.94608963610492,154.2942240193407,154.2942240193407,427.7275792725396,425.00072454579083,422.31365801849887,638.3493335698449,632.3948559995104,626.5514247730476,7084895.407402627,45918.08573802827
176,151.6711270681432,0.2856265491717176,1.53,156.9391650780391,154.26049299755135,154.26049299755135,427.75122008421516,424.9944262159518,422.278076454666,638.4066007326495,632.388340593683,626.483522915587,7084675.443080649,45926.70038460921
177,151.6462555660517,0.2856401609260828,1.53,156.9191807245361,154.2381568975875,154.2381568975875,427.7575333192515,425.00083516528963,422.2846527492129,638.4313050879484,632.4119872705005,626.5060094078844,7084882.511355039,45934.693812889156
178,151.62348815705326,0.2856114039549893,1.53,156.89958694537248,154.21704628211083,154.21704628211083,427.7574931949557,425.0009020112213,422.28486837193043,638.4434718346433,632.4236005599429,626.5169872841344,7084878.492590864,45940.95570751902
179,151.56016350775792,0.2858504417063952,1.55,156.93211564054184,154.19935181459502,154.19935181459502,427.804597127024,424.9881447243725,422.2135023951411,638.5368273378017,632.3907490295605,626.3629890413036,7084447.926749591,45943.43519204758
180,151.56355305352764,0.2859065064488313,1.55,156.93921898170237,154.2046996953626,154.2046996953626,427.816861604548,425.00100082210975,422.22707030340877,638.5774648429375,632.4309854121043,626.4027612423303,7084878.13237834,45944.631690050905
181,151.55679916680856,0.2858767952568284,1.55,156.9340932667447,154.198823014531,154.198823014531,427.81654908929886,425.00105607141586,422.2275444077006,638.5928544118682,632.4465364412894,626.4184133271837,7084878.234702701,45946.38335232334
182,151.51633750819656,0.28597720950093986,1.56,156.94354150391496,154.18219368275902,154.18219368275902,427.8400727555221,424.9947482436871,422.1920865867944,638.6525649849236,632.4429049118871,626.3539600910158,7084663.006532265,45949.94296883251
183,151.51867687162695,0.28598878667540695,1.56,156.9491330596868,154.1862589057213,154.1862589057213,427.8459695639522,425.00112599204607,422.19905826893864,638.6907079146208,632.480946769854,626.3918108280051,7084876.846004935,45950.118358712185
184,151.52644840577383,0.28596099355225557,1.56,156.95706583264231,154.19415968777054,154.19415968777054,427.8455297149511,425.0011094520145,422.1995097335791,638.7089663233543,632.500061124314,626.4117380037227,7084878.633826869,45947.77550701737
185,151.48515278402783,0.2861976848122818,1.58,157.00860930584435,154.19685293815283,154.19685293815283,427.89268618857284,424.98830149026776,422.1279896084666,638.8074119699447,632.4731222786638,626.2647058397874,7084452.413497344,45944.20883763992
186,151.51171086894982,0.2862529365403046,1.58,157.03719823325144,154.22452995019935,154.22452995019935,427.9046355206491,425.0012151970175,422.14201127407745,638.8627214353296,632.5292226871376,626.3215398212678,7084891.149279984,45938.808512288975
187,151.52521958438814,0.28622205159478975,1.58,157.04985615157236,154.23765766933272,154.23765766933272,427.90410718757965,425.00129210423324,422.14273327315385,638.8898044285592,632.5578907059726,626.3517367099934,7084897.5982409185,45934.94030770424
188,151.48209856932877,0.28644925659360876,1.6,157.1001138937761,154.23874622226006,154.23874622226006,427.95122719794546,424.98840960303613,422.07113046599693,639.0053514789294,632.5483185838688,626.222415544525,7084468.416600399,45931.83353806304
189,151.50235566485475,0.2864987500006153,1.6,157.12545417270152,154.26171474044062,154.26171474044062,427.9629777409643,425.0012873377833,422.08535573862054,639.0789270960005,632.6221091986498,626.2962845554433,7084904.556726985,45927.82187497385
190,151.51431178715123,0.28646277567012524,1.6,157.13611124394652,154.27306208355662,154.27306208355662,427.9620825862959,425.0007442811111,422.0851722855785,639.0935011199279,632.6383826994804,626.3141890619895,7084889.807282149,45924.34811104524
191,151.49873814163132,0.2865534481348948,1.61,157.16613915731187,154.27903619520683,154.27903619520683,427.98206009300543,424.9909077331402,422.04617743180137,639.1502535267258,632.6316187760048,626.2466164045287,7084563.621454491,45920.45553415634
192,151.49878050489295,0.286511541463669,1.61,157.16750598547102,154.2798548988795,154.2798548988795,427.97101519903316,424.9800092873162,422.0355427818429,639.1841498726847,632.6678850521855,626.2850673451707,7084200.515815485,45917.858300156695
193,151.48583134220058,0.2862944159669356,1.61,157.14889387408923,154.2640515398387,154.2640515398387,427.90891414745545,424.9165240205051,421.9706860439768,639.0296440079194,632.5111089829776,626.126667512411,7082079.467417663,45908.812822725034
194,151.4096023476606,0.28603320192792836,1.63,157.14248317054606,154.2199221485784,154.2199221485784,427.816144711052,424.758122669493,421.7474428127814,639.0144655760229,632.3835509837647,625.8920094229858,7076787.261860713,45887.63347346785
195,151.3202588731385,0.2852665293714425,1.63,157.0590954985261,154.13381819313759,154.13381819313759,427.64636290432964,424.58824383479606,421.5780527798971,638.8689558553453,632.2283655221556,625.7269791055634,7071102.328880513,45876.384636239
196,151.4031457539005,0.28455227859539933,1.63,157.0937176212401,154.1920019043924,154.1920019043924,427.413790112164,424.3497502111524,421.33264157750807,638.2865487985108,631.6554895137385,625.1645786669025,7063177.983774373,45807.68066137396
197,151.16264184914118,0.2837938619391567,1.64,156.89542383321165,153.97089036130762,153.97089036130762,427.45561556850197,424.3639115186294,421.31914174710136,638.6125700422207,631.933413499203,625.3957483743069,7063584.05082835,45876.10056844488
198,151.40860036770184,0.28551913791793293,1.64,157.18952666927683,154.24182618482502,154.24182618482502,427.738978491739,424.6532546981898,421.6157792574024,638.7730723280847,632.0705160468716,625.5109397938357,7073299.807294127,45858.50662075491
199,151.33622636434646,0.2862362048876952,1.64,157.13546986674166,154.1785633536722,154.1785633536722,427.9519288403535,424.8682969686562,421.83291056054634,639.2895220331131,632.5931077187063,626.0382875655852,7080446.673545141,45923.67784166735
200,151.37769230141083,0.28721096918302313,1.66,157.29431955300572,154.2764493252898,154.2764493252898,428.1220388427517,424.9803955676962,421.8889754043908,639.6063149835741,632.7744912297219,626.0901706050136,7084212.386928706,45918.948860378165
201,151.39686658274633,0.287333468062021,1.66,157.31865856146712,154.2983447129311,154.2983447129311,428.1413609559059,425.00046555740755,421.90999968649646,639.6826996687727,632.850558455542,626.1658179828726,7084887.990961295,45916.81138344408
202,151.3955433193197,0.2873210470291274,1.66,157.31940994446944,154.29812396059359,154.29812396059359,428.1408877796796,425.0004493986075,421.9105256113224,639.7110717359252,632.8793156485632,626.1949093826858,7084887.386947279,45916.87316144361
203,151.33483416456508,0.287563383954063,1.68,157.35220812764447,154.2813480763561,154.2813480763561,428.18868147869773,424.9873639904228,421.8378651220515,639.8242454616175,632.8656792704921,626.0604071634808,7084446.157813211,45919.00606356521
204,151.34001312395705,0.2876367573228811,1.68,157.3618858306236,154.28888816041422,154.28888816041422,428.2011911989818,425.0004998773547,421.85180435756314,639.8751170167122,632.9162562442776,626.1106394082224,7084886.339034998,45919.614973625576
205,151.33515077677157,0.28762225416365683,1.68,157.35900369485958,154.2850741039107,154.2850741039107,428.20078450855175,425.00052016886747,421.85233591678923,639.8937663369609,632.9351021909574,626.1296592739446,7084885.887704976,45920.74721974285
206,151.2980970462181,0.2877330335087984,1.69,157.36984005415334,154.27055563141522,154.27055563141522,428.22462425806026,424.9940043679076,421.81615245400957,639.9517825688326,632.9293811371281,626.0632139209167,7084664.355007566,45923.63284108678
207,151.29952080075336,0.28776062129436264,1.69,157.37434872679032,154.27361086892714,154.27361086892714,428.2306611095742,425.00057696421493,421.8233898515961,639.9798598369505,632.9572263650423,626.090799467987,7084884.39114846,45924.14964065287
208,151.3000511886067,0.28774526681143087,1.69,157.3762157929928,154.2748653659674,154.2748653659674,428.230215707566,425.0005915978579,421.82394195528803,639.9933428356449,632.9708596638712,626.1045658852997,7084885.250073181,45923.781772659946
209,151.25135201226746,0.28798319508632186,1.71,157.41805754328516,154.26845773567385,154.26845773567385,428.2780535568859,424.9873943865885,421.75096700593264,640.0876878548163,632.9382258113243,625.9511548084668,7084443.359025529,45922.82481467554
210,151.27256784958078,0.2880553679966915,1.71,157.44237309156404,154.2913431887353,154.2913431887353,428.29046706596404,425.0006689952572,421.76528399819904,640.1232001296681,632.9732799262387,625.9857382114396,7084892.70348074,45918.92556677154
211,151.28471961144314,0.2880389823650684,1.71,157.45435059943577,154.30345372615125,154.30345372615125,428.289978077395,425.00070482941067,421.7659059190127,640.1281248772129,632.9785367778761,625.9913304116184,7084897.478964349,45915.35255936793
212,151.23984160391564,0.2882719394128965,1.73,157.49986047252395,154.30072180599896,154.30072180599896,428.33771222587444,424.98734646385196,421.69272948796186,640.2218175040616,632.9448200358526,625.8365418341989,7084451.301870184,45913.27389108008
213,151.2723737417592,0.2883444220412166,1.73,157.53533937803516,154.33487677641384,154.33487677641384,428.35008319097045,425.0007391444812,421.7073518913032,640.2596825633698,632.9824420187163,625.8739152015389,7084907.911374794,45906.07164988868
214,151.29703089398694,0.2883268313741407,1.73,157.5587929564019,154.35899099274056,154.35899099274056,428.34954404910985,425.00081789771525,421.70810787932976,640.2671512907556,632.9907079827668,625.8829729412919,7084917.662425803,45898.96329886611
215,151.26464951653944,0.28855675778000767,1.75,157.61569585155922,154.36814019833403,154.36814019833403,428.3970346761144,424.9872757225135,421.6348135619446,640.3600209730519,632.956338385182,625.7278780050771,7084468.866374562,45893.335614929034
216,151.29982964646487,0.28862522532837853,1.75,157.6557383542212,154.40597616196834,154.40597616196834,428.4093330253203,425.0008361819223,421.64993446151624,640.4040985359779,632.9996862226758,625.7704569306883,7084932.149047589,45885.09023520992
217,151.3303330908509,0.2886060171192266,1.75,157.6863575080356,154.43666133880416,154.43666133880416,428.40867629843626,425.00082536415624,421.6506726110733,640.4115846329149,633.0074171874113,625.7783964396035,7084940.846675346,45876.02959851843
218,151.32910441728075,0.28870849232668494,1.76,157.72961940700068,154.4561676964994,154.4561676964994,428.43212638146014,424.99390777808827,421.6140740091423,640.4709817016392,633.0029601082659,625.7132601081657,7084715.966721624,45868.77994178145
219,151.37196385560608,0.28873175930300343,1.76,157.77386882535518,154.49990051192978,154.49990051192978,428.4367093972524,424.99968417972923,421.6212511204618,640.4837804278225,633.0158021716729,625.7262197729314,7084921.455589903,45857.126328976745
220,151.38695736105393,0.28869532648861185,1.76,157.7838276570463,154.5123492259269,154.5123492259269,428.4316030731612,424.99448086048506,421.6158946748555,640.4863139347445,633.0193627313575,625.7306738297438,7084751.644419523,45852.33270940854
221,151.39887621015214,0.2888616220677991,1.78,157.8753748009689,154.56083207401085,154.56083207401085,428.44558246882156,424.9466915008221,421.5075488457605,640.5282445203628,632.9352227163479,625.5274614014808,7083172.703037463,45827.734025433514
222,151.35953936501556,0.2885238876462497,1.78,157.82536773758315,154.51608934599,154.51608934599,428.3612885894468,424.8608090292289,421.4201751012462,640.490719123411,632.9034411559481,625.5013789667602,7080296.76956907,45822.39169744311
223,151.41157521466465,0.2880397268418893,1.78,157.84727334144222,154.552723433484,154.552723433484,428.2460136935145,424.7423193109138,421.2977040639551,640.2567972830383,632.6728045229671,625.2743636084851,7076358.848340631,45786.05081253153
224,151.25964846246876,0.2881322309155825,1.8,157.78916053702804,154.44415971206448,154.44415971206448,428.32786637492103,424.7643994423717,421.2610467733911,640.3106303471836,632.6028115860055,625.0876612304072,7077062.612477064,45822.79204128582
225,151.35044932685756,0.2890206834998894,1.8,157.9141770001578,154.55275728394048,154.55275728394048,428.50805452295674,424.94924646826547,421.4514075567046,640.6100699899491,632.890888015352,625.3638473442792,7083255.498667287,45830.6640602607
226,151.3907692483617,0.28929811150072005,1.8,157.96467877173083,154.5984805271072,154.5984805271072,428.55596962162264,424.99871798043114,421.5028832476255,640.7204513994359,632.997913182593,625.4672617827838,7084918.294565029,45827.86499847109
227,151.349506851674,0.2895355866114582,1.82,158.0111514313814,154.5976573950099,154.5976573950099,428.6050680641847,424.98666391790454,421.43094346850984,640.8264605397102,632.9764717257207,625.3253483468185,7084516.16463917,45825.50786353536
228,151.36293518017456,0.28961064682647675,1.82,158.02921853009985,154.61358675386856,154.61358675386856,428.6180208567415,425.0005967831037,421.4461062460031,640.8708819456415,633.0200849154731,625.3680549889069,7084985.384452026,45823.82139372208
229,151.36460176700808,0.28959367372964095,1.82,158.0337547557355,154.61682472433512,154.61682472433512,428.6173804476282,425.00059890317834,421.4468961726849,640.8930712203503,633.0422655372009,625.3901184523381,7084986.408608912,45822.868379561325
230,151.34435086324882,0.2896978953535334,1.83,158.0579279516329,154.6170891133536,154.6170891133536,428.64077930297753,424.9936387504994,421.4102506671693,640.9546896148539,633.0407658425777,625.328995438118,7084754.429451697,45821.289678126646
231,151.35947688436138,0.2897303698704359,1.83,158.0762724592631,154.63398562484193,154.63398562484193,428.64693609033236,425.0005627173406,421.4181301969261,640.9810844784578,633.0666658715414,625.354307315964,7084990.254768411,45817.80794266877
232,151.3714714343179,0.2897159770898696,1.83,158.08995904545966,154.64695619887007,154.64695619887007,428.6464027994833,425.0006184094205,421.4188973674948,640.9936763559754,633.0792689395538,625.3668311223365,7084995.929752914,45814.00180060369
233,151.33278010202986,0.28993815477302776,1.85,158.13760285796545,154.6478764452053,154.6478764452053,428.6940779556372,424.9867911962005,421.34477776746235,641.0885936280476,633.0470735594191,625.2147037374523,7084535.193483319,45810.74991995448
234,151.35090121205667,0.2900106861899914,1.85,158.16192151700287,154.6693416782162,154.6693416782162,428.7067846899143,425.00068440830387,421.36017333187107,641.1350446456544,633.093086137112,625.2602011786619,7085004.718351539,45807.42790702263
235,151.34433874352786,0.28998997399286486,1.85,158.15734035804684,154.66386250950117,154.66386250950117,428.7062396514138,425.00067873954055,421.3607853547805,641.1460167210131,633.1041968970102,625.2713677364085,7085002.916985756,45809.039047828745
236,151.28307042745544,0.2902031367270188,1.87,158.18177201514214,154.6417311466971,154.6417311466971,428.753736885335,424.986719504991,421.2865126216033,641.2390308254489,633.070587008044,625.118506011955,7084530.994523134,45812.5432377795
237,151.29321051253612,0.2902744834814972,1.87,158.1980899361375,154.65517945837271,154.65517945837271,428.7661534028243,425.00069520927707,421.30238728017207,641.2883081113899,633.1195883609669,625.1672020519335,7085000.910699068,45811.59800474759
238,151.29219785665305,0.29025247883341154,1.87,158.19717705494773,154.65427227133753,154.65427227133753,428.7653802036617,425.00073903037446,421.3033176974163,641.2919121723558,633.1239071368781,625.1722469982924,7085002.104743815,45811.87445189574
239,151.2380655757908,0.2904637018590879,1.89,158.22833606359308,154.6389958034034,154.6389958034034,428.81249239202947,424.9866505095756,421.2291993171559,641.3859450117619,633.090435036091,625.0187641731459,7084527.889063849,45813.33351433939
240,151.24370849802324,0.2905319300199629,1.89,158.24285973566,154.64937028162223,154.64937028162223,428.8248395619533,425.00076880072794,421.245542864037,641.4342732123803,633.1372176370063,625.0639259893495,7085001.654530928,45813.32366002446
241,151.2462848846223,0.29051096655371667,1.89,158.24783808625295,154.65328608240532,154.65328608240532,428.8238076952763,425.00076069140147,421.24673169843305,641.4485402067905,633.151232309099,625.0776159521189,7085002.536691719,45812.16937683789
242,151.1981716278767,0.29071990993738384,1.91,158.28493211397395,154.64392826942455,154.64392826942455,428.870796652587,424.986725342106,421.17288626687025,641.5466400322463,633.1221029771464,624.9289181932464,7084531.83583815,45811.89779074481
243,151.2044371559122,0.29078672446186693,1.91,158.30079091896306,154.6553218376229,154.6553218376229,428.8829796124343,425.0008190677656,421.18939024684886,641.6041162020653,633.1782551108208,624.9836765233875,7085005.082185288,45811.58280233021
244,151.20298155827555,0.29075845258312194,1.91,158.29970459428452,154.65414295391494,154.65414295391494,428.88216375524627,425.0008330074956,421.19031021628444,641.589166771354,633.1636181267571,624.9694543813073,7085005.199986909,45811.93277245831
245,151.15067852551965,0.2909607959075311,1.93,158.33114823223735,154.63973103181675,154.63973103181675,428.9288877586937,424.9864810476887,421.11601821284347,641.6984878645422,633.1461908655266,624.832983819014,7084522.455623349,45813.08056055611
246,151.16332735296584,0.2910236603403855,1.93,158.34929759133982,154.65535909160255,154.65535909160255,428.93985711041626,424.9994150547132,421.1313130821232,641.7128810097827,633.1605609640156,624.8476313584805,7084958.281836731,45811.269156475224
247,151.16458471286657,0.29098401233657945,1.93,158.34917817703598,154.655948404438,154.655948404438,428.931974742921,424.99250665390804,421.1254892824424,641.7536827437714,633.2031369209302,624.8917232419798,7084728.123973266,45809.606400952136
248,151.14694475033,0.29111081254823934,1.95,158.39845587565182,154.66743031441825,154.66743031441825,428.95273439583497,424.95043187671047,421.02126299925277,641.7189950031814,633.043898529576,624.6166033452795,7083328.778151219,45797.15822362702
249,151.15665523551564,0.2909982921229919,1.95,158.4144677331903,154.6805025582685,154.6805025582685,428.91380928146356,424.91287382990936,420.9857589549195,641.8503547766715,633.1806915596381,624.7588859156805,7082080.598197324,45785.21844102161
250,151.15672492258108,0.2908021739614237,1.95,158.38448578479003,154.66495215097714,154.66495215097714,428.88942995311436,424.88587747248675,420.95489804944725,641.5593828053284,632.8884440392784,624.4657320615179,7081176.14966158,45783.97401079752
251,151.1286664451328,0.2911358178515362,1.97,158.46291562590787,154.68638647308583,154.68638647308583,428.9648549140907,424.9041387322238,420.91816265516616,641.7839482323141,632.9907911305696,624.4555019612757,7081791.153377544,45781.605704582915
252,151.179411759765,0.2913703073591467,1.97,158.5055275681636,154.73305969700994,154.73305969700994,429.01110836549566,424.9506236466093,420.96454493633405,641.8736812055693,633.0737676373107,624.5298634631846,7083354.471184916,45777.89959724939
253,151.18143439007605,0.29144850009862044,1.97,158.51982726201314,154.74150505903333,154.74150505903333,429.0343067657952,424.9765522233538,420.9938160516412,641.7941093881863,632.9959039775379,624.4555488318043,7084221.369142128,45781.0033994404
254,151.16124507952986,0.2917645690210149,1.99,158.5829244112436,154.758726406809,154.758726406809,429.10109323570737,424.9823518304865,420.93973015111624,641.9924023263696,633.0656109460654,624.4040434291252,7084419.787483977,45777.19106360054
255,151.17714053592348,0.2918670083027901,1.99,158.60617993309765,154.77857512416972,154.77857512416972,429.1177914433928,425.0004278554991,420.9596235353443,642.0143804020142,633.0860888766912,624.4232648833599,7085028.285163465,45775.25203006659
256,151.17265668,0.29185206169442823,1.99,158.60618592090344,154.7765024144399,154.7765024144399,429.11697861668097,425.00049380655355,420.9608070890379,642.0205690559083,633.0915804591046,624.4281104171351,7085029.874985659,45775.875307056034
257,151.12373591425313,0.2920545309810625,2.01,158.63873597359478,154.76388457665303,154.76388457665303,429.16329706520685,424.9858367791215,420.8862455217396,642.1077719881754,633.0527773908013,624.2719568390353,7084537.491508022,45776.425881834984
258,151.1420318796678,0.2921383198462182,2.01,158.66347376644825,154.7856576683635,154.7856576683635,429.17634184261993,425.00043250260194,420.90282665430476,642.1365790114052,633.0808884895724,624.2995425136601,7085030.521201864,45773.171932905556
259,151.14486265256713,0.29212568892293067,2.01,158.66842332720876,154.78964983505864,154.78964983505864,429.17524554917804,425.0004242323758,420.90410475940564,642.1381268301327,633.0826312151943,624.301635956818,7085031.418416221,45771.99719726685
260,151.09610673126912,0.29232708321156364,2.03,158.69901540788504,154.7759621878089,154.7759621878089,429.2213659078687,424.98582085278366,420.8297830070895,642.2199868327833,633.0392669588532,624.1419692713546,7084540.509656666,45772.873316465724
261,151.10065665110005,0.2924057778942679,2.03,158.7122560247163,154.7851390155202,154.7851390155202,429.23413912264715,425.00054111784203,420.8469793564743,642.2462393552817,633.0644566790313,624.1663539258659,7085033.990182241,45773.347720880556
262,151.09175046419801,0.29238686096037836,2.03,158.70893757036728,154.7792068430531,154.7792068430531,429.2325905052039,425.00056979629557,420.8489263896155,642.254885062194,633.0731468470358,624.1752513232117,7085033.203280304,45775.096977106
263,151.03098691881155,0.2925795600048211,2.05,158.7301407724616,154.75479041603188,154.75479041603188,429.2785704168474,424.98615146784164,420.77516666618635,642.3509730247092,633.0440268213619,624.0298195169466,7084545.310485771,45779.16645707818
264,151.03465026398823,0.29265481514574354,2.05,158.74441509341983,154.7640994816579,154.7640994816579,429.290744876338,425.00063410281587,420.792571669009,642.3956259108135,633.0881067969372,624.0734237323558,7085030.907673042,45779.55049913068
265,151.0344415757181,0.29263581239194636,2.05,158.74755064067617,154.76571076439328,154.76571076439328,429.2893980863172,425.0006629344621,420.7942232639229,642.4035196095612,633.0966115762817,624.0826274653512,7085032.34251303,45779.0831542711
266,150.99301198083273,0.29282913856304527,2.07,158.78247703675876,154.75762115170562,154.75762115170562,429.3357169693212,424.98628304463546,420.71998178717905,642.4935106354023,633.0626741473413,623.9337787339953,7084550.529262917,45778.362813667714
267,151.0045041280563,0.29290473540248896,2.07,158.80210746651886,154.77352328607526,154.77352328607526,429.348871646832,425.00073537278115,420.73618498015423,642.5441377230427,633.1118143890304,623.9812209081285,7085037.0536620375,45776.802796990196
268,151.01207299518933,0.2928854653462565,2.07,158.811539922116,154.78218905457877,154.78218905457877,429.3481259601262,425.0007367310743,420.73708789646275,642.5500198833048,633.1174683056616,623.9865715728577,7085039.645396946,45774.25664201353
269,150.98215132684552,0.29307512065249064,2.09,158.85634146784705,154.78470686145056,154.78470686145056,429.3943866818813,424.9863048851334,420.66273143562785,642.6340796730308,633.0769681577435,623.8306044828145,7084559.216743335,45770.40820373036
270,151.00679287274946,0.29315266611641566,2.09,158.89084235034704,154.81470978526997,154.81470978526997,429.40709744357656,425.0007415372264,420.6794957345505,642.6849494727287,633.1256856904516,623.8769991283039,7085049.359374095,45764.70394319216
271,151.01193772499283,0.2931306411528549,2.09,158.89947406236436,154.82180243150776,154.82180243150776,429.40595259256435,425.0007945847344,420.68098459039373,642.6839371467422,633.1241241891673,623.874852158991,7085053.211153415,45762.63226419806
272,150.9552216114778,0.2933113584759428,2.11,158.9206898755291,154.79905204964314,154.79905204964314,429.45203717452205,424.98651703643634,420.60714121780336,642.7696255600233,633.0852902675031,623.7206690219585,7084570.504218858,45766.23958877266
273,150.9475831306473,0.293377488756398,2.11,158.9269140140514,154.79883102796057,154.79883102796057,429.46448364591384,425.00074734636837,420.6238186187973,642.8329310798781,633.1461329317035,623.7786341810971,7085044.888796229,45769.36945677898
274,150.94778178741336,0.2933522265753119,2.11,158.92898386006513,154.8000818581444,154.8000818581444,429.4621439068637,424.9995683888832,420.6239937170835,642.8223531405819,633.1358291082842,623.7687925016484,7085005.948295595,45768.74807332562
275,150.92278613840412,0.2935230891821421,2.13,158.97414346434078,154.80497375716158,154.80497375716158,429.50187019301814,424.97894992606865,420.5436032828501,642.9158356873838,633.1073393639899,623.6273521397065,7084319.956776742,45762.8704352208
276,150.93071631364177,0.2935349405434575,2.13,158.9937370189451,154.8191268781077,154.8191268781077,429.4939534196657,424.97296855897713,420.5404141418483,642.9456327680509,633.1366826445576,623.6567320011563,7084124.698174154,45757.42572008969
277,150.9477813071906,0.29339038197218126,2.13,158.99557530095197,154.82838699659087,154.82838699659087,429.465211091896,424.9435521103997,420.50975922199365,642.8516736720242,633.0479472151266,623.5731330879383,7083146.73066818,45748.37255666909
278,150.89395914265975,0.2935522040956735,2.15,159.0296928538745,154.8135055308095,154.8135055308095,429.51630288004765,424.93711695288334,420.4470039330369,643.018607744908,633.0910655829734,623.5017420064473,7082927.834987496,45751.35619274456
279,150.90145726076602,0.29376994822263724,2.15,159.04696880396685,154.82624187280743,154.82624187280743,429.5632222585996,424.98579704151115,420.49771491913316,643.0255020504027,633.0924703557619,623.4974020970474,7084554.4850913165,45758.09888165733
280,150.91210592462667,0.2938273422974933,2.15,159.06878530900948,154.84290140748598,154.84290140748598,429.5743250219613,424.9991207333257,420.51386369580456,643.082183218138,633.1480639070113,623.5515623387179,7085003.598352712,45756.07621629197
281,150.89472726702542,0.2940235925399053,2.17,159.12220762508213,154.8554992113917,154.8554992113917,429.62107279771163,424.98672499893894,420.44286343595394,643.1540468164794,633.0978996638236,623.3889627938995,7084594.013196251,45749.708917506
282,150.92973677444184,0.2941038623012717,2.17,159.16369189605962,154.89409106799226,154.89409106799226,429.6325437067225,425.0005512435175,420.45958238436026,643.178756078701,633.1216423119952,623.4116492605522,7085066.318096054,45741.35959121898
283,150.96239701261035,0.2940967034669133,2.17,159.1974613343148,154.92752423079443,154.92752423079443,429.63117230938974,425.0004927721922,420.4611151549791,643.1795210828147,633.1219420439713,623.4114465993168,7085074.1761978045,45731.53938510771
284,150.94128417331717,0.29428602868575027,2.19,159.2477238250679,154.9366084170651,154.9366084170651,429.67700964368004,424.9868028051917,420.3883975883923,643.2704296016008,633.0911553265745,623.268514468446,7084620.403642444,45725.92930762855
285,150.96433297855017,0.2943668818030627,2.19,159.27927199839107,154.96430381721066,154.96430381721066,429.68907408145526,425.0005064130458,420.4042950225987,643.3074861390833,633.12704132362,623.3030705714659,7085085.415440962,45720.75788368803
286,150.98063147987108,0.29435685068033957,2.19,159.30006052132038,154.9831197434918,154.9831197434918,429.6877452220732,425.0005502071885,420.40603808507103,643.317765126824,633.1370311162391,623.3126129265542,7085092.390808407,45715.25210316287
287,150.93451470306778,0.29463454967498226,2.22,159.35912042181374,154.98105707278447,154.98105707278447,429.7568311400678,424.9802019967591,420.2966903547635,643.4495546893249,633.0867592184482,623.0946946439598,7084413.361332344,45711.479164871474
288,150.96341701817295,0.29475492163140804,2.22,159.4005703164577,155.0168016771342,155.0168016771342,429.7748290536126,425.0007292831526,420.32052667445737,643.5039788139794,633.1392693049254,623.144973133575,7085108.230801067,45705.42131012215
289,150.98268043784685,0.2947391258983887,2.22,159.42591051342512,155.03946245594676,155.03946245594676,429.7727137138052,425.00081956566635,420.3232320779264,643.5263767834344,633.1617467012337,623.1671303193206,7085117.878524639,45698.80317108181
290,150.94978332517786,0.2949085026741154,2.24,159.46582509009266,155.0372836296717,155.0372836296717,429.81747704569653,424.9876801931723,420.25250024104463,643.6220032297886,633.1375666656826,623.0324780110409,7084679.158639929,45696.61563190619
291,150.9600441154725,0.29497015477934907,2.24,159.4912354130131,155.05575372254964,155.05575372254964,429.8274217664543,425.00113822814455,420.2702072119503,643.6727919891426,633.187629172115,623.0809777384446,7085133.273949537,45694.10101754355
292,150.97419571432053,0.2949457452806161,2.24,159.51252139925185,155.07390157150402,155.07390157150402,429.8248890480927,425.0009912920049,420.2729103971267,643.6880837761095,633.2015321977169,623.0930423962812,7085133.688029878,45688.7562396368
293,150.9536805203402,0.29511092772608283,2.26,159.56412574414378,155.08376555378655,155.08376555378655,429.86981839399897,424.98845670787534,420.2032344144061,643.7945036178819,633.1875332191403,622.9678963811518,7084718.656709565,45683.17406667834
294,150.9685358633537,0.295166019778236,2.26,159.59745668090542,155.10867738937355,155.10867738937355,429.878816400933,425.00121380337,420.2207475764112,643.8455068704703,633.2356172312558,623.0123777871615,7085151.284890033,45678.626135815626
295,150.95779225837094,0.2951303428110641,2.26,159.59885209217103,155.10450556652728,155.10450556652728,429.8754853290402,425.0012486732316,420.2246313387924,643.8925618211467,633.283727643058,623.0605138918028,7085151.226772892,45679.85437234082
296,150.88910942847448,0.29527590724509034,2.28,159.6112903954578,155.070744884405,155.070744884405,429.92005155486726,424.98939761677303,420.1566616314409,643.9655080649221,633.2348599262875,622.8991859145731,7084746.216087744,45687.18762116577
297,150.8770230483663,0.29531167982717443,2.28,159.62101371334586,155.07038748327832,155.07038748327832,429.92607940980537,425.00067284923773,420.17414800675294,644.0670648880596,633.3343716433645,622.9952329428754,7085122.041873077,45689.71650139899
298,150.854042794635,0.29526452511075196,2.28,159.61326935275673,155.05556225957704,155.05556225957704,429.9198844437406,424.99972306864123,420.17894252096926,644.0425509597918,633.3095838163927,622.9701315977146,7085086.034122864,45693.85277686323
299,150.7976488512499,0.29550511716327277,2.31,159.66194736933454,155.0426111390023,155.0426111390023,429.9869446576362,424.9830250137505,420.07812264359853,644.2328602215775,633.3231676524373,622.820273099649,7084525.51297208,45694.054433980746
300,150.82498342273425,0.29558374805604926,2.31,159.71201872801194,155.0823114731795,155.0823114731795,429.99618648527866,425.0000252557695,420.10389014030494,644.2836390281085,633.3739244479189,622.8704797771119,7085103.940502936,45686.08678320003
301,150.84205080634973,0.295551789259056,2.31,159.7392186709987,155.10493671866138,155.10493671866138,429.99011438359076,425.00152871593207,420.1129478151977,644.3328201801661,633.4279596035975,622.927981778348,7085160.690065784,45679.78840620188
302,150.81560522879198,0.295702126282706,2.33,159.78916580114773,155.11091056971037,155.11091056971037,430.0321263410649,424.992749515842,420.0525917389607,644.4517239113069,633.4330036822271,622.8274018213871,7084869.7265872015,45676.15328003055
303,150.81629846569487,0.2957279713969976,2.33,159.80737455418702,155.12114236184087,155.12114236184087,430.0352576803191,425.0014765328182,420.0673872674528,644.5005430605635,633.4821933875901,622.8756646277365,7085163.6918259,45675.03554930511
304,150.80019045929714,0.2956894813779427,2.33,159.805138071729,155.11257598465446,155.11257598465446,430.0297772122079,425.00174641573284,420.0733955804238,644.5220367245498,633.5061418769594,622.9005379650341,7085170.183886392,45677.599890980724
305,150.74456837333938,0.29583894002752364,2.35,159.82821299911114,155.0904523924253,155.0904523924253,430.0732415556392,424.9939767334501,420.0132992506401,644.6348989856291,633.505517132576,622.7941038991014,7084904.656837568,45682.40370406965
306,150.72230030126832,0.2958444962982052,2.35,159.82998438867227,155.08120009894967,155.08120009894967,430.0720951290948,425.0022080694683,420.0306020080481,644.6975296421368,633.5731198376614,622.863693841185,7085176.394019188,45686.88138535481
307,150.68015230527354,0.2957893636093878,2.35,159.80688801697556,155.04936307077017,155.04936307077017,430.06340873854685,425.002023189019,420.03810007470196,644.7120272614193,633.5925007112082,622.8853059071232,7085160.908785736,45696.16261855788
308,150.5733374836439,0.2960072725885621,2.38,159.80748633081006,154.98699976094176,154.98699976094176,430.1337983905469,424.9912370447351,419.94340938808836,644.866300721135,633.5753904542225,622.7083023799482,7084783.015841074,45712.11151108758
309,150.53231465870806,0.2960084941040868,2.38,159.80089593432942,154.96473690447945,154.96473690447945,430.13281894689163,424.9998856195289,419.96162087343885,644.9349882019031,633.6438778163197,622.7732844836821,7085064.84420342,45720.4973578645
310,150.48207491194592,0.2959250373283189,2.38,159.7637971160245,154.92183549132307,154.92183549132307,430.12490885571924,425.0004010612669,419.9688161261702,644.9431403408183,633.6590986414473,622.7924986971542,7085069.449925187,45733.18814262313
311,150.42147612182643,0.2960648751808126,2.4,159.78133513104362,154.89444556844757,154.89444556844757,430.1711422422068,424.99637005639227,419.9124992940786,645.0669744916027,633.6706870061698,622.6982444527147,7084927.015972751,45740.355569057094
312,150.41035364714375,0.2960528676332599,2.4,159.78470231944476,154.8913978659702,154.8913978659702,430.1698824565443,425.002195031819,419.9247368067932,645.1053677085403,633.7141483914019,622.7438955807063,7085120.334239689,45742.50366292483
313,150.3931133801241,0.295999082779292,2.4,159.77893000440412,154.88058579900002,154.88058579900002,430.1623760332218,425.00272521137646,419.9321065340885,645.1267418448538,633.7442454896413,622.7792616403644,7085134.838506186,45745.79055183256
314,150.33122745137948,0.2961266826881921,2.42,159.7925759989854,154.85048177505715,154.85048177505715,430.20794638994107,425.00002528996373,419.8780867127808,645.2382407473094,633.7497406652391,622.683576144197,7085035.982971474,45754.04546214793
315,150.30926158105467,0.2960757564095162,2.42,159.78893275594444,154.83871585802228,154.83871585802228,430.2006781336146,425.0038079938247,419.89120072477886,645.2727659525585,633.797055338385,622.7383123523274,7085158.64944306,45758.314451146194
316,150.29061289911164,0.29599586204432615,2.42,159.78249666262724,154.82698859897732,154.82698859897732,430.1896712771887,425.003819846599,419.90015097615816,645.2932055652548,633.8331915243904,622.784640087977,7085155.600945217,45761.76069210208
317,150.22591696683511,0.29620826854547033,2.45,159.8182319183939,154.80280925256267,154.80280925256267,430.26290214116113,425.0017575120529,419.81812310148825,645.449708797458,633.8328786915548,622.6357135198692,7085079.737770405,45768.418363849014
318,150.2261044138462,0.29613111034272,2.45,159.83686455454222,154.813402617457,154.813402617457,430.25227272174203,425.0056613299419,419.8344445456853,645.4817637068568,633.8829801670117,622.6969337053757,7085213.008913793,45766.14743376781
319,150.20782414599302,0.29600544288542485,2.45,159.83260507903825,154.8030208077176,154.8030208077176,430.2378253679467,425.0068435648998,419.8483853872821,645.4872274066464,633.9112101042092,622.740249565076,7085249.377125456,45769.45165641255
320,150.16381518816794,0.29607686818736,2.47,159.85923219429597,154.78801217951906,154.78801217951906,430.28089587886717,425.00627704135974,419.7998577307003,645.5982589069567,633.9280297856349,622.6646272517033,7085226.078795567,45773.73905789493
321,150.15667643970372,0.29599007542916644,2.47,159.85976943874985,154.78522246487844,154.78522246487844,430.2708421962482,425.0031546869459,419.8027221634663,645.6245705711874,633.9636726758719,622.7057904774337,7085121.154745771,45773.8861754288
322,150.13997699100108,0.2959170000683593,2.47,159.85329981285923,154.77415085734478,154.77415085734478,430.2637517723094,425.00350806322507,419.8095485681969,645.6269992928494,633.9756762556633,622.7237864691635,7085129.683472975,45777.21566699684
323,150.07510456984568,0.2961374756813917,2.5,159.88604265411252,154.74761651827782,154.74761651827782,430.34411808625225,425.0059565987918,419.72991924735857,645.8110341085996,633.997336860091,622.5920418628062,7085203.522543343,45785.542174773866
324,150.06332619513927,0.2960341292110753,2.5,159.89262751833434,154.74579558464407,154.74579558464407,430.3306187208575,425.00314726444344,419.73713118269916,645.7944863463349,633.991075005224,622.5923463421101,7085109.319658863,45785.472186114384
325,150.03447298886022,0.29594184021854186,2.5,159.87561017416172,154.7233344696533,154.7233344696533,430.31911194616816,425.00077147783526,419.74286756837716,645.864943052171,634.0714785525025,622.6770720946259,7085023.503824584,45791.564201417896
326,149.9838916607667,0.29611034475024844,2.52,159.88977027224652,154.69804905480143,154.69804905480143,430.3758542535621,425.00220000371576,419.68679572888004,645.9131897721019,634.005997775105,622.5072908921704,7085063.6960942885,45799.30864922815
327,149.98707949706002,0.2960787037159045,2.52,159.90308035548304,154.70697952037136,154.70697952037136,430.3716706231708,425.000196626196,419.68751983675423,645.9770551846567,634.068659324127,622.5670543057796,7084999.527796379,45796.250109475164
328,149.97537018008748,0.29605208833522667,2.52,159.89773655093776,154.69881584405945,154.69881584405945,430.3704272729748,425.0002188419083,419.6887851289221,645.9812636950221,634.07356579407,622.571825839311,7084997.867282291,45798.656108810545
329,149.95532242824248,0.2963439016889722,2.55,159.96805065129703,154.7131028751422,154.7131028751422,430.4572996497088,425.0045770293047,419.60759211042455,646.1412149147171,634.0621154666587,622.4021638397485,7085147.377220849,45795.393186178684
330,149.98329842815886,0.29630589760206916,2.55,160.00243083833254,154.74487568343105,154.74487568343105,430.45032046295773,425.0008170609695,419.607354928751,646.1813923297982,634.1043070878225,622.4448752483661,7085031.357095952,45785.24055032451
331,149.99229113696006,0.296291962051048,2.55,160.0199695888629,154.75873543330735,154.75873543330735,430.4471661759234,425.00082676111305,419.6108817722798,646.19308173498,634.1171790328102,622.458085400807,7085035.754580982,45781.16857018549
332,149.96048450868577,0.29647565382807284,2.57,160.05219485718806,154.75179147597777,154.75179147597777,430.5044899998758,425.00383631654677,419.5574155780507,646.3284541951525,634.1401176773293,622.3766402858081,7085134.056253599,45783.858065083725
333,149.96593004426617,0.29644508791474045,2.57,160.0716748649981,154.76509706061572,154.76509706061572,430.49859144585264,425.0007648324463,419.5579284561998,646.3564436791156,634.1666055781595,622.4007616052653,7085035.559555678,45779.28547274928
334,149.98913438834006,0.29643698817631803,2.57,160.10078103564334,154.79176516437718,154.79176516437718,430.49650084289,425.00065170230084,419.5602618902095,646.373555849178,634.1839543393894,622.4179461737231,7085039.624048572,45771.424704181096
335,149.9659223869466,0.296724268840455,2.6,160.1645998204937,154.80073600669044,154.80073600669044,430.58430931481513,425.0057331051161,419.47916712860575,646.5481446176204,634.1898964813514,622.2688733130901,7085211.681230667,45769.88368404428
336,149.98152036649404,0.2966871553952599,2.6,160.19045845434104,154.82213785623284,154.82213785623284,430.57620050110563,425.0006631109216,419.4778087577865,646.5792067287578,634.221538821415,622.3003126152466,7085048.926146885,45762.505441734895
337,149.98754643003198,0.2966757604812873,2.6,160.20227626469185,154.83148880032488,154.83148880032488,430.57433914611977,425.0006445719788,419.4800069046124,646.5963617182069,634.2395237909195,622.3187360351905,7085051.054093184,45759.75538948843
338,149.95900180542225,0.29695473483658064,2.63,160.25686572636852,154.8327596718647,154.8327596718647,430.66201345766024,425.00552579271846,419.39818882735085,646.7726693618702,634.2484593243188,622.1739330444934,7085214.174791507,45760.433320487995
339,149.96138285892894,0.2969132368081451,2.63,160.26801144294967,154.8401025273515,154.8401025273515,430.6552137029082,425.0004828311832,419.3954300491959,646.8064379913027,634.2807788569074,622.2040347494446,7085048.190705538,45757.191289989045
340,149.94895157962765,0.2968949652751207,2.63,160.26175911529864,154.83113708645084,154.83113708645084,430.65473003045787,425.00041995695113,419.39612277259897,646.8102499696884,634.2833166271139,622.2051601712993,7085043.461842782,45759.81030150807
341,149.92484762119446,0.2970726441491429,2.65,160.29586041485177,154.82832828464893,154.82832828464893,430.7125234189665,425.00351787039904,419.3420165167748,646.9444711432791,634.3042815446113,622.121939810626,7085145.925998252,45761.30224032611
342,149.919276501965,0.2970378613362519,2.65,160.29516611231753,154.8255737041454,154.8255737041454,430.70813323429456,425.0002630632194,419.34020050630636,646.9616173862478,634.3208584896762,622.1375026895496,7085036.597051117,45761.41026023156
343,149.90466634712064,0.29701880673202785,2.65,160.2826691154235,154.812209840459,154.812209840459,430.7076807246709,425.0002386337472,419.3406757872515,646.956665469215,634.3161860532729,622.133238296986,7085031.8576281145,45765.3299111844
344,149.881325736152,0.29728481111135374,2.68,160.3319764040451,154.81264143096635,154.81264143096635,430.79502586645395,425.0045822917736,419.2572905758425,647.1465188215277,634.3421070784505,622.0091502409771,7085176.808376444,45766.13862334909
345,149.8902657012081,0.2972478738422055,2.68,160.34204128008753,154.82237011279412,154.82237011279412,430.7896596985962,425.0002878135269,419.2541498188197,647.1460198461032,634.3428012565435,622.0108059843685,7085036.481438882,45762.35641062178
346,149.91407810076564,0.2972434997399749,2.68,160.36640793700658,154.8467347974396,154.8467347974396,430.78855734074006,425.0003878313388,419.2556432827225,647.1639210396116,634.3620159665699,622.0310881285553,7085046.970540047,45755.223575157994
347,149.92347989742524,0.29741798921299556,2.7,160.419952385983,154.86959993143603,154.86959993143603,430.8461274645123,425.0029696558193,419.1998445782305,647.2692791582482,634.359684781122,621.9308639068312,7085139.7644574,45749.06739343382
348,149.96822965476582,0.29740145611140556,2.7,160.46326002560718,154.91392071100924,154.91392071100924,430.84194002113924,425.00047568387447,419.19926138481986,647.2844762203752,634.3771440375358,621.9502639546728,7085069.616362328,45735.52579293033
349,150.0128471955644,0.2973967970539526,2.7,160.50403182873373,154.95681644085826,154.95681644085826,430.84085242577174,425.0005388119019,419.2005838297218,647.2866157544785,634.3820656026318,621.958000520991,7085084.300647296,45722.959876059605
350,150.03793798241185,0.2976563758254611,2.73,160.59195888084494,155.00010518320667,155.00010518320667,430.9262868245842,425.0036835767148,419.1160403062115,647.4477797672549,634.3826717458625,621.8127891398078,7085201.840240331,45710.94859494308
351,150.06726430410887,0.2976315095044604,2.73,160.6209733958378,155.0295816743626,155.0295816743626,430.92160044057795,425.0004831744857,419.11453954969465,647.4704153216215,634.4071644825226,621.8385761016436,7085103.76875319,45701.624762397594
352,150.07335793222043,0.29761634020756644,2.73,160.62311663342493,155.0337462302001,155.0337462302001,430.9214913128942,425.00053026110135,419.11461499435995,647.4661348392935,634.4044716771226,621.837575464315,7085106.558478758,45700.41510806632
353,150.06579150458978,0.2978582607138567,2.76,160.67667368686446,155.0430536885597,155.0430536885597,431.0064442740609,425.00278104632537,419.0282175560076,647.628418268285,634.4061895296592,621.6935294653018,7085184.329449023,45698.17325503196
354,150.0736548727722,0.29783156661911114,2.76,160.69030680018255,155.05435327243273,155.05435327243273,431.00317640437163,425.00074653827306,419.02790826861826,647.644411103678,634.4211738307517,621.7069834590302,7085119.804280309,45694.42685579844
355,150.0682963988701,0.2978107047044496,2.76,160.68939603614157,155.05168431981582,155.05168431981582,431.0025808064299,425.0008110867404,419.0288905161805,647.6598356183489,634.4362848941669,621.721152104109,7085121.174922626,45695.222248012295
356,150.05584273522587,0.29803896687546083,2.79,160.73835789067158,155.05604122049738,155.05604122049738,431.08628079678823,425.0022407784163,418.9418961380347,647.8037019984469,634.42033597619,621.5607359512522,7085170.119094906,45694.25391829424
357,150.07577466724297,0.2980196560573434,2.79,160.76746801003878,155.08143058458256,155.08143058458256,431.0823333145265,425.00063429826344,418.9435722187629,647.8581084626586,634.4728769388926,621.6100071547227,7085123.989164458,45686.47556613929
358,150.08472347320244,0.2979924407687953,2.79,160.77425169935842,155.0894004628476,155.0894004628476,431.0811691474294,424.9998451696902,418.94298954421276,647.7854270364932,634.40023076117,621.5386348002089,7085100.011022029,45683.97317854935
359,150.10136331563407,0.29814085881768504,2.81,160.8403354474786,155.12222493985558,155.12222493985558,431.1322734593558,424.99848697680864,418.8859856970498,647.9989398082695,634.5050677003004,621.5426268220107,7085064.331619423,45674.07626061619
360,150.0761401051847,0.2980887771302403,2.81,160.81672641112434,155.097863637212,155.097863637212,431.12884941374716,424.99479625378183,418.8817320444962,647.8920373797838,634.3943326705826,621.4298033148859,7084934.149581943,45680.410957524524
361,150.0635633272296,0.2980662003845924,2.81,160.82061675655225,155.09476594697864,155.09476594697864,431.1263141183237,424.9942678758922,418.88447158721925,647.955477597867,634.4542026276935,621.4844240455661,7084915.626277892,45681.20389504293
362,150.03122579550742,0.2982807493181996,2.84,160.84348135761053,155.07527253724646,155.07527253724646,431.2130017732494,424.9985125013629,418.79895097883485,648.0821979497143,634.4209065203598,621.3070112076207,7085051.442433408,45687.821962277696
363,150.04104792833624,0.2982790202523673,2.84,160.86300228714956,155.09074387209586,155.09074387209586,431.212820076952,425.0004938699281,418.8039758032344,648.0878105910045,634.4230108037806,621.3053599944568,7085122.032965293,45683.71945400191
364,150.0445998036054,0.2982651203175093,2.84,160.87439242974244,155.0988667198479,155.0988667198479,431.2116343571207,425.0008686658184,418.8064831499107,648.092434195598,634.4254484718101,621.305267520408,7085136.9065351095,45681.422800676264
365,150.02334495756216,0.29847254367385245,2.87,160.91272122757107,155.0927279928777,155.0927279928777,431.2932759739112,425.0010407474067,418.71814314600834,648.2333347836122,634.4063399290071,621.1417214140466,7085140.847503224,45683.25632797299
366,150.02210929787688,0.2984583533522678,2.87,160.92252274563626,155.09775515737735,155.09775515737735,431.2914238808434,425.0006985262056,418.7200910497507,648.2457597018209,634.4155265395034,621.1470579835503,7085130.908489112,45681.71151993686
367,150.0231973737165,0.2984455112557549,2.87,160.92990794353997,155.10251152021308,155.10251152021308,431.2902810744588,425.00067375571336,418.72166077438226,648.2515518523609,634.4190124417407,621.1477961241842,7085131.474495782,45680.314296989585
368,150.0214584978381,0.2986521158101463,2.9,160.9806425698148,155.11180397433253,155.11180397433253,431.370967817639,425.00030322512123,418.63267688164206,648.3945716743398,634.404542576618,620.9916792828409,7085121.839451973,45677.51555919238
369,150.02392770656874,0.29864307965536674,2.9,160.9968848673432,155.12209701972037,155.12209701972037,431.36965396942736,425.0009015619862,418.63624081325156,648.4193563188915,634.4266675342599,621.010353736456,7085144.800552241,45674.63267113724
370,150.02141749940614,0.29862409544739643,2.9,161.0066443211447,155.1265912700757,155.1265912700757,431.36826221814766,425.0010040466439,418.6386234692647,648.4304642215452,634.4353352625224,621.0159183908127,7085149.5323619535,45673.339911316005
371,149.9997001075231,0.29881163270652267,2.93,161.03900673194718,155.11655020684194,155.11655020684194,431.44855205613817,424.9999776155577,418.5484083626068,648.575159041542,634.4223093063841,620.8611035711749,7085112.371750302,45676.056889497464
372,149.98792923793937,0.29880260174298057,2.93,161.04139751272322,155.11274505386885,155.11274505386885,431.44788925988485,425.000785086705,418.551795603406,648.6043071048902,634.4475636820027,620.8818361520296,7085138.180912002,45677.34378275245
373,149.99389520190883,0.29879132076111725,2.93,161.05376480168206,155.12246529125372,155.12246529125372,431.44653358864286,425.0006791170472,418.55353855127566,648.6219609869061,634.4636196966339,620.8958848908305,7085137.491582561,45674.4771189634
374,149.9989849732988,0.2989856578619694,2.96,161.10749139694903,155.13606038177394,155.13606038177394,431.52550418735876,424.9992580621111,418.4635231357751,648.7673298847545,634.4525265245645,620.7446096539928,7085094.088119451,45670.19473540685
375,149.99112052407568,0.29898491341275424,2.96,161.11646110485026,155.13761948941226,155.13761948941226,431.52526559435995,425.0007160870947,418.4680222849163,648.8064570729676,634.487710876633,620.7750019617879,7085143.157242968,45670.05205160126
376,149.96256749081218,0.2989656846143578,2.96,161.09872938639262,155.115091397789,155.115091397789,431.5246380394661,425.0007025759095,418.4692171194062,648.8157545650366,634.4946599028469,620.7791519837443,7085136.116367699,45676.63953598192
377,149.93579166221664,0.29914438776913466,2.99,161.11986289236856,155.0959757936429,155.0959757936429,431.60337446601955,424.9986558744881,418.37761763311386,648.9733231839226,634.4993198472469,620.6470578388922,7085062.282366436,45681.79313558205
378,149.90466342944146,0.29914607532946547,2.99,161.1106774561485,155.07693959757748,155.07693959757748,431.6035932827452,425.0007821066639,418.383297951095,649.0174427134333,634.5400459611716,620.6835003893881,7085127.602758178,45687.82193628521
379,149.89155330309256,0.29913269774038453,2.99,161.1060166446423,155.06854519674826,155.06854519674826,431.602162792441,425.0005763371101,418.3849710614139,649.0490698670905,634.5725575949336,620.7161763763801,7085118.284658301,45690.23508712761
380,149.89525526247746,0.29931802999024426,3.02,161.1518122834719,155.07655758471364,155.07655758471364,431.6790588869835,424.9977996097395,418.29341754584993,649.1856682514548,634.5578136253698,620.5671366408048,7085028.049718988,45687.29252226695
381,149.8782953925259,0.29933022441999313,3.02,161.15429860229523,155.07016029690055,155.07016029690055,431.67914388355524,424.9998423228746,418.2990771384445,649.2714745138411,634.64523522819,620.6548253556468,7085094.284232277,45689.604438836
382,149.8688366322221,0.29931825907282295,3.02,161.15742368283057,155.06784973269862,155.06784973269862,431.67642894310774,424.99825417813804,418.29952539756994,649.2581459889542,634.6258698120578,620.6290642494359,7085040.6565692695,45689.939396091795
383,149.85880712656586,0.29947595713359876,3.05,161.1828859340218,155.05797243088912,155.05797243088912,431.7507595278558,424.9919633502887,418.2025728013955,649.4198376495008,634.6447037928574,620.5223107439551,7084828.020709229,45691.478545980644
384,149.84662716488728,0.2994863474994318,3.05,161.20012539673942,155.0622533733827,155.0622533733827,431.7477809707284,424.99218330156924,418.2085946327284,649.4986640822214,634.714121701663,620.5794291248625,7084836.607470175,45690.27247663052
385,149.8340352328615,0.2994664769898383,3.05,161.19064459420642,155.05122830460698,155.05122830460698,431.74809803671354,424.99213763616945,418.20793525959203,649.4229127052225,634.64134321365,620.5120912127836,7084831.856907607,45693.49068934205
386,149.8540961368203,0.29965355058594567,3.08,161.24959522970633,155.0734139766617,155.0734139766617,431.82351460531373,424.98952801662733,418.11782422418423,649.6675005798002,634.7377013834698,620.4746134859071,7084751.345046328,45686.43433691717
387,149.8573849330162,0.299681050341166,3.08,161.2737069689014,155.08836573553654,155.08836573553654,431.8254094904352,424.9941287966655,418.1269563792647,649.6613719508333,634.7252670261312,620.4559990306219,7084909.116106133,45683.0470970829
388,149.83138605312922,0.29967772876841514,3.08,161.26627744331694,155.07242614768543,155.07242614768543,431.82785422616655,424.997448831145,418.1321120808568,649.7039867553045,634.7679299371578,620.497824618068,7085015.144846725,45688.42650400794
389,149.84807837443182,0.29985997839507283,3.11,161.3230447036761,155.0916908248787,155.0916908248787,431.90450006023417,424.9962917462746,418.0432725631529,649.8569390351448,634.7715343254886,620.3690430653522,7084982.204802507,45682.53893628958
390,149.84533439459915,0.2998840777265357,3.11,161.3440859203111,155.10224028372357,155.10224028372357,431.90623220767435,425.0008340595779,418.05257569492323,649.9076029288182,634.8192868819235,620.4126154331306,7085136.739934714,45680.428129046355
391,149.84124321984885,0.2998752306485266,3.11,161.35884742271912,155.10869974050453,155.10869974050453,431.90396336907133,425.0009656908513,418.05654490315936,649.9274916646609,634.8373446169917,620.4280191472592,7085143.0189163,45678.56626204514
392,149.8508084966946,0.300031940074162,3.14,161.41272017414877,155.12287192734055,155.12287192734055,431.97716869876007,424.9969231358911,417.96521387788016,650.0794579432996,634.8418117814101,620.3019286989843,7085012.380036477,45673.55085686585
393,149.8430654314922,0.30004771364348515,3.14,161.43030989676592,155.12931889504122,155.12931889504122,431.97835535271986,425.0010884730513,417.97438763844127,650.1213337152076,634.8797504668955,620.3345819933618,7085153.145217865,45672.56013037484
394,149.82288610957644,0.30002994154935747,3.14,161.4317045314588,155.12119425231708,155.12119425231708,431.9763198559274,425.0011261172105,417.97804151065344,650.1428377958086,634.8968912232621,620.346397606263,7085152.023513757,45674.94504966992
395,149.81769566627483,0.30017268151393695,3.17,161.47110303122102,155.1205452533718,155.1205452533718,432.0495621170111,424.99712898460353,417.88643971197484,650.296332807788,634.9015384841617,620.2192069955308,7085018.562661699,45674.27577751951
396,149.81356360420284,0.3001886473443811,3.17,161.4960707590795,155.13274445285478,155.13274445285478,432.0499989136682,425.00125344742,417.89674396791594,650.3479220776179,634.9481167844772,620.259312724504,7085159.647821664,45671.59352985508
397,149.8098191040067,0.30017373770926414,3.17,161.5144082257708,155.1414333486878,155.1414333486878,432.04712244926685,425.0012467842242,417.9013549821175,650.3657031710311,634.9618028457786,620.2679984021986,7085161.967172978,45669.05058333925
398,149.81990433030526,0.30031446163692044,3.2,161.56683522355382,155.15472965376264,155.15472965376264,432.11962901904695,424.9973077694307,417.81036010370497,650.5170306517608,634.9659739190554,620.142175589879,7085034.52234553,45664.31547498566
399,149.79876200354468,0.3003201491487555,3.2,161.5755613054557,155.15038521795643,155.15038521795643,432.12088743773256,425.00139004911716,417.81970627796386,650.5667995488432,635.01004672791,620.1788603029976,7085169.362029402,45666.46323227688
400,149.7715950796645,0.3002931848920929,3.2,161.5723163831346,155.13671461674548,155.13671461674548,432.1190420533216,425.001408829407,417.82339042001956,650.5949860589172,635.0330012781259,620.1951613462504,7085165.989856624,45670.46561067144
401,149.7689487441307,0.30046354390496477,3.24,161.6147257465919,155.1316416637942,155.1316416637942,432.2169316361705,424.9959984961949,417.699090821354,650.7858156274442,635.030139267746,620.0218225029241,7084984.116637677,45670.78669864437
402,149.71519937567788,0.3004664135225432,3.24,161.59995057844122,155.09966812296975,155.09966812296975,432.2199899598648,425.00164518326767,417.7103517101426,650.8510056072708,635.0879665823813,620.0700916864889,7085163.031536817,45681.355203928564
403,149.6393226555352,0.3004194166190848,3.24,161.55711226432726,155.04220513515378,155.04220513515378,432.218974046626,425.00188330947407,417.71390188695824,650.8790890082539,635.107789386285,620.07976455801,7085154.148790721,45698.22870240031
404,149.57379381563368,0.3005103198903638,3.27,161.5440659176918,154.98494082200557,154.98494082200557,432.29196750329277,424.99825524644604,417.62270554993427,651.0417722492216,635.1205567595365,619.9589844204448,7085016.40713159,45714.22468243846
405,149.4542996331889,0.300466650536809,3.27,161.47660678020173,154.8944277566649,154.8944277566649,432.29438775111856,425.0027237720735,417.63259664229565,651.0870145685479,635.1517928742642,619.9734513023297,7085138.852312887,45741.72844644518
406,149.3462061956587,0.3003934982146108,3.27,161.4116124469519,154.81034911148353,154.81034911148353,432.292290228807,425.00247568412374,417.63683788985213,651.1089150384855,635.1637229949354,619.9733763370912,7085105.8974617645,45766.35824494892
407,149.3254289514795,0.30048901124602323,3.3,161.43086341475347,154.79113813449777,154.79113813449777,432.36251622215946,424.998035996785,417.546033579484,651.2469875246446,635.1538596341666,619.8320356896467,7084952.229044693,45771.045516110804
408,149.2706765086219,0.30047677171299836,3.3,161.42076786079969,154.76120546775044,154.76120546775044,432.3600537044363,424.9996793458797,417.5556330674263,651.3224356438404,635.2288760231423,619.9055847812596,7084998.2243263805,45780.19538496534
409,149.2355715690158,0.3004144233929087,3.3,161.40261143990094,154.7361776660116,154.7361776660116,432.35567709174535,424.9966323001589,417.5547023791181,651.3007980814734,635.1936675696645,619.8534275602113,7084889.275484905,45786.89600810224
410,149.17007574710843,0.30050474211000155,3.33,161.3963948837934,154.68218023067317,154.68218023067317,432.4265932677097,424.9933358032588,417.46678804964114,651.4434194361318,635.1968267202218,619.7370691998746,7084763.487007594,45802.06638180485
411,149.1003746409868,0.3004767445557752,3.33,161.36598328530755,154.63490855444135,154.63490855444135,432.4304532215713,424.9998867451671,417.4786895604937,651.5200213186853,635.2588247029726,619.7790968510537,7084967.988842649,45817.39049141216
412,149.03555163382362,0.3004420383546289,3.33,161.33947734845262,154.59157790028738,154.59157790028738,432.4288417277569,425.0016548614142,417.4868383056192,651.5213099975566,635.2547744022137,619.769346118332,7085014.180012183,45830.53149623756
413,149.04713731137875,0.30059715808548404,3.37,161.3935795613384,154.59864025668907,154.59864025668907,432.5236038077518,424.99811912925713,417.36840315578746,651.7349463697092,635.282147606256,619.6336767854954,7084898.375390801,45827.68880520122
414,149.02596347444546,0.30059772532884055,3.37,161.40702942515512,154.5972348368938,154.5972348368938,432.5229047684796,425.00183117951946,417.37979963854633,651.7908334159174,635.3334792871207,619.6781989941966,7085021.724884376,45828.90329415888
415,148.9895468334378,0.30056723872022917,3.37,161.3994930318019,154.5772323896732,154.5772323896732,432.52006032156396,425.00164231665286,417.3846084318698,651.8289704272012,635.366003987826,619.7030446388151,7085009.535801288,45834.75474538651
416,148.96618014382318,0.3006612297058542,3.4,161.41541270746447,154.55437111040607,154.55437111040607,432.59163173220094,424.9991542539299,417.2955293943694,651.9927746293093,635.3865006079444,619.5973428015395,7084919.845220604,45840.95418536875
417,148.90999273839637,0.30064110893324103,3.4,161.4003295970312,154.52155149740892,154.52155149740892,432.5913263972722,425.0021200644096,417.3052170755463,652.0576343362444,635.442599972075,619.6418248198538,7085009.054332116,45851.26790194648
418,148.86135609463958,0.30059941496482034,3.4,161.38510897221877,154.49197130855882,154.49197130855882,432.58834898621615,425.00213815427867,417.31088800246573,652.0795799663215,635.4562897013794,619.6452817138961,7085000.934899651,45859.99437310011
419,148.86074584296136,0.300693746419743,3.43,161.42331083841282,154.49172788302383,154.49172788302383,432.6582341689105,424.9998507588383,417.22402483213335,652.2366109483052,635.4712569435491,619.5353375811301,7084924.599229382,45859.57252412802
420,148.8316579777793,0.3006765744558495,3.43,161.434421886703,154.4857128148306,154.4857128148306,432.6563545449685,425.0021873020358,417.23424839686083,652.2850961426807,635.5110010655287,619.5636910874568,7085000.727613447,45861.850902067934
421,148.78364619917622,0.30063176824678695,3.43,161.41742075686645,154.45546762138125,154.45546762138125,432.6540119504708,425.0019910019523,417.23849986602534,652.3050142761455,635.5214846603704,619.5625710839643,7084985.25996437,45870.731344596294
422,148.75232207511937,0.3007426293020645,3.47,161.42945957517705,154.4193117862886,154.4193117862886,432.75014597367993,424.9996341786342,417.11926004523826,652.4943727681356,635.5214955531104,619.3968455353776,7084896.010472675,45880.893578116345
423,148.67127406365356,0.30070897242842665,3.47,161.40227874444207,154.36884308658475,154.36884308658475,432.7496114872249,425.0026431151172,417.13013981972824,652.5566502176496,635.571259018312,619.4307705071705,7084981.427151791,45896.447012807235
424,148.61510869384983,0.3006588887915689,3.47,161.38763795060396,154.33652609142814,154.33652609142814,432.74589317638686,425.00258257625046,417.1371195540064,652.5890795148532,635.5939627564869,619.4410850004688,7084969.860206874,45905.982463346205
425,148.60861253192235,0.30073654890581336,3.5,161.4232180431312,154.33202116522182,154.33202116522182,432.81454459201115,425.0011166352751,417.0529175952972,652.7511395555957,635.6155911256748,619.3394011905885,7084919.653247152,45906.997133552184
426,148.5743099205035,0.3007120863311443,3.5,161.4322325132788,154.32265916892067,154.32265916892067,432.81075236471065,425.0023743421423,417.06335543897376,652.8045246993845,635.6616964997419,619.3759064329661,7084958.81911211,45910.03587721331
427,148.52844708335385,0.30066499899416343,3.5,161.42250050744553,154.29774582722055,154.29774582722055,432.80733857262953,425.0022643323886,417.0695388596598,652.8583932752589,635.7087379095614,619.412831041292,7084947.786274486,45917.37713529571
428,148.49474271538838,0.30076314528740933,3.54,161.43255120016394,154.25900080292524,154.25900080292524,432.9024957644268,425.0010465195114,416.9531806138387,653.0564484217801,635.7231783481592,619.2681794065628,7084895.724876931,45928.57264729916
429,148.41427886333292,0.30072161609429204,3.54,161.40983312515763,154.21161586086214,154.21161586086214,432.89985061764764,425.00254241936585,416.96386938353123,653.1535609361291,635.8086996505616,619.3376618968525,7084931.577421507,45942.91770999862
430,148.35181875341084,0.30066784041819683,3.54,161.39091402224162,154.17416702930714,154.17416702930714,432.89628684381165,425.00249916205684,416.97098055198546,653.1917476374658,635.837808909752,619.3550452348776,7084919.047600194,45953.99595221042
431,148.36670152771455,0.30074748974955456,3.57,161.44071136940175,154.1867334294454,154.1867334294454,432.9646734363069,425.0017098093337,416.8875132666572,653.365115172381,635.8756432603573,619.2745177679265,7084896.451288283,45950.10409589016
432,148.3474929467992,0.3007306259537341,3.57,161.46417015376417,154.19220639644277,154.19220639644277,432.95977751837364,425.00189669491994,416.8971211600417,653.4337844740886,635.9375821263551,619.326645881737,7084904.3026243765,45948.52404153564
433,148.3158334771958,0.30068949129283484,3.57,161.46304782947834,154.17823721685266,154.17823721685266,432.95760322908654,425.0019202523167,416.90164931610974,653.4578433034693,635.9561694473799,619.3375247457542,7084900.9517447725,45952.66543215055
434,148.32063984008826,0.3007944762850707,3.61,161.50486275081116,154.17385682030576,154.17385682030576,433.0522184637188,425.0019189406812,416.7872556320502,653.6665802408097,635.9848948522059,619.2103225190535,7084899.610818065,45953.96234444421
435,148.26513698763392,0.3007585402415638,3.61,161.5071604395635,154.15161446736812,154.15161446736812,433.048500558586,425.00262857806405,416.79780798209924,653.7390456430845,636.0453328449117,619.2550435426709,7084916.68261289,45960.70373374308
436,148.26453227154602,0.3007235980662264,3.61,161.5370470261134,154.16896798812232,154.16896798812232,433.04389065325887,425.00211334625504,416.80440236215554,653.7817925633324,636.0851743891466,619.2893085474855,7084904.644558752,45955.452235397956
437,148.3451668324,0.300850761162601,3.65,161.64472091134152,154.2348835058082,154.2348835058082,433.13454499315316,425.0022449145943,416.69413172312323,653.9929769880581,636.1234799438851,619.1796455583845,7084928.544643812,45935.967166448485
438,148.37090798880135,0.3008434728657754,3.65,161.7161060389992,154.28747972651155,154.28747972651155,433.127262699348,425.00226510485174,416.70682774809296,654.0699854364468,636.1975767712361,619.247147789847,7084944.776417744,45920.41291345511
439,148.39094246541566,0.3008197712906231,3.65,161.77213601873052,154.32885709482514,154.32885709482514,433.12153954505277,425.0023494596094,416.71654054730584,654.115504675182,636.2399273127443,619.2837042749193,7084959.821408996,45908.198601223005
440,148.4265978775718,0.3008871642032209,3.68,161.83772307910536,154.35889877340847,154.35889877340847,433.18966287247304,425.0029043846996,416.6349346469203,654.2828230962918,636.2767670183642,619.207625051563,7084987.200339595,45899.441215501414
441,148.41527123933884,0.30085632432949927,3.68,161.8756717110367,154.37647173273936,154.37647173273936,433.18363434616515,425.00253104974826,416.64553111284306,654.3528520610523,636.3372142901935,619.2549108924592,7084979.944208551,45894.16939437673
442,148.44040457543008,0.30082483315348374,3.68,161.93011728744622,154.4193493386246,154.4193493386246,433.1783014771514,425.00235061519135,416.6539231121404,654.3894599193785,636.3711466221682,619.2834703143149,7084986.58978717,45881.46900069223
443,148.53572565778916,0.3009409371712488,3.72,162.05404173745094,154.50065433127082,154.50065433127082,433.26832849199013,425.00435825355515,416.54784600314326,654.6053623572482,636.4158093064042,619.1812519027529,7085077.51626141,45857.91268605259
444,148.57508889874225,0.30091652501851796,3.72,162.13806680498652,154.56681254561727,154.56681254561727,433.2584573429901,425.0025410090976,416.559851156445,654.6567593222576,636.4616393648402,619.2187911964957,7085036.429202023,45838.01860513244
445,148.5823489911498,0.3008794011652858,3.72,162.17920092181714,154.59444409069553,154.59444409069553,433.2534898172704,425.00211618498446,416.5676454856752,654.7185878183245,636.5193171568034,619.2676856164335,7085030.405303674,45829.78674930334
446,148.63543310865091,0.3009692324047435,3.76,162.26012937046076,154.632578169063,154.632578169063,433.34520038128323,425.00481076475705,416.4603797421087,654.8951305987343,636.522468692791,619.1237311174119,7085131.475632909,45819.138240627326
447,148.66566713050346,0.3009365700694413,3.76,162.337888646184,154.69135387326594,154.69135387326594,433.33570338039937,425.0026727761773,416.47184061290903,654.9829725230516,636.604332700928,619.194175945434,7085077.489445186,45801.380051594744
448,148.72020217754329,0.30091070980957,3.76,162.425339526994,154.76637563362686,154.76637563362686,433.3290226725499,425.0028772432498,416.48346880505034,654.993873795156,636.6085726312227,619.1893866939294,7085106.365991296,45779.36478116943
449,148.83495634051775,0.3009908344186265,3.79,162.56845127319914,154.87494907871175,154.87494907871175,433.39402195176103,425.005718805734,416.4102522909907,655.1627188557032,636.6491178946748,619.1184517140191,7085232.995800938,45748.089267813266
450,148.9119930727141,0.30096330268478,3.79,162.687705101288,154.97808824544907,154.97808824544907,433.3827583782681,425.0029233147735,416.4219653748659,655.2285589868027,636.7100501956114,619.1695889342561,7085170.039470939,45717.23731841166
451,148.95530256234125,0.3009342071039085,3.79,162.7703818101547,155.04552324889178,155.04552324889178,433.3762809851503,425.00275354478384,416.4329389312925,655.2510698847525,636.7231303964854,619.1697165310541,7085184.135711934,45697.44412638226
452,148.99840196448025,0.30101283142187674,3.83,162.84058309580377,155.07256359595732,155.07256359595732,433.46932245153727,425.0075042799325,416.32756867749964,655.4481370426851,636.7471590397103,619.0451917128847,7085350.452272786,45690.54826960698
453,148.99207948914167,0.3009497726491379,3.83,162.87808976506648,155.09251972264317,155.09251972264317,433.45932608689014,425.0028201204396,416.33352228313504,655.5055021526183,636.7963045452863,619.0821553069901,7085200.114097283,45683.69981200879
454,149.00982262232375,0.3009095008889424,3.83,162.92779460826227,155.1299064643038,155.1299064643038,433.4547103425136,425.0026523226101,416.341572621841,655.5295050404628,636.8122664304403,619.0870827100142,7085205.458773781,45672.724365395814
455,149.09354439383236,0.3009959223852672,3.87,163.03535594921738,155.19571121376367,155.19571121376367,433.5462769910121,425.0081267744958,416.23915173635584,655.7274448531541,636.8393451924385,618.9681245563786,7085407.231037,45654.65872492889
456,149.0991614122028,0.30093041667118015,3.87,163.09219842101837,155.2320307838423,155.2320307838423,433.53466801901374,425.00307706357745,416.2467298146904,655.7742667316833,636.8747881161017,618.988129202181,7085249.475453647,45642.96066782586
457,149.0723900703564,0.30086900688440044,3.87,163.11063742636588,155.23214416221884,155.23214416221884,433.5309375391059,425.0029160413835,416.25420617492995,655.8218709375386,636.914252567624,619.0146759898353,7085244.139758319,45642.89295878166
458,149.09436493485,0.30093203557631365,3.91,163.16336322509468,155.23925221350996,155.23925221350996,433.62310210916536,425.0084547421118,416.1507060561893,656.0220747337798,636.9451456238894,618.9014634152735,7085430.889418176,45642.00605445557
459,149.10526933412268,0.300872966345038,3.91,163.20636596785266,155.26972269415975,155.26972269415975,433.6110303498037,425.00161276252334,416.15345927803327,656.0807212044813,637.0016315734346,618.951701870514,7085211.661557194,45631.637247869534
460,149.11016932679385,0.3008287568662964,3.91,163.22286875706087,155.28216618199863,155.28216618199863,433.6088371116566,425.00097664402887,416.15562381392374,656.0973181364297,637.0173539550781,618.9646168688687,7085194.085349031,45627.8673820458
461,149.18248496398047,0.30091463782254846,3.95,163.30417935326338,155.32703624857334,155.32703624857334,433.69980445204476,425.0062039378206,416.0512235923805,656.2991252133445,637.0542579700622,618.8628712123955,7085381.471667594,45615.89303956524
462,149.16036046692525,0.30084865553273255,3.95,163.32293301277153,155.32935514792229,155.32935514792229,433.6903560315105,425.00091366648184,416.0548537613071,656.3541325068363,637.0996786429092,618.8945728254715,7085205.758596128,45614.08081459418
463,149.12577935720637,0.30079740083896356,3.95,163.32361859456324,155.31576759914574,155.31576759914574,433.6880807686064,425.0016289321855,416.0618040076542,656.375301075395,637.1128859883072,618.8969990758222,7085225.64209843,45618.19930855108
464,149.15547281286734,0.3008615289893708,3.99,163.3701227094979,155.32169912857222,155.32169912857222,433.7798560297663,425.007652496429,415.95748758817626,656.5607202232593,637.1299200012045,618.7716881352836,7085428.212869446,45617.76141145783
465,149.14448237693912,0.300805535396399,3.99,163.39014533680253,155.32940797896188,155.32940797896188,433.76981024545614,425.0018923719918,415.96011189912105,656.5971345758763,637.1571977081489,618.7868860467036,7085238.406119551,45614.27548271599
466,149.14443539459856,0.3007781316034259,3.99,163.4104698381598,155.34190424461798,155.34190424461798,433.76691365116733,425.0017328071877,415.9652029420936,656.608337602326,637.1619081323885,618.7835272633843,7085236.731791555,45610.59532677276
467,149.2105370173101,0.3008539272566666,4.03,163.48198186828182,155.37725766904825,155.37725766904825,433.85733623330964,425.0069204197288,415.8594342841883,656.803864812582,637.1957000714606,618.6824121473572,7085420.010820308,45601.39699409659
468,149.18900435135274,0.3007983690399163,4.03,163.50047320119896,155.3794810714559,155.3794810714559,433.84889453735127,425.00202879474074,415.86282477801655,656.8372645381222,637.2166585278999,618.6880134629598,7085257.560559921,45599.69895446847
469,149.14696815286095,0.3007590553153343,4.03,163.49312231616685,155.35792021405442,155.35792021405442,433.8465461266675,425.0020521680683,415.8687460204634,656.8743190873705,637.244711287615,618.7042623222721,7085252.051942093,45605.99190681704
470,149.1869272904982,0.3008165530473279,4.07,163.53658160944542,155.36537608149789,155.36537608149789,433.93647509307726,425.00649471031346,415.76088158560026,657.0519861572792,637.2602711480888,618.5852509813136,7085402.351501384,45604.77070376794
471,149.17187438865875,0.30077538873643017,4.07,163.56102218599904,155.3738645527075,155.3738645527075,433.92759239630965,425.00196808198046,415.765969631506,657.0957407339846,637.293196846111,618.6040834683889,7085253.898446083,45601.32374156499
472,149.15157073493683,0.3007402685995775,4.07,163.57367205203403,155.37328049342221,155.37328049342221,433.9249822582678,425.0021731351712,415.77260216793763,657.1184086577655,637.3076380633538,618.6076369695305,7085260.565053003,45601.53806724162
473,149.19650599705957,0.3007924820395931,4.11,163.632333712301,155.39145302646293,155.39145302646293,434.01348029058937,425.00700081602656,415.6678315027085,657.30686978035,637.3328078652305,618.496789707492,7085426.830597663,45597.275092028554
474,149.15048114257888,0.30072920523210267,4.11,163.64590688453666,155.38090379660895,155.38090379660895,434.00417321917183,425.00273556814494,415.6757188389581,657.3772039995199,637.3884056952459,618.531939756914,7085281.540839591,45599.43575894055
475,149.07983054703223,0.300664497549771,4.11,163.62253401430021,155.33806978677987,155.33806978677987,434.0012294740931,425.00266391114036,415.68302057404696,657.401874851797,637.4019474440563,618.5313488588861,7085266.658154773,45611.9138591084
476,149.11594470689923,0.30070776095534457,4.15,163.67479217657552,155.34856112469674,155.34856112469674,434.08805425705316,425.00708892873996,415.5789340967024,657.597056214392,637.4366144006393,618.4316333492287,7085417.259568529,45609.802937802146
477,149.1172817259049,0.30066946998321753,4.15,163.72520794728774,155.37958831009487,155.37958831009487,434.075885467395,425.0021432630078,415.58838706634094,657.6707560997511,637.5012622635185,618.4821219090506,7085261.408458154,45599.692247336396
478,149.1150934753861,0.3006300197929783,4.15,163.75534635290106,155.3970075509833,155.3970075509833,434.0718461575006,425.00221216169115,415.59609563832714,657.661853398186,637.4860519189286,618.4584583802553,7085268.7845147345,45594.62821180884
479,149.20592446296376,0.30070578034537276,4.19,163.8719185117234,155.46822412884404,155.46822412884404,434.1552000857163,425.00802607015584,415.5007019555878,657.8893871393938,637.5505087451083,618.385057562882,7085483.387715562,45575.12268129775
480,149.1847992315072,0.30062377900582016,4.19,163.89757228267766,155.4753104465392,155.4753104465392,434.1446882088581,425.0030213424984,415.5064924920321,657.8929790384454,637.5467169275394,618.3701975244369,7085318.580874633,45571.985420224955
481,149.1672040108927,0.30058722959811623,4.19,163.93072181580504,155.48869533090635,155.48869533090635,434.13797025933957,425.00292188635035,415.5198424883605,657.9423539723782,637.5850317369448,618.3926851226203,7085319.162652985,45568.06620297523
482,149.25256602741456,0.3006289074370432,4.23,164.01121052593695,155.53605936138646,155.53605936138646,434.2226188697747,425.0086100862464,415.41809648122813,658.0862026294718,637.5788665783494,618.2651846876962,7085522.610603313,45555.497803504026
483,149.29871581144545,0.3005919731175595,4.23,164.095930512624,155.60654623375945,155.60654623375945,434.20792941371764,425.002758893508,415.42766720078777,658.1277133629704,637.6183436398793,618.2976347401027,7085348.019319566,45533.74000522847
484,149.3697111306277,0.3005843789073459,4.23,164.19158387855288,155.6939001438453,155.6939001438453,434.20001018541103,425.002574401974,415.439859742615,658.1267316871945,637.6143637614739,618.287907023576,7085367.252077838,45508.31628940942
485,149.50860976932654,0.30065629406655714,4.27,164.33303877193887,155.7994327101319,155.7994327101319,434.28247994825006,425.00915292948827,415.34344402663635,658.28776861475,637.6219528806279,618.1695097933017,7085617.229608299,45479.09518253021
486,149.5255502042906,0.3006028848578637,4.27,164.39081658131684,155.8417001990425,155.8417001990425,434.26884103929945,425.00255411225294,415.34989550503445,658.3248180004658,637.6510474136456,618.1857715980018,7085409.460402477,45465.427105536735
487,149.50594266767504,0.30056255264480436,4.27,164.40210496041823,155.84127987845196,155.84127987845196,434.2647187780836,425.00256895499234,415.3578294116767,658.3385782645314,637.6539060203307,618.1739747090078,7085409.833459191,45465.55212447844
488,149.57577973176345,0.300614988505189,4.32,164.46637944727178,155.86242945741262,155.86242945741262,434.3721938729258,425.01020502408556,415.22829574561297,658.5491219804513,637.6668689894891,618.0248063696854,7085670.574749549,45461.05562075572
489,149.5438259683799,0.30054352089291947,4.32,164.49088136325022,155.86476209594085,155.86476209594085,434.35833377079996,425.003224789515,415.2359303061197,658.6104666731039,637.7145719186909,618.0525745929804,7085438.506990497,45458.88635578279
490,149.50575916582667,0.30048627117913296,4.32,164.50001817268813,155.85512903047697,155.85512903047697,434.35356357093764,425.0032238935109,415.2458643951383,658.6289932248534,637.7190057773478,618.0377464158717,7085435.685313367,45461.67796587453
491,149.55028533408375,0.3005041084513078,4.36,164.56474971572325,155.87574465431405,155.87574465431405,434.43645557453385,425.0093689723388,415.14814484119097,658.7846052515333,637.7079370498747,617.8873654173678,7085646.556457844,45457.018166435686
492,149.4908625225707,0.30039488768192424,4.36,164.56214730863076,155.8502508670456,155.8502508670456,434.4255906452754,425.003075044298,415.1529776582507,658.8418788241469,637.748770773929,617.9036373316475,7085429.3083467465,45463.06001388
493,149.45790322319894,0.30033168769171814,4.36,164.58102953500116,155.8497571093289,155.8497571093289,434.42048524418203,425.0030553591749,415.1647538341639,658.8281806012037,637.7101622856165,617.8349968444227,7085428.508870497,45463.198918558825
494,149.5184371044035,0.30034567644739063,4.4,164.65689567386045,155.88255368766607,155.88255368766607,434.5042319364132,425.0100635434938,415.06679181323,659.0220321237457,637.745084699708,617.7363901067758,7085671.688835834,45455.19380592798
495,149.51833643268253,0.3002642239305462,4.4,164.71847020817285,155.92101639274944,155.92101639274944,434.4909496926885,425.00379970054047,415.0762483501661,659.0627389205317,637.7653236662306,617.7269250379655,7085473.972762579,45442.712834265905
496,149.51048578794092,0.30020225440468984,4.4,164.77173216120272,155.9510333847353,155.9510333847353,434.4854796204228,425.0041328020037,415.089900615546,659.0746637147219,637.7551274657046,617.6876328535029,7085493.770368479,45434.09310336777
497,149.5565563956132,0.3002019317113622,4.45,164.8408137364648,155.96501264374461,155.96501264374461,434.59174488789245,425.01399876677385,414.96725138714805,659.2980209308388,637.7731181160946,617.5304523801187,7085826.783320434,45432.15598940696
498,149.4590780456562,0.30006080341145447,4.45,164.81339259722589,155.90986134615088,155.90986134615088,434.57746488520075,425.0037695333957,414.96928463094804,659.3429975737354,637.794608131403,617.519951569852,7085469.736280147,45445.93699912923
499,149.38316336572856,0.2999797853019348,4.45,164.78199913254255,155.861266258181,155.861266258181,434.57411473324316,425.0034540807675,414.9765164701535,659.3348793459108,637.7642915894554,617.461754955233,7085445.139142254,45459.948512193914
500,149.40481904266323,0.29997621093181714,4.49,164.81091027340625,155.85026499099283,155.85026499099283,434.6579116546884,425.01082760864904,414.8768572993732,659.4807775665947,637.7440904079343,617.3024268900975,7085687.808206471,45464.714536199084
501,149.34290965449853,0.2998732005743723,4.49,164.80608039672498,155.82350880588004,155.82350880588004,434.6451643243701,425.00326655854894,414.88185336032706,659.5245304640171,637.7666921584911,617.2941640496816,7085427.941481697,45470.853504579325
502,149.26487362994953,0.2997780207126983,4.49,164.77860376608422,155.77666146191126,155.77666146191126,434.6421480959449,425.0036684138563,414.8904107545325,659.4740683996723,637.6846062885791,617.1764974702336,7085427.753087639,45484.526928445484
503,149.2748559800401,0.29974602076037415,4.54,164.80305936376317,155.7494239022177,155.7494239022177,434.74821356417107,425.0139168985903,414.76622458791695,659.6759947759476,637.6740735824312,616.9824442145964,7085761.567427163,45494.62457001274
504,149.1691360919952,0.29960389040663626,4.54,164.77179599690612,155.6888201900992,155.6888201900992,434.7325164197823,425.00409976782447,414.7714068001162,659.6723914084059,637.638869912318,616.9095460247717,7085416.63656923,45510.11837534508
505,149.10382365277258,0.29953547684196313,4.54,164.76136917259552,155.6573190521039,155.6573190521039,434.72706060052514,425.00336765260533,414.7815565526655,659.670360244429,637.61317481178,616.8532800748279,7085383.074524,45519.11286710699
506,149.1394486194763,0.29953040466452396,4.58,164.80148240317914,155.65837797469757,155.65837797469757,434.8092983959032,425.01136122837903,414.6836175910394,659.8157038118718,637.5947915908104,616.6991647713611,7085649.912244279,45520.517459047776
507,149.0805824520338,0.29943148791167484,4.58,164.80439368393016,155.63766246785556,155.63766246785556,434.79519383323105,425.00395374631466,414.69107995866483,659.8234715272897,637.5755696507051,616.6462110729511,7085396.904247712,45524.95065717841
508,149.00685163408784,0.29935438499336486,4.58,164.7899070139112,155.60050445501187,155.60050445501187,434.7904775417778,425.00418319522214,414.70280316447156,659.8287569139134,637.5529398339556,616.5885868282771,7085393.752576655,45535.801939673176
509,149.0187625552296,0.29933014043677053,4.63,164.81234068912806,155.57214214241642,155.57214214241642,434.894561132851,425.01459069469513,414.5798295304118,660.0116053752014,637.52770145097,616.3896956590545,7085732.521969097,45546.281129706105
510,148.91141104399927,0.29919342432157525,4.63,164.78192221431092,155.51187735340534,155.51187735340534,434.8788598509738,425.00460421052986,414.58561525115465,660.0499957445797,637.5359991299733,616.358981490856,7085382.00501735,45561.677510429705
511,148.86963819538454,0.29912797800077917,4.63,164.78559429417353,155.49882977208404,155.49882977208404,434.87207958364127,425.0037263956082,414.5965858891582,660.0459312785026,637.5107103748053,616.3070741093198,7085348.937863246,45565.287843312406
512,148.9549565995712,0.29913777084039994,4.68,164.85975080857426,155.5313221831463,155.5313221831463,434.9728203407415,425.01378633920126,414.47406777190304,660.2196688382219,637.4862195915973,616.1201370558699,7085693.824551033,45557.98616697449
513,148.91481177127395,0.29903578032556455,4.68,164.8791794672589,155.52844390552372,155.52844390552372,434.955721027293,425.0038283692824,414.4799437578882,660.2271209630513,637.4676283002851,616.0682149275631,7085360.95857534,45556.68905733646
514,148.86348257049616,0.29895461990609995,4.68,164.8738474550412,155.50617122781753,155.50617122781753,434.95137289938145,425.004106942369,414.49000954832434,660.2133891498584,637.4292133484605,615.9983891806655,7085363.763658376,45563.232042272284
515,148.87745329153526,0.29891821211116465,4.72,164.8881112259036,155.48387787424903,155.48387787424903,435.03180002664266,425.0118056094833,414.3922374506877,660.3553711898568,637.4024170421042,615.8286152951043,7085613.96793499,45571.374118065374
516,148.78601360890596,0.29879724459438295,4.72,164.84207315817022,155.4205703649745,155.4205703649745,435.01941945370197,425.0034976779283,414.39435874768856,660.3477288069499,637.3717289917248,615.7698533942121,7085318.514911664,45588.03572958967
517,148.72507533972617,0.2987244992534719,4.72,164.81018107666912,155.3787018668216,155.3787018668216,435.01537876395,425.0022128039838,414.39945303736175,660.3309740646954,637.3345626537044,615.7060464995543,7085263.468625005,45599.96565486778
518,148.78699559398805,0.2987011619033797,4.77,164.8250975124962,155.36498904933416,155.36498904933416,435.1177193899266,425.01013135908374,414.263997142989,660.4490437536543,637.2566586870457,615.474317824429,7085523.494319389,45605.66404101166
519,148.715685865355,0.298623539650414,4.77,164.80907948343534,155.32829066633477,155.32829066633477,435.1031388340647,424.9997556997629,414.26765359252454,660.5090928277057,637.300457085594,615.4920595503843,7085166.839040904,45614.142849616226
520,148.64570457344146,0.2985098298069173,4.77,164.73890263520525,155.2589085133208,155.2589085133208,435.1053515782896,425.0002510911747,414.26330001378534,660.4106671145555,637.1772272770527,615.3435680714821,7085163.102721447,45634.502847954514
521,148.67930542050584,0.29851197646459404,4.82,164.76427802666777,155.2407883079701,155.2407883079701,435.206452232832,425.00962525016155,414.13864973381624,660.6275830402872,637.1966016641811,615.1993480358205,7085470.365920055,45641.80872274201
522,148.59839844987007,0.298398920884015,4.82,164.71708149204022,155.18158813108664,155.18158813108664,435.1978363603321,425.0032544336896,414.1392835329558,660.612941712715,637.1596857593694,615.1336844349198,7085240.647829003,45657.740284523206
523,148.52249258168825,0.2983294429880001,4.82,164.67944854034255,155.1302470206654,155.1302470206654,435.1954890247556,425.0032871022205,414.1469834318422,660.6217321837507,637.148902869416,615.0957098042368,7085226.723193439,45672.76117499892
524,148.57105579835732,0.29828945169557897,4.87,164.69534238403213,155.1123301830108,155.1123301830108,435.294542755623,425.009943834144,414.01342826422217,660.7864679297985,637.1201392955531,614.9091034670365,7085443.431614967,45679.4338867525
525,148.48836666451916,0.2981764069996795,4.87,164.6558879067685,155.057632961596,155.057632961596,435.2857250740607,425.0037402571673,414.01646014581655,660.7943774795208,637.1027711730716,614.8574433004144,7085220.580576582,45694.110281764835
526,148.39320835403086,0.2980771090384806,4.87,164.60515625478376,154.99116477948945,154.99116477948945,435.2843114214868,425.0043969645424,414.02487676634775,660.8093507855025,637.0962197572206,614.8198725532001,7085223.006056705,45713.72191529151
527,148.3897912119756,0.2979949512575537,4.91,164.59570614680052,154.94741992552196,154.94741992552196,435.3624311267204,425.00955445109406,413.9206961395156,660.9522131486508,637.0756852609798,614.6598125891668,7085382.143922725,45727.65488659593
528,148.2840449937914,0.2978594745924976,4.91,164.5431026080766,154.87583438186857,154.87583438186857,435.35431223517963,425.00514730077776,413.92723030777427,660.9474521910863,637.0450262596385,614.5938987324256,7085214.200623432,45747.706405595985
529,148.20546950515836,0.2977564582084371,4.91,164.50836492575104,154.82597969279414,154.82597969279414,435.34963349470473,425.00473705522126,413.9368904683006,660.9439806352618,637.0229475820025,614.5447810026669,7085185.885900278,45762.25449991474
530,148.25042026087948,0.29768941804777427,4.96,164.53206099670058,154.81149339783454,154.81149339783454,435.44439443947505,425.01086318273786,413.80686271161545,661.1246683264873,637.016178429228,614.3851110990738,7085385.887966842,45767.8285536515
531,148.1389210287018,0.2975654671420338,4.96,164.50059839196783,154.750342454734,154.750342454734,435.43268326477215,425.00598401384065,413.82038187893323,661.1838813603796,637.053433664878,614.3871084017571,7085205.237943626,45784.74674468729
532,148.03192024694062,0.29742506962577075,4.96,164.4470418552222,154.67805091872705,154.67805091872705,435.4274474409087,425.0064669952074,413.8331942241223,661.1841056407569,637.0348701458964,614.3414671210495,7085200.080448302,45806.11171633589
533,148.03099908985843,0.2973112251606309,5.01,164.45150756745974,154.6338719792983,154.6338719792983,435.519937212117,425.01239658810726,413.7066090871928,661.3646876536818,637.0203416781508,614.1617399366312,7085384.78091111,45820.39297224395
534,147.89226832683102,0.2971525655992451,5.01,164.41192991538168,154.55745355974392,154.55745355974392,435.5044684578107,425.0066316858017,413.72476935708306,661.4220106081577,637.0482044639631,614.1454326725863,7085170.059858438,45841.658856780254
535,147.79376615233375,0.2970060424419054,5.01,164.38114799408274,154.50267988147044,154.50267988147044,435.49664850689715,425.00568853329196,413.73923007850584,661.4361997927022,637.0399774060959,614.1024057354574,7085122.466793479,45857.60241977007
536,147.82339958114144,0.2968837576264738,5.06,164.40107553171745,154.48073822431468,154.48073822431468,435.588912043194,425.01307163591497,413.6148876451837,661.6222677256487,637.0325617232451,613.9304753655277,7085362.159506071,45865.66740260996
537,147.71589015782953,0.29672039134383854,5.06,164.38043021425534,154.42955433633787,154.42955433633787,435.5728024976799,425.00763564095786,413.6350408362607,661.6755480465074,637.061554221135,613.9203066169588,7085165.811054027,45879.597603597176
538,147.61973093032384,0.2965644018279239,5.06,164.36241849087955,154.3854571070628,154.3854571070628,435.56360811349003,425.0087115108721,413.65858141575416,661.7101996205478,637.0707837156359,613.8849233679455,7085188.661710821,45892.8502365181
539,147.67138532863012,0.2964348853602363,5.11,164.40555780746914,154.38668263788173,154.38668263788173,435.65219464175385,425.01577152472834,413.538239406016,661.8801265694216,637.0526020382197,613.7090146815261,7085424.416244774,45894.012975612895
540,147.59003219979147,0.2962843819108729,5.11,164.4246824641876,154.37045809771567,154.37045809771567,435.6328150929148,425.00778395061116,413.5579930634274,661.9306558323015,637.0806031069154,613.6970450398492,7085153.305262569,45897.080261157906
541,147.5518791461125,0.2961663515831885,5.11,164.4565079606997,154.37862822714655,154.37862822714655,435.62211598232244,425.00766900619254,413.5797470044135,661.9465188341194,637.0813717580227,613.6710312120117,7085151.886230046,45894.64207315819
542,147.61711426999005,0.29608211722952826,5.16,164.53111630295578,154.40487356018176,154.40487356018176,435.7095955980908,425.0179048954572,413.4707797652656,662.1572639903998,637.1066075768457,613.535979957472,7085500.919313503,45889.10152859791
543,147.54349689598988,0.29589569610292044,5.16,164.54025519901876,154.38642102587357,154.38642102587357,435.6878682631306,425.00912224119975,413.48912204416115,662.1760048765268,637.100974672304,613.4897281014714,7085202.640724586,45892.65424798713
544,147.47772995275878,0.2957440866446579,5.16,164.5463832849027,154.36922408277894,154.36922408277894,435.6749583794864,425.00914249626453,413.5136312950119,662.1643916330489,637.0651541086407,613.417254842184,7085198.236457367,45897.73822182329
545,147.58070126643742,0.295657997608491,5.22,164.64735769534096,154.41685959740926,154.41685959740926,435.77865611681625,425.022399211746,413.3847020275583,662.4103596021998,637.0902908664926,613.2549890498102,7085654.309307296,45886.532906968765
546,147.5479155364722,0.295490050680417,5.22,164.70987302488084,154.4475314377542,154.4475314377542,435.74811506965017,425.0093462550611,413.40753732070567,662.4633041234556,637.1287258650909,613.2609058489563,7085228.151263939,45874.66102764772
547,147.52527611275448,0.2953723253658378,5.22,164.7660923584809,154.47803674433467,154.47803674433467,435.7321352677464,425.0083511343019,413.43498952515824,662.4797990770413,637.1370325572515,613.2453457110461,7085203.973185683,45865.44548667385
548,147.6105852589613,0.295290583847025,5.27,164.86248884040089,154.5255958733951,154.5255958733951,435.81713765134765,425.02153475145735,413.33472604487787,662.6862379885865,637.1657828285502,613.1201047855634,7085657.567673585,45854.26464544398
549,147.55869170828868,0.2951004469429144,5.27,164.8933787896851,154.52969493255117,154.52969493255117,435.7898935750291,425.00922308685534,413.353380908302,662.727844450691,637.1925532116785,613.1142844316757,7085248.279380435,45850.39970779073
550,147.53435741419378,0.2949672084682855,5.27,164.9224149174063,154.5436641846617,154.5436641846617,435.775330122435,425.008620480114,413.3774651509562,662.7107916291833,637.1598187543813,613.0533848131282,7085232.305285091,45846.15191224573
551,147.64276324024095,0.2948842322744154,5.32,165.0289159137274,154.6073193136775,154.6073193136775,435.8596989147445,425.0232487369767,413.2799172909371,662.8862825303135,637.1483942444046,612.8799744322544,7085738.79889551,45830.55207444285
552,147.65010480180726,0.29470560718830074,5.32,165.10243890387682,154.66214505873782,154.66214505873782,435.8282718806408,425.00812966309843,413.29601605664806,662.8673681028989,637.1047370384651,612.7942538334856,7085250.835988349,45811.15070722382
553,147.6622703493273,0.29458179094223635,5.32,165.1573057457364,154.70617045759212,154.70617045759212,435.8153171419249,425.00676897141096,413.3134669873575,662.8264292365992,637.0478783448315,612.7068963807224,7085218.421127484,45797.90450614041
554,147.77326981551226,0.2945172621244856,5.37,165.25696761731652,154.7661141615531,154.7661141615531,435.902453849379,425.02223924493046,413.2124364144704,662.9831846603779,637.0178676717396,612.5157383917116,7085751.861079136,45783.61290174057
555,147.7630362435983,0.2943208323019453,5.37,165.28965908177452,154.7897367099184,154.7897367099184,435.87600691304476,425.0066760665045,413.2181890181431,662.9526505277354,636.9672690704501,612.4257978827591,7085239.889695644,45773.31831097847
556,147.7447053098504,0.294193878360548,5.37,165.29777066945232,154.7920754439122,154.7920754439122,435.8669367529045,425.00571719883465,413.2313323862419,662.9195086079776,636.9131547468912,612.3432414017234,7085208.606516285,45772.424629602945
557,147.85835185454675,0.2940736493020566,5.43,165.36445837490768,154.82398502431943,154.82398502431943,435.978208525725,425.02374690078096,413.0950928421195,663.0794659729899,636.8431735073126,612.0711875705081,7085819.13441029,45766.934194965106
558,147.8214206182735,0.29385823652496046,5.43,165.38313094255216,154.82629959142997,154.82629959142997,435.9466954825953,425.00496198971246,413.1024165729887,663.0543880634777,636.7838974482934,611.9686719291706,7085193.479542274,45762.20899317067
559,147.80575747951926,0.2936557374883404,5.43,165.38905022631624,154.83147201352983,154.83147201352983,435.9393613110356,425.00269885866595,413.10954899760276,662.9970626465121,636.6965083595537,611.8274665955887,7085119.542053932,45760.202689507496
560,147.89308497160883,0.2935455025845344,5.48,165.47393893957482,154.87215235259276,154.87215235259276,436.0211985895915,425.01581642817587,413.01136690773956,663.1608222414592,636.6631330084568,611.6252703995592,7085568.852082191,45751.08400347333
561,147.86689555576837,0.293262693074388,5.48,165.4559437776052,154.8586423922472,154.8586423922472,436.0000901931698,425.00130214868085,413.0079710745499,663.0958964744677,636.567008868134,611.4775891190877,7085080.950875353,45751.924732294174
562,147.84909427448412,0.2931369293882149,5.48,165.48061400351324,154.87359714905116,154.87359714905116,435.9913280884079,425.0047329796088,413.0352059406523,663.1125008502785,636.558770123653,611.4246012909401,7085199.729815185,45748.27381969021
563,147.960568090375,0.292990017932516,5.54,165.54723574554998,154.90291729360067,154.90291729360067,436.09987412662775,425.0271777933541,412.9120622091904,663.2818559161399,636.500616869253,611.1690002304452,7085956.703468473,45744.50131263737
564,147.90960026881925,0.2926767484461503,5.54,165.5390478921322,154.8870514597013,154.8870514597013,436.0716353900061,425.0108430147378,412.9205605216163,663.2646894860748,636.4500647470229,611.0575758048229,7085407.399071807,45745.64066070621
565,147.85904004294136,0.2924346062380039,5.54,165.53047197641828,154.8704576068007,154.8704576068007,436.0589726628398,425.0113875301883,412.9455027864098,663.2322886860853,636.383245387742,610.9329874039637,7085420.684390549,45750.62793692819
566,147.9540236568379,0.29222938277351207,5.59,165.59338620971937,154.90442772525495,154.90442772525495,436.14120140779823,425.0273048861025,412.84958897898736,663.3843146454568,636.3404704505433,610.7029081922913,7085961.384373765,45744.08548825813
567,147.91668049576404,0.2919115821807008,5.59,165.5968518655828,154.9031747693221,154.9031747693221,436.1114375177466,425.0128464957796,412.8646998814093,663.354703457241,636.279175750892,610.5772462632166,7085478.930782036,45741.34094626241
568,147.90074723986848,0.2916715498690694,5.59,165.61403123527865,154.9190478653565,154.9190478653565,436.09481531482885,425.01184484639106,412.8917467195877,663.3156206586423,636.2052956726449,610.4370137415439,7085450.190008558,45736.46874054297
569,148.0242982111537,0.2914548969000288,5.65,165.70261574665943,154.97123113610158,154.97123113610158,436.1947789963705,425.033834656332,412.7806966394583,663.4950136443008,636.1563311803959,610.1683131250858,7086198.70488853,45725.89798080111
570,147.9986292938519,0.2910701785260603,5.65,165.7283361282214,154.98952796220271,154.98952796220271,436.1579362358187,425.01475505816,412.7950577541907,663.457686999881,636.0848693149535,610.0251308665236,7085567.888886582,45716.42989076358
571,147.95383859454682,0.2907574687227479,5.65,165.73284728989736,154.98782489180738,154.98782489180738,436.1411441833472,425.0157007885051,412.8279914345026,663.4447959761375,636.0465203946845,609.9197771827595,7085598.922983693,45717.1324775346
572,148.0150665196645,0.29040867348328936,5.7,165.766581154604,154.99501617924204,154.99501617924204,436.22006583294586,425.0365850573509,412.74628478911046,663.5823449522225,635.9919963344485,609.6593646111486,7086297.387064247,45719.51770932678
573,147.95749101606359,0.2898965681805674,5.7,165.7328259575312,154.96790934215989,154.96790934215989,436.18167599258896,425.0191888855424,412.7615112060618,663.5267605802037,635.9090396828738,609.4995963253588,7085709.388535945,45723.72059876682
574,147.9238096509129,0.28946090071611885,5.7,165.71254723703498,154.95989489415612,154.95989489415612,436.1605139310712,425.0207480392098,412.79698694376503,663.530757599136,635.899143531597,609.4192718226326,7085759.025844116,45726.40573023088
575,148.05542856513063,0.28898051788719137,5.76,165.76350733073963,155.0015573832511,155.0015573832511,436.253375668037,425.04956003123885,412.7036455155712,663.755178601425,635.9351832146504,609.2301119042135,7086731.953689449,45720.391932366576
576,148.0398870188548,0.28824987149552217,5.76,165.74208439215585,155.00899368666435,155.00899368666435,436.2019932743024,425.029081030401,412.7252173824484,663.7595285482487,635.9544171817303,609.1757923075853,7086051.26797209,45713.80730524485
577,148.0070993369302,0.28753536858150963,5.76,165.6859945032371,154.99139028752052,154.99139028752052,436.17378510717043,425.03383845751995,412.7719909446214,663.8216869455615,636.0611927541421,609.2223811093698,7086204.74090638,45719.989528198596
578,148.14211925838717,0.28677208804685184,5.82,165.6925927179473,155.0204567464473,155.0204567464473,436.25391230271754,425.0633788323191,412.6887771322829,664.0236062958606,636.1261608406468,609.058472197875,7087198.293808043,45717.826166645355
579,148.17281389536234,0.28580714390766127,5.82,165.6783304060652,155.05619360083048,155.05619360083048,436.18371206380004,425.03825943534326,412.7167114045953,664.190228941371,636.3928918803693,609.2966788186535,7086371.141509299,45701.95473617859
580,148.18170846101302,0.284874337903003,5.82,165.65967816138792,155.08684964116662,155.08684964116662,436.1321919017581,425.04547143957683,412.7934345799851,664.2833874300583,636.6155427883544,609.5062852409782,7086620.601481093,45694.52934196429
581,148.3409855568814,0.28370764051447694,5.88,165.69171668575925,155.14718400579014,155.14718400579014,436.1986537429615,425.09544758915274,412.7638063009324,664.7081562456938,637.0199233525531,609.725483842105,7088304.826164545,45687.615096513815
582,148.2671405597372,0.2820614023161394,5.88,165.5378925296285,155.0663913301255,155.0663913301255,436.08766827263395,425.060406851696,412.79909086068386,664.6835976106561,637.1854674042655,609.8997441694925,7087112.644670114,45703.73105273436
583,148.17685268461594,0.2807278669607951,5.88,165.39270966490471,154.97849556152514,154.97849556152514,436.0184008922086,425.04779704198916,412.8390258518795,664.6898731490312,637.3368770708428,610.0449556675912,7086666.40634068,45726.77248326581
584,148.17659795059387,0.27935845263304127,5.94,165.27597486370502,154.8782248397324,154.8782248397324,436.0697960492923,425.09836498527005,412.80609719072817,664.8862722972799,637.5176255400237,610.0373301393308,7088323.286929702,45767.07470830507
585,148.10455041621782,0.2776906001020947,5.94,165.09438768841585,154.77756172613184,154.77756172613184,435.9595190446826,425.0495726392188,412.81155707085094,664.8974991959304,637.7169509622954,610.2755125646584,7086666.631842293,45786.13691034659
586,147.99551175722968,0.2761922709720299,5.94,164.92163590148607,154.6645647608487,154.6645647608487,435.88544721570923,425.06271664110767,412.9035611575766,664.903522637393,637.9770643013736,610.6283370787713,7087071.68884171,45822.20691468761
587,148.0716942662772,0.2745741736033389,6.0,164.80781020760756,154.60886024948886,154.60886024948886,435.92505392196387,425.1276646669619,412.92210354349953,665.1357061052249,638.3489335642734,610.9390672922825,7089221.203137584,45852.61925932231
588,147.9620492079917,0.2726868142384591,6.0,164.57600789713578,154.4603413467469,154.4603413467469,435.78423926041785,425.0657204628228,412.92569934451814,665.041364459567,638.5266936246087,611.2249713249397,7087111.658590227,45883.05060572424
589,147.8501377789258,0.2711206429707713,6.0,164.3767308947492,154.3335999588913,154.3335999588913,435.70459067296116,425.0693430266013,413.003184574734,664.9942210404714,638.7488444612878,611.5531951915111,7087195.018953202,45921.2706814392
590,147.80615689597238,0.26925523805496443,6.06,164.1486628882307,154.16227254830835,154.16227254830835,435.7439341271357,425.15175266485954,413.05114490662777,665.1161493279619,639.1222226834931,611.95253853002,7089892.597401698,45989.80334296776
591,147.60351451385287,0.2668594155352908,6.06,163.79081453736495,153.90686717986597,153.90686717986597,435.5787985851076,425.08926406164335,413.07514712022726,664.8464962019967,639.2947700359331,612.373366178095,7087732.808260148,46052.08941051958
592,147.44010436364584,0.2649340144718564,6.06,163.51691951877947,153.71537046304633,153.71537046304633,435.471522843649,425.0765531717591,413.14646917058644,664.6554779668953,639.4751221103417,612.7525078075635,7087251.947236004,46106.332280803384
593,147.37724676852878,0.26295218558987865,6.12,163.26112987865395,153.51775879601726,153.51775879601726,435.5027306111732,425.1550715967832,413.19248619613154,664.5727054681723,639.6778281154499,613.0290572799954,7089811.459347686,46182.353852417094
594,147.20811597246035,0.2606311161798194,6.12,162.92346957938125,153.28270251008766,153.28270251008766,435.3340568745312,425.083116472243,413.1978071593854,664.1347520567806,639.637220881881,613.247285631852,7087341.503360808,46237.05993762984
595,147.0560771825282,0.2586416778580991,6.12,162.64710102499993,153.09613203598659,153.09613203598659,435.2310735499774,425.0882986138063,413.3027804443726,663.7556540392351,639.675838013892,613.5770062230589,7087458.323957165,46294.16974617749
596,147.0425477552903,0.25636408121333365,6.18,162.40887080346937,152.94739763636937,152.94739763636937,435.2372539785209,425.18226151551676,413.4204788053642,663.4933737173714,639.8965335518209,614.0831481528311,7090547.193661369,46359.38435852999
597,146.89851999303164,0.2537809298672178,6.18,162.07573100407825,152.74534883236822,152.74534883236822,435.0521167252609,425.1199707931444,413.4814353806799,662.9113056209874,639.8920068994373,614.5360297754828,7088408.858140444,46406.708370018416
598,146.7297472564657,0.2514651379949353,6.18,161.77571715498755,152.55425859882033,152.55425859882033,434.91460234952854,425.0993239929059,413.58238018673677,662.3915571971405,639.8680439213214,614.9287799133358,7087662.604291507,46459.94591950588
599,146.59306150912133,0.24883281476975982,6.24,161.46338657335951,152.34782305039576,152.34782305039576,434.914652329457,425.2044715177698,413.7508288088946,661.932158386962,639.9452710076406,615.4508375171972,7091106.7032397995,46545.50725607745
600,146.35621694160702,0.24576017654033366,6.24,161.0811391391966,152.11702771590552,152.11702771590552,434.69747231451345,425.1239475568044,413.82829245851536,661.1747582392474,639.807460600779,615.9018569357302,7088351.039973176,46598.011717737565
601,146.05719312674472,0.2429871429007051,6.24,160.71004024523322,151.87978423478313,151.87978423478313,434.56276514844,425.1259580844367,414.0052066488458,660.5476406285513,639.716435885778,616.3997523576732,7088345.772749858,46670.76535868888
602,145.6699647278631,0.2397781206256957,6.3,160.2800635929268,151.5942635821023,151.5942635821023,434.536179042429,425.23315987990736,414.25546630055095,659.8366667731718,639.6411274232969,617.0553693018371,7091833.715658531,46781.67595581641
603,145.1466788105345,0.2363072404736597,6.3,159.76645834682054,151.26747485888467,151.26747485888467,434.2858342018114,425.13755029126304,414.37733189559884,658.7974829484596,639.3276675238893,617.5194467349087,7088544.657570661,46860.99681496942
604,144.54953446306826,0.23330610797483953,6.3,159.32846491169158,150.95819117244497,150.95819117244497,434.1139343906948,425.15232598236594,414.6453949812673,657.9441055076818,639.1610746680403,618.183365562377,7088942.008260229,46959.63798454816
605,143.6397519668025,0.22988560502120792,6.36,158.900378189482,150.58927296074825,150.58927296074825,434.02656918398503,425.2778005719109,415.0260565638631,656.8935038446127,638.877438767737,619.0218207231267,7093012.572354217,47101.7120469334
606,142.3785797796661,0.22593171163635928,6.36,158.33919311781784,150.05091459044903,150.05091459044903,433.67827791686005,425.177621513658,415.24487613924356,655.1636679344875,638.0049915346905,619.5205984317879,7089503.4897431,47247.31941216943
607,140.950304384428,0.22242124945760455,6.36,157.76775765055208,149.41728458735514,149.41728458735514,433.4381265803417,425.14736735458996,415.4680044670604,653.7380900417095,637.2135667033004,619.7939800316337,7088295.596746212,47439.59586952686
608,138.8773872653876,0.21919184928618662,6.43,157.2872626529455,148.62274262092592,148.62274262092592,433.3697238054762,425.29592751453487,415.8056628259362,652.5908645331189,636.6838143070776,620.136006857504,7092998.124357131,47724.85017618323
609,136.7844163504765,0.21556089078945817,6.43,156.67096161581438,147.67946854748558,147.67946854748558,432.9978496263051,425.12933436486173,415.8143771020576,650.9528254455778,635.679339353063,619.9182544797657,7087139.85419702,47990.014616813074
610,135.51129387925616,0.21294325283826976,6.43,156.20664926561287,147.06621363050743,147.06621363050743,432.8506149047457,425.1061123089271,415.92904426159095,650.179579876779,635.2016292679422,619.9340969333138,7086166.884977938,48183.51346680746
611,132.9999002219754,0.21030876677507582,6.49,155.71944029644177,146.12941054365052,146.12941054365052,432.82625735,425.25267165742423,416.223362304813,649.325489150209,634.7307987991816,620.0214943450306,7090746.767321961,48523.74851128188
612,131.8326238579329,0.20795065109416777,6.49,155.3516922510263,145.5881181262906,145.5881181262906,432.60372714406793,425.19043203361423,416.3718151618425,648.4704507706664,634.128431346874,619.8674398998331,7088492.201008359,48688.67248396904
613,129.68581525155992,0.20531518511683133,6.49,154.6969090926545,144.65522529316368,144.65522529316368,432.45110916526335,425.14561558471996,416.4433694078584,647.2641326854593,633.1716054771728,619.241211011192,7086686.204122601,48990.18469440325
614,128.0433489924968,0.20384420107219925,6.56,154.52802355368365,144.1394452098825,144.1394452098825,432.4720779512621,425.34853185614975,416.83271630137835,647.1609233425218,633.2943664356771,619.6346511894566,7093278.316099133,49211.22254751681
615,127.11631370334679,0.20223734767995216,6.56,154.10927973695334,143.67715719843574,143.67715719843574,432.43598762151333,425.4017842366431,417.00497808950183,646.3493623568526,632.6499990693655,619.1881212850086,7094897.257924532,49380.829884639286
616,126.6928817022928,0.20085542127477152,6.56,153.90662428829586,143.41865553215848,143.41865553215848,432.3422583862004,425.4308378960873,417.19469916314665,646.2073766354351,632.6717343196464,619.395925244412,7095778.010090057,49475.9763558025
617,124.20197775545462,0.19907948523120056,6.62,153.4706973984194,142.61139099574092,142.61139099574092,432.4424430972143,425.65602375364665,417.5466545461697,645.7877369883072,632.4517015895591,619.3477968233833,7103013.358488629,49806.77426181728
618,123.99076921305456,0.19800676017804442,6.62,153.21319615621192,142.3828412504982,142.3828412504982,432.4354047471494,425.7597066025938,417.8103367088484,645.4903822720479,632.2740715569781,619.2748463100386,7106394.705996433,49910.47125892052
619,123.09238457708247,0.19671804441602792,6.62,152.8460328794971,141.9260989301957,141.9260989301957,432.41555589187806,425.8363469330211,418.0132790607495,645.1222408333975,632.05032125392,619.1535842241097,7108793.803965202,50087.99549589226
620,120.4744365970308,0.19522424240062275,6.69,152.41980679661495,141.11258250686936,141.11258250686936,432.55257620014606,426.0803342309893,418.3565475634305,644.9016977744393,632.0004990582441,619.2290662686705,7116655.195250681,50432.46370254929
621,121.13027769039911,0.19459521039480254,6.69,152.2530554057304,141.10923310087023,141.10923310087023,432.57918897556635,426.1936268830937,418.598529051255,644.766028937841,631.9594708661054,619.2815378057925,7120439.075901726,50460.47603994678
622,120.4481049397703,0.19330329264684987,6.69,151.87130993041583,140.6756897942002,140.6756897942002,432.5634013905134,426.2607204972633,418.7786097013323,644.4963478083047,631.7979903013617,619.2280703581295,7122526.662094973,50630.82805930995
623,118.10522549061976,0.19180719351160969,6.76,151.44033233417485,139.9343701563061,139.9343701563061,432.72238101366145,426.52283582424775,419.1634037650146,644.2978309709492,631.7156771568448,619.300367467906,7131022.245367641,50959.76233288733
624,119.01831008502221,0.19113430048257762,6.76,151.28215957533533,139.9562185033296,139.9562185033296,432.7348034746465,426.64087202881296,419.4524325911379,644.0723814521693,631.5699960492186,619.3049097087918,7134977.582070676,50980.06832687418
625,118.71518992417609,0.189918646939214,6.76,150.91165515028777,139.5698823959648,139.5698823959648,432.70760943385574,426.7040905754646,419.6381575681624,643.7002765165169,631.3269204563076,619.2466572866184,7136952.071056646,51135.3305493864
626,116.99356914011027,0.18841567912784307,6.82,150.4611103534567,138.89039716829552,138.89039716829552,432.79427287396686,426.8998569503774,419.9545070894813,643.2274375202261,631.0482873967768,619.2182793736355,7143253.651805709,51430.86777374626
627,117.70964506750572,0.1873543793535486,6.82,150.19574491632588,138.78940480445783,138.78940480445783,432.7314161622548,426.9347798218809,420.12089094939046,642.6626479663074,630.6973468169235,619.0886194536178,7144385.255474962,51476.445666301246
628,117.1735759284336,0.18593178919676356,6.82,149.73561797664755,138.25664089591007,138.25664089591007,432.6833992396975,426.9885327005359,420.2838800723001,642.2167878137559,630.4939345077595,619.0746605137988,7145987.398191795,51686.39532890017
629,115.32023913159372,0.18436693393802428,6.89,149.21712960737176,137.44942608965485,137.44942608965485,432.85679456022876,427.2810633618422,420.68741083731175,642.0186275563912,630.5758083470596,619.3706398259684,7155480.446420969,52059.00562839474
630,116.49707868084856,0.18339573398128683,6.89,148.96357284153842,137.42857564567854,137.42857564567854,432.90865606889383,427.4223074853656,420.94344443597424,641.9179007565641,630.6851487328049,619.6409883636826,7160204.083293654,52101.27551459352
631,116.21823477774353,0.18207294507875993,6.89,148.46825850020315,136.90420792833348,136.90420792833348,432.9429114046834,427.5399680498503,421.1467624413159,641.7519734746458,630.770896995266,619.9023054666109,7163948.520262986,52328.183542854764
632,114.94836406232065,0.18044956011829671,6.96,147.94140192641342,136.1947366167644,136.1947366167644,433.14718788564835,427.8284028035335,421.5093944341588,641.7997606043098,631.0597490768824,620.3710781559284,7173346.957623668,52669.78104894467
633,115.89967747492487,0.1792120231172778,6.96,147.62843573310658,136.08282565227222,136.08282565227222,433.17938082060505,427.9235875279117,421.68503223376814,641.7790765115678,631.2172527603976,620.6660652001342,7176496.196745342,52736.23737857411
634,116.11745752548072,0.1776581838262059,6.96,147.12446408007827,135.64269192789112,135.64269192789112,433.20657080963423,428.00395552258664,421.83295091164075,641.7332355936996,631.3459899564311,620.919404218861,7179022.143995471,52925.978111757795
635,115.25942280075323,0.17574644219667013,7.03,146.47499242248057,134.85096442140298,134.85096442140298,433.3999946633387,428.26799185950324,422.17232128734446,641.8693786165421,631.6931531850232,621.42354454789,7187573.548353427,53300.1271380796
636,116.49093459178506,0.17440235564480133,7.03,146.15667918408664,134.8026407468267,134.8026407468267,433.45844692674086,428.37372716521617,422.3499080759285,642.0359802681572,632.0005329152967,621.8427564863777,7191104.098411806,53345.424530053846
637,116.31352877441493,0.17276343038330477,7.03,145.52776820296236,134.19473407288774,134.19473407288774,433.5072939761955,428.4622753429403,422.4897783667849,642.1358252447652,632.2764614171814,622.2378422268362,7193837.3515741695,53607.448915743924
638,115.0990606780946,0.17061882200985767,7.1,144.78298136454075,133.2804138498231,133.2804138498231,433.70404715908086,428.6971422881583,422.7670427640645,642.3835538738488,632.6998874856572,622.7801654234828,7201360.88134552,54031.651563295905
639,115.37965988544636,0.16869412931501926,7.1,144.25509957157365,132.88507378192364,132.88507378192364,433.7085836849267,428.7236122627532,422.8366791188838,642.5456921372884,632.9698548155908,623.1175469463587,7202090.641124459,54197.89022312422
640,115.16717429685987,0.16656920795126107,7.1,143.59334964017066,132.2827665556661,132.2827665556661,433.7013187087132,428.7331816439414,422.8852934059354,642.6114474002876,633.160782740458,623.3882013977686,7202167.222938429,54445.24188952213
641,114.317719628849,0.16437054214560476,7.17,142.83973385301854,131.45313647258362,131.45313647258362,433.8579106976439,428.92488297280084,423.1385620061711,642.7247664579072,633.4375951070142,623.7779014317922,7208268.0085986275,54835.2683094938
642,114.74065431494232,0.1628505911285345,7.17,142.35538072688493,131.11190171234168,131.11190171234168,433.87399927300095,428.9676013924334,423.24527079890186,642.9088095068864,633.7455698829808,624.1758462913147,7209562.219657037,54987.854843832196
643,114.32816177729609,0.16099786191730558,7.17,141.69434481383243,130.44835741228982,130.44835741228982,433.8769405330941,428.9825734318615,423.30388024661056,643.0050100466225,633.9553188602247,624.454384098404,7209787.896717724,55269.28847352795
644,113.22943116307391,0.15883105980113355,7.24,140.89462845968745,129.51263638976275,129.51263638976275,434.04818028610816,429.1717048899659,423.5484476963205,643.3961991332114,634.4789425329411,625.0357241817578,7215750.048044113,55714.64105115289
645,113.40941129178647,0.1569620612602236,7.24,140.31809055269062,129.05656121781402,129.05656121781402,434.01134723426566,429.15075031698575,423.5816093941165,643.5234117932052,634.69223202307,625.3105192045474,7214850.08040963,55904.558530990405
646,112.94773471612169,0.1548193521895509,7.24,139.70105394251792,128.45606355350068,128.45606355350068,433.9632371007277,429.11521140759834,423.595085101898,643.7083683875361,634.9593101281818,625.6150000592777,7213395.897821334,56154.57689015222
647,111.67634569409746,0.152353174916664,7.32,138.67489092276335,127.26374610227646,127.26374610227646,434.10244982650755,429.29887601975497,423.85727742657275,644.0446587113742,635.4394250117368,626.1600491058075,7219049.547030279,56725.10646691664
648,111.4304529301491,0.15005281175743912,7.32,138.10170475182593,126.6322960620451,126.6322960620451,433.99709997996666,429.21523789443006,423.82789974063604,644.1842077928058,635.6338390130949,626.3778535937344,7215956.385987133,56983.53903692612
649,110.51527093942543,0.1475515828533871,7.32,137.37657013058796,125.68922419092274,125.68922419092274,433.87847706604566,429.1187641221148,423.7721541966831,644.1446079564429,635.6673999620174,626.4169543129918,7212288.9274240695,57381.9193638156
650,108.94120496741876,0.14492939652907189,7.39,136.5278918430123,124.46647667803721,124.46647667803721,433.9525652531732,429.23329643119405,423.9378335300685,644.4089107463309,636.0215363140021,626.7344242553983,7215579.857768863,57972.07449226441
651,109.29439911800992,0.14259355044786903,7.39,135.93122994720073,123.90738703594795,123.90738703594795,433.8122508679282,429.1241658491925,423.87119195530295,644.4456252720818,636.1289530251298,626.9737451880903,7211651.915506646,58201.95299102228
652,108.07502695869579,0.1394992103016497,7.39,136.07278386259577,123.7542461149395,123.7542461149395,433.61745729420807,428.9435110293351,423.70771386771173,644.5944063443585,636.3253975442667,627.1288464559905,7205509.814500252,58224.34413933542
653,106.31021836994601,0.13617822260718615,7.46,132.65140957885117,120.4173007112682,120.4173007112682,433.5159894175747,428.90672180564155,423.7396012861028,644.7732551182164,636.6450853640456,627.5410305291958,7202673.955376332,59814.278453613704
654,107.76152911772752,0.13333650982796463,7.46,136.4711101795239,123.94744623216333,123.94744623216333,433.2983770745422,428.72172047723944,423.56937900625707,644.9795774663487,636.9418626385183,627.9348969890075,7198150.281205628,58074.21209568873
655,105.54626781643772,0.12967515959534404,7.46,130.16795591352093,118.42066846244367,118.42066846244367,433.00764602994,428.4531907662236,423.33588812156256,644.6211503126302,636.666874840413,627.7725606501851,7186451.683424383,60685.78886382084
656,105.01092795269825,0.1259258895186679,7.54,134.0790158304928,121.0460720140301,121.0460720140301,432.9893565097471,428.45135719833513,423.334417670963,645.0418195564542,637.0858490208491,628.0922464891789,7187695.61051792,59379.83357018652
657,105.69752856690224,0.12207248860858222,7.54,132.4757403027676,119.98602492880644,119.98602492880644,432.6088853098714,428.09597083268994,423.00573422996933,644.4616365964722,636.6022873315575,627.8199344992311,7175257.232224531,59800.774602558595
658,104.56927810413322,0.11799394092097448,7.54,132.2087790698458,119.33998775148387,119.33998775148387,432.2592869560676,427.7556059275799,422.6580922080175,644.4213447484724,636.5705404878652,627.7078663715776,7163531.623758452,60026.24735202707
659,103.18882745713069,0.11406327679198891,7.61,131.39921935835548,118.20508829616695,118.20508829616695,432.09005667703775,427.62176230845665,422.54309888940435,644.518359221492,636.7503233389898,627.8942849927583,7158478.298144347,60559.8151596362
660,103.49164416247686,0.11047536313080442,7.61,131.0102976478622,117.97869869467137,117.97869869467137,431.7601981916708,427.29745398804675,422.216121823961,644.3339371354965,636.6211349204352,627.8363239434032,7147509.379476458,60583.04980947618
661,103.46168330735544,0.10664904764280259,7.61,130.48976895798293,117.53697993289904,117.53697993289904,431.42657172606266,426.9636557592654,421.8733642069706,644.1334479914367,636.479515530596,627.7414801839464,7136121.2860490605,60713.83908386124
662,101.93069209555959,0.10195007233582265,7.69,129.4317635114344,116.15344952666793,116.15344952666793,431.21268680399254,426.77971544528367,421.70204220722934,644.0288977357857,636.4952404429852,627.7946355623424,7129257.596355719,61377.92399113292
663,101.77779350579897,0.0971544795403072,7.69,128.71555382217318,115.53670675501567,115.53670675501567,430.776131738399,426.3478764562516,421.2599895088806,643.7228656649373,636.2638424217524,627.5999505935437,7114513.181409565,61577.94679482424
664,101.34020078221268,0.09245688748622305,7.69,127.87668461990138,114.73706687701679,114.73706687701679,430.3438820202782,425.9063177054014,420.7980486360028,643.3341606679168,635.9115627329123,627.2416395678725,7099359.567373164,61875.030978286675
665,100.05005112873232,0.08792025673754966,7.77,126.76364812060625,113.41715722908673,113.41715722908673,430.1161492697077,425.6930745036366,420.58977269739273,643.118481324652,635.7908755305727,627.1396693973566,7091539.245966539,62526.159350323214
666,100.51703462405736,0.08360322709525358,7.77,126.34098661230004,113.33583595387515,113.33583595387515,429.6314658852635,425.20359912933543,420.087300660368,642.4891017521136,635.2237311931931,626.6369540849907,7075196.099630618,62426.822373375755
667,100.56620854690102,0.0809392790396597,7.77,125.86578860578496,113.00083500141075,113.00083500141075,429.5014747944409,425.058830353472,419.919502278124,642.5135586752037,635.295674038554,626.7306187335403,7070195.823994448,62567.64230022
668,99.80215220539851,0.07888569203685769,7.84,125.04220717680805,112.07500867711373,112.07500867711373,429.69120089850594,425.257562197229,420.1234825055222,643.2903347493589,636.1479110150091,627.5985454467191,7076295.797447128,63138.92705405735
669,100.54910581163344,0.07599107267656868,7.84,124.73753275779964,112.18801140320153,112.18801140320153,429.5005990716852,425.05667019288103,419.9102794141362,643.2941742524827,636.1962920095544,627.6791947539696,7069674.657322067,63016.311358918676
670,101.01117352109486,0.07420783010621146,7.84,124.4125114791267,112.15145800180925,112.15145800180925,429.5040573854135,425.0467206440942,419.88399889067796,643.5346364441508,636.4755178375437,627.9642593090359,7069323.33685237,63033.71764224703
671,100.58047042343813,0.07258920431159943,7.92,123.66423154833645,111.42511593548953,111.42511593548953,429.7170502784018,425.269918940709,420.1186047705274,644.1253854451372,637.1155405960781,628.6104921367615,7076342.029772649,63507.60302434465
672,101.21422755922698,0.06997306552508054,7.92,123.37852149595317,111.52994016497688,111.52994016497688,429.4919100807926,425.0344486858481,419.87063712115827,644.1587436669561,637.1632214520903,628.6407075362931,7068567.007918903,63378.2013821846
673,101.37253815794027,0.06866096861545867,7.92,122.77733699897847,111.19761540682832,111.19761540682832,429.50733190605735,425.02953344734505,419.8449439216242,644.3473724234731,637.3242160197715,628.7492148157626,7068215.803081123,63564.4548421412
674,101.2327932438338,0.06738162505178469,8.0,122.02171152341705,110.6007302310884,110.6007302310884,429.7310396341734,425.26009726591974,420.08957195860194,644.9783235753545,637.991140383206,629.4352052059261,7075546.071175889,63973.7735582061
675,101.9180647816016,0.06492456674188896,8.0,121.65196527929295,110.68139900737303,110.68139900737303,429.5142915343917,425.02858490911836,419.84244755541346,644.932121300788,637.9583253779783,629.4022256545614,7067890.447034979,63857.97894155776
676,102.37780802375988,0.06380086872128454,8.0,121.25087369904496,110.6143151187221,110.6143151187221,429.53185342639404,425.02658181640146,419.8230509495149,645.0832992666375,638.0775113877227,629.483200334011,7067785.447093291,63895.757429835845
677,102.27501155092286,0.06253193962775172,8.08,120.47455475484504,110.04947882129719,110.04947882129719,429.7558052977746,425.2564876327102,420.06589464894773,645.8033772616786,638.8173227442862,630.2198302826407,7075108.394911193,64290.248992455854
678,102.75723783978873,0.06001208603033681,8.08,120.07793585088852,110.05085157376563,110.05085157376563,429.54219512225933,425.02594651227815,419.81709689437326,645.7219112678804,638.7412059545317,630.1459361964831,7067440.116882328,64219.76764209876
679,103.13425604679796,0.0590039166611509,8.08,119.76273562654117,110.05483326521856,110.05483326521856,429.55470006273845,425.02081811649987,419.79455345260243,646.0852200393741,639.0814387157712,630.4298112698592,7067271.867798844,64215.9154497794
680,103.18636139707937,0.05794471050365613,8.16,119.09092993650368,109.68293531804908,109.68293531804908,429.77213121652153,425.2481619695699,420.03889490082423,646.8071137859569,639.8247617268424,631.1736408012674,7074618.4662812315,64500.630346615595
681,103.56781832553544,0.05559197368658708,8.16,118.7257832149676,109.69698348676717,109.69698348676717,429.56285315393615,425.02164736464874,419.79105984367357,646.9014543773908,639.8920544065614,631.1763456547001,7067091.8540116325,64423.7574214075
682,103.81096967520348,0.05480065551617552,8.16,118.48747488516696,109.69641114162744,109.69641114162744,429.5742135344852,425.0166750299288,419.7674045850975,647.154005810141,640.1017170439286,631.303768778057,7066926.165859307,64422.583130229315
683,103.90416052246927,0.0540307853648232,8.24,117.98715396151871,109.4678405224704,109.4678405224704,429.791316930884,425.2432017899498,420.00840169954466,647.7985428392752,640.7533515236161,631.9335659153177,7074327.8397946395,64624.713578254035
684,104.06118933225885,0.05186567321974356,8.24,117.50910131993125,109.32544435941243,109.32544435941243,429.5850874152216,425.0195035299096,419.7632238030944,647.6761201501214,640.6057756252712,631.73857569806,7066803.605080612,64640.062946811995
685,104.46561493843332,0.0512268413193,8.24,117.4730206304434,109.53706471555557,109.53706471555557,429.59438542630727,425.01552169513883,419.7444674240336,647.8988623410448,640.79898743364,631.8687045055683,7066794.943099203,64515.10236694916
686,104.58948802049436,0.05054018719839459,8.33,117.06574899453557,109.40422418039755,109.40422418039755,429.8257133723365,425.26415673390704,420.01468889533123,648.5312027627355,641.4660436623442,632.5484090120615,7074987.826822145,64668.32409648221
687,104.70550969152934,0.048343021682562215,8.33,116.71327636157095,109.32446647521012,109.32446647521012,429.58641523232853,425.0147744441417,419.75052327700826,648.3263751137039,641.2765038816011,632.3614896273573,7066645.771903111,64639.197425267186
688,104.89701677725319,0.04783963732179486,8.33,116.62196661888096,109.40283570174714,109.40283570174714,429.5916302989835,425.0104180586983,419.73488590369897,648.4436540820273,641.3813428431425,632.431025951779,7066546.790000385,64591.98927224456
689,105.05892946539198,0.047304037029231694,8.41,116.34203713212662,109.37385580952504,109.37385580952504,429.79644790480995,425.22998577758653,419.9730658196936,648.9599267587843,641.9285593192324,632.9861182204677,7073833.09925909,64675.72206266729
690,104.95098807226628,0.04543407116563447,8.41,115.88090643061176,109.11839161812458,109.11839161812458,429.5849889817058,425.0108678664292,419.74256607512893,648.6998303540038,641.6846387455103,632.7503375658856,7066394.901382637,64758.972310666904
691,105.03233198106071,0.04501344958386455,8.41,115.78124414135493,109.1307410893363,109.1307410893363,429.59006173664693,425.00792277031314,419.73019670633175,648.8551267166587,641.8364219409208,632.8714398154244,7066304.230733604,64750.813200736964
692,105.14150004122507,0.04450535590327931,8.49,115.54852214290209,109.10302470384792,109.10302470384792,429.7915074265282,425.22507637729666,419.96710270722093,649.4264351515471,642.4496522235788,633.4935616448231,7073510.675917026,64833.314155290806
693,105.01318745470026,0.042702830576645256,8.49,115.12431187854503,108.8530395942127,108.8530395942127,429.58366400544116,425.0112124299787,419.74376728245903,649.224610248393,642.2762031917438,633.3308038545894,7066249.93234658,64915.50404736943
694,105.25750294314429,0.04234697606940996,8.49,115.20643394763756,109.04650237766917,109.04650237766917,429.58691042543603,425.007679130864,419.7317262772242,649.3805360449167,642.4476090387147,633.4936564830398,7066246.563515561,64800.304543858576
695,105.4098793019294,0.04189272629398144,8.58,115.05294927248157,109.09485994944734,109.09485994944734,429.80874379308824,425.2478769199212,419.99477187436594,649.9620973368861,643.0825103302888,634.1484276687538,7074264.450050113,64845.07568301755
696,105.2387526708295,0.039953383483556815,8.58,114.5906886642196,108.80921233511194,108.80921233511194,429.5792125768326,425.0117916437489,419.7488503482357,649.7202104464956,642.8385660517172,633.8717002901095,7066243.283144301,64941.59025231796
697,105.39533372070893,0.039579652466208426,8.58,114.59627011140948,108.92399116097617,108.92399116097617,429.5795645245385,425.0070566639891,419.7376206010243,649.8541153738535,642.9827617233901,633.9964208543679,7066153.644785281,64872.33500599864
698,105.58083600005531,0.03914483838987248,8.66,114.5382945779589,109.03742890612878,109.03742890612878,429.77214633924694,425.21711908649155,419.9694680306586,650.4125696328766,643.5751802534013,634.5762497680616,7073207.296231119,64869.53486697216
699,105.52382710943719,0.037402520914373794,8.66,114.23179864887707,108.89007368920585,108.89007368920585,429.5732726436702,425.0124964060796,419.75540812177735,650.250480861189,643.4100359373518,634.3690686937634,7066314.5045965435,64894.01894212345
700,105.68032070491702,0.03704403150937252,8.66,114.30100322196883,109.02689388866204,109.02689388866204,429.5721345163907,425.00732979110376,419.7449012493299,650.4059707634761,643.5746303661261,634.5044701198904,7066223.398766717,64811.74641169475
701,105.89733246985489,0.03662432986583197,8.75,114.35034752067457,109.2030302268924,109.2030302268924,429.7847423155793,425.2393117935167,420.0008155188449,651.0323419480012,644.2317274872498,635.1289279899838,7074043.126858504,64778.817146014015
702,105.82928335690326,0.034685745510866894,8.75,114.09469617435968,109.06966542595525,109.06966542595525,429.56877175919584,425.0137193582396,419.75985571269155,650.9045301486923,644.0758644998948,634.8819674627298,7066461.053498389,64788.50948979612
703,105.96773802444913,0.03428730563897808,8.75,114.19100612469016,109.20326847112337,109.20326847112337,429.566308467444,425.0070841251805,419.7466920397935,651.1582732644604,644.3220667073427,635.0484568136675,7066318.957525797,64707.943786447606
704,106.22631169115485,0.0338450462315667,8.84,114.35312044403321,109.44667857173422,109.44667857173422,429.7748865311071,425.2352478616884,419.99868962015614,651.8361403532414,645.0126092189881,635.6645170518127,7074050.817997752,64634.67791177631
705,106.08608305668636,0.03193508375642229,8.84,114.07905658957327,109.25637038012388,109.25637038012388,429.56852112528895,425.01673794000703,419.7601862737062,651.841645823407,644.9455096639877,635.4383327550064,7066671.142883993,64679.71724026423
706,106.25196981360301,0.03151249166290637,8.84,114.2228348946938,109.42287008936292,109.42287008936292,429.5649342893995,425.0078550208273,419.7429546351633,652.0992315974995,645.1702299076012,635.5520438518537,7066473.279216648,64579.491229261635
707,106.51904148727704,0.031076848857377826,8.93,114.43725799034283,109.69218265153704,109.69218265153704,429.771494789155,425.23151825202086,419.98734980105223,652.753271701075,645.7906493802337,636.067346023722,7074070.0804958865,64490.193462266405
708,106.32711666547883,0.029162889399329872,8.93,114.14093974996777,109.46222135810598,109.46222135810598,429.5757470672086,425.0188739731841,419.74742547475904,652.816965043371,645.7373683961736,635.8144164321285,7066862.708458921,64559.83279692141
709,106.4799352624567,0.02877429429276579,8.93,114.29722305500512,109.6225270763129,109.6225270763129,429.56839240186764,425.00734823298245,419.7298448791404,653.0697479211701,645.9411367509092,635.8956235481436,7066572.98278914,64462.781248144354
710,106.67067230609595,0.028376272618014342,9.02,114.44757125739638,109.81906545909794,109.81906545909794,429.7697230349016,425.227556649929,419.9737519873804,653.7120367146941,646.5048355324757,636.3501891476627,7074012.109175924,64415.154869539816
711,106.29408278024572,0.026566134910097183,9.02,113.9520774163853,109.39765866346818,109.39765866346818,429.5769778587147,425.02322252103164,419.74973945055774,653.7337622937945,646.4518524991719,636.1289892142095,7066969.560704133,64598.91049810967
712,106.46166957315522,0.02620659446672735,9.02,114.14179085659656,109.57861196044637,109.57861196044637,429.5633871811738,425.0065712224591,419.7283421867433,653.9160424195331,646.5665026106049,636.1535290340352,7066521.543580672,64488.146155122064
713,106.64212559638217,0.02585470713503235,9.11,114.25869435918928,109.75834231459896,109.75834231459896,429.76016224079206,425.22332855711267,419.96946764337775,654.5065404018119,647.0347478687942,636.5556532564582,7073836.119394533,64449.18873791739
714,106.22897825363233,0.024165924915170445,9.11,113.74564763479167,109.30496547811569,109.30496547811569,429.58527796691493,425.0382873805833,419.7656949636635,654.5116174251584,646.8549522313558,636.2461996363676,7067416.2554994,64657.778579275895
715,106.26145337426254,0.023707157907020715,9.11,113.7852523076416,109.34150304653778,109.34150304653778,429.55662705023576,425.00596041602836,419.72698244716037,654.6658343695477,646.8514695315724,636.178494892155,7066362.656143475,64626.53666957459
716,106.43425890202815,0.02340879416221142,9.2,113.94129501461173,109.52475164673021,109.52475164673021,429.75033917604605,425.2184817532002,419.96305660157066,655.2175401770108,647.1978277439889,636.5167325650988,7073538.653262875,64583.92780545557
717,105.95894264980018,0.021893784460100596,9.2,113.36417672759406,109.00309581864458,109.00309581864458,429.6000326016493,425.0585205121871,419.7851444334174,655.242802247419,646.8956785653972,636.1439452698769,7067911.6827996615,64841.384822308144
718,105.94484198232097,0.021303377790477418,9.2,113.35334476358629,108.98689077158647,108.98689077158647,429.5531685010928,425.00646051570993,419.7247306003411,655.3478084623011,646.7704250440516,635.9922777646256,7066170.920983202,64835.053747816375
719,106.14670420065774,0.02103587351157077,9.29,113.55669627606181,109.204643857136,109.204643857136,429.74165385613725,425.214094128674,419.9572770794035,655.8511373913668,647.0637302039559,636.3124545942222,7073205.086214406,64770.1859223838
720,105.88187162359318,0.019691057467185358,9.29,113.23637709385595,108.91480930823761,108.91480930823761,429.60818326383935,425.0711172226448,419.7981115722623,655.8501990668531,646.742442874436,635.9611858635217,7068278.522079055,64897.31347805295
721,105.84576236928375,0.019026846120149488,9.29,113.1978140882399,108.87844837178392,108.87844837178392,429.5498132033559,425.0072357757932,419.7253282174058,655.8959895941169,646.5776778162552,635.7822127221515,7066132.7120740665,64899.278211107114
722,106.06006645477606,0.0187725962692471,9.38,113.41840323169,109.1146202171303,109.1146202171303,429.73418975173485,425.21013833476957,419.9526435076412,656.2981570965353,646.8550851285156,636.0967924368462,7073020.530321816,64821.932351934236
723,105.83276079770718,0.017464258975981473,9.38,113.16234536000178,108.88180421058804,108.88180421058804,429.6065231445343,425.0723544944039,419.7975856477017,656.1753214744895,646.5654136088273,635.7889405217074,7068300.1767289415,64917.18453763091
724,105.80702937085104,0.016811865504868795,9.38,113.127375028757,108.85708944331205,108.85708944331205,429.546782216669,425.00762709009916,419.7244504357471,656.0760446912951,646.4199213516362,635.6369064681386,7066133.105950091,64912.01576384072
725,106.07349708538335,0.016576691250875575,9.48,113.387745958792,109.14574868120305,109.14574868120305,429.74622040039844,425.22812667168057,419.97276403958006,656.384333048295,646.7482729001263,636.0113766141642,7073637.306304647,64809.09601862358
726,106.01021281470109,0.015588387564156703,9.48,113.30651745517658,109.08367632745573,109.08367632745573,429.64805972591245,425.1233860343843,419.85613487925195,656.1961129818209,646.5400090267028,635.7960624927814,7070116.504928682,64813.698464883644
727,105.91406886940635,0.01463461986647241,9.48,113.20270183678251,108.9910283051122,108.9910283051122,429.5548023210409,425.02352168355225,419.74411224612317,655.9865735353206,646.3275101000763,635.5783334520019,7066740.690504376,64837.82014352196
728,106.09802409274785,0.014280554269231027,9.57,113.38232391904558,109.19550949061733,109.19550949061733,429.71603036035845,425.2022527849389,419.94514988936226,656.2101916333517,646.5834919670928,635.874169403158,7072805.77442497,64771.94719287156
729,105.99562491691995,0.013388712335425934,9.57,113.26624680085514,109.09124406023075,109.09124406023075,429.62936154587595,425.10873728420177,419.8387650093809,655.9720808357515,646.3451826716881,635.6273938347038,7069633.72923413,64804.77686486818
730,105.92240639719301,0.012681859115173388,9.57,113.18352826202388,109.01554444910258,109.01554444910258,429.5596538663072,425.03361560810936,419.75390517578467,655.7469893519547,646.1176180069729,635.3925931080173,7067090.8012121525,64826.45054817528
731,106.09920894463514,0.012273857118503484,9.67,113.35091368327024,109.21136498346192,109.21136498346192,429.72766511405985,425.22086741700247,419.96612291143543,655.9692015171661,646.3739226417497,635.6924711309501,7073434.3780093165,64768.299334784984
732,106.00354729915846,0.011545135751889202,9.67,113.24695730065115,109.11155613690136,109.11155613690136,429.64955894983206,425.1377319449233,419.87432471961296,655.7653750807107,646.1706253540524,635.4850958666135,7070610.090875417,64801.66117330397
733,105.90074375383834,0.010850976120347688,9.67,113.13693853355278,109.00471457236478,109.00471457236478,429.57494517447253,425.057889459085,419.7857654202374,655.5935927761578,645.9979903732788,635.3071981630096,7067891.650557131,64840.23813359909
734,105.96989626867638,0.010279877727573439,9.76,113.19557227010664,109.08904118357786,109.08904118357786,429.7001846426267,425.1982404388677,419.9457172343758,655.7439834319484,646.1760549995556,635.5205775948482,7072609.652014853,64833.36525172022
735,105.87382100257858,0.009590754267390311,9.76,113.09134230436895,108.98833484431238,108.98833484431238,429.6234757793452,425.1166386167961,419.85643740468083,655.5621261318399,645.9912733929319,635.3294911863808,7069835.896765978,64867.82192667771
736,105.77122689349164,0.008853739983868847,9.76,112.97935757040864,108.88075184048422,108.88075184048422,429.53850758574515,425.0268820906627,419.75922762961716,655.3746697191244,645.803090100975,635.136214157875,7066787.363592252,64903.917764504884
737,105.96314721290997,0.008503377970465964,9.86,113.16242789251557,109.09124511585959,109.09124511585959,429.7059127528964,425.2127474965849,419.9696728431054,655.6194272712918,646.0816323744717,635.4575741427487,7073093.5696323225,64836.49134374067
738,105.81141950326223,0.007722221957390696,9.86,112.99766015209899,108.93361326257582,108.93361326257582,429.6116298006791,425.11330069506556,419.8617987179017,655.4009076179856,645.861511405092,635.2310311170772,7069692.586923568,64899.09198075194
739,105.69519374466338,0.007027480414382392,9.86,112.86523888695457,108.81012707405374,108.81012707405374,429.5276785352133,425.0244504390629,419.76492668545245,655.2116020661944,645.6722150073222,635.0362380701737,7066664.760517886,64944.917817332134
740,105.88512104583248,0.006705847026800216,9.96,113.04440584854859,109.01737123192271,109.01737123192271,429.69312877186,425.20907830841884,419.97543232719414,655.4747873817735,645.97063478136,635.3795809025949,7072927.966486128,64878.907705811725
741,105.73259911019115,0.006107831142487585,9.96,112.86820669801139,108.85471069057213,108.85471069057213,429.62079805327176,425.1336723434389,419.8947074148427,655.3147566649569,645.8148632012079,635.2230349327094,7070323.551878691,64951.930026957016
742,105.66710297692623,0.005633148265323795,9.96,112.78535151358892,108.78297875089297,108.78297875089297,429.5633795044093,425.0739383308683,419.8306923749801,655.1887457330996,645.6965448775849,635.1062287690617,7068294.412172601,64976.106495103486
743,105.71139055091338,0.0051095753804120125,10.06,112.82157616339349,108.84854442114951,108.84854442114951,429.69758424818826,425.22539186911587,420.00497767098943,655.3669816753188,645.9106166939994,635.3617645979649,7073370.976057587,64983.606475156645
744,105.64359374285007,0.004717068134686198,10.06,112.7342029425215,108.77329214623215,108.77329214623215,429.648424850429,425.17469668454044,419.9512562410899,655.2796871247004,645.8288542546004,635.2804069119087,7071639.970998255,65012.649994001426
745,105.5692014139034,0.004272365190248539,10.06,112.63870909160107,108.69094461245113,108.69094461245113,429.59309590192436,425.1176021019608,419.8906641206985,655.1855350554201,645.7411103295351,635.1930528143032,7069692.074826611,65043.98411509196
746,105.60694556915873,0.0036721536559567447,10.16,112.66738046701926,108.74933847481239,108.74933847481239,429.7124991659749,425.25411396727543,420.04997729285543,655.3449556897339,645.9369183771158,635.4306862959016,7074267.809598866,65051.13418448379
747,105.52727185523749,0.0031387523240109516,10.16,112.56509530968471,108.66074634848216,108.66074634848216,429.6459266649827,425.1855910383847,419.97775687981385,655.2286033605915,645.8302911185452,635.3262389825752,7071935.645836328,65082.7081856788
748,105.43957066640716,0.0025498819120020055,10.16,112.45353590354357,108.56319142337246,108.56319142337246,429.5728982334275,425.11016444479156,419.8978422029489,655.0957747582576,645.7071502961239,635.2046678916056,7069368.860870106,65117.54829775711
749,105.47854439282283,0.0018243573265890323,10.26,112.48275866983779,108.62156239972091,108.62156239972091,429.6735133163567,425.22685466385474,420.03560117859564,655.24177659006,645.885237916492,635.4217638269348,7073285.085826056,65118.60932175498
750,105.40168038249661,0.0011843338531363212,10.26,112.37615131689817,108.53157153766391,108.53157153766391,429.59301954036164,425.1439221468217,419.94762521285975,655.1139039389236,645.7605875985985,635.2950651070856,7070472.85145722,65146.69189143309
751,105.30746824359468,0.000515682205056045,10.26,112.25073895789589,108.42297367261958,108.42297367261958,429.50848771221047,425.05717779326466,419.85610623715803,654.9649967834303,645.6142418761025,635.1467217009865,7067523.265106413,65184.73922737648
752,105.43383868085941,-4.178006729693706e-05,10.36,112.38070488443013,108.57190460674524,108.57190460674524,429.63202907792464,425.19699245758693,420.0175388643963,655.1478837654348,645.827536971263,635.399559734135,7072262.14868856,65138.9710285066
753,106.14994477028736,-3.705484268312631e-05,10.36,113.07891881688946,109.26212702856925,109.26212702856925,429.62847671414926,425.19536272552983,420.0202041188214,655.2869163812885,645.9933747691503,635.5894722183829,7072615.690335609,64730.71578119929
754,106.46446956023202,-3.05240467902701e-05,10.36,113.38547476916189,109.56638826708956,109.56638826708956,429.6342191413488,425.2024834562109,420.02986408469576,655.378480775965,646.0981152720805,635.706254582325,7073030.7166476585,64554.74921200979
755,106.81717537120306,-0.00014283526958447368,10.47,113.75213220017405,109.94762382619021,109.94762382619021,429.82638497669586,425.4152422431444,420.27227414943775,655.7278953761709,646.4847096882229,636.1440281556901,7080332.803134592,64397.32444174944
756,107.03468329186138,-2.1740586206631107e-05,10.47,113.97209118947863,110.1661460643306,110.1661460643306,429.84694903405733,425.43745595065644,420.29734168882,655.836557440927,646.6020840493345,636.2700699507579,7081198.843998713,64277.44908008043
757,107.17784566476035,-1.9547413770415467e-05,10.47,114.12360209136318,110.31483032178463,110.31483032178463,429.85330375425764,425.44412533296605,420.3045941489501,655.8760873205005,646.6489072457288,636.322847680701,7081506.721647397,64193.60571004715
758,107.4470349185709,-0.00012702253242791173,10.57,114.4170490638551,110.61852640444783,110.61852640444783,430.0265023729414,425.634523826573,420.51968829487856,656.1646135014506,646.9654367789299,636.6809433651305,7088021.313037734,64076.25868312718
759,107.6095743837813,-2.2284850612619422e-05,10.57,114.58075523841399,110.78344794965592,110.78344794965592,430.0489051346893,425.6574036407151,420.5434748597433,656.2427643833137,647.046166676359,636.7658804543036,7088877.907162817,63988.601531740234
760,107.73012071780497,-2.211203594859601e-05,10.57,114.71051042567308,110.90850520006072,110.90850520006072,430.058851856901,425.6669582348746,420.55243015766644,656.2751283018499,647.0802066624078,636.8025210613388,7089267.664420837,63919.9640427302
761,107.95399852152256,-0.00013516918864897587,10.68,114.95679489690066,111.16697561194138,111.16697561194138,430.2474585956192,425.8739843182629,420.78576599348315,656.5707403317958,647.4043082458714,637.1696420083834,7096312.606921702,63834.718610078184
762,108.03242138864246,-2.030322966473097e-05,10.68,115.03464249644296,111.24702840746389,111.24702840746389,430.27347905086356,425.9003109673905,420.8121412812165,656.6312234856642,647.4644551216919,637.230390400577,7097235.524319354,63797.07957972907
763,108.05000105638544,-2.1236983165806578e-05,10.68,115.05523145485911,111.26627132437252,111.26627132437252,430.286373463408,425.91265790948245,420.8230639922237,656.6556300701741,647.4851631664244,637.2486265511578,7097657.966793435,63789.8428904997
764,108.20360466272287,-0.00012461515514161636,10.78,115.22677694676493,111.45026011762401,111.45026011762401,430.460113487587,426.1017144731743,421.0337171684709,656.9174177081059,647.766072026098,637.5624708733325,7104064.928175986,63742.02196278764
765,108.24143977922186,-2.1351737464758713e-05,10.78,115.27008231746494,111.49172742353936,111.49172742353936,430.4895507026303,426.1299331807307,421.0596744916833,656.9641934404624,647.8105047257798,637.6049045895627,7105029.396824035,63726.964870076474
766,108.27066812753075,-1.891898760264521e-05,10.78,115.30213644316157,111.5227132666239,111.5227132666239,430.50193930151846,426.14153687339905,421.06977059647335,656.9895369677075,647.837439235982,637.6327093868364,7105433.897527853,63712.88582748588
767,108.45803777045495,-0.00013108651279503114,10.89,115.51021523252291,111.74296382237947,111.74296382237947,430.6838809751282,426.34083563296656,421.2942822619414,657.2680848630367,648.1447984250349,637.9827563205209,7112206.203484972,63647.910885826765
768,108.4895971087395,-2.0410740379284142e-05,10.89,115.54428855067556,111.77794043641522,111.77794043641522,430.7090968472542,426.3666134331894,421.3208826224738,657.3090289722654,648.190192492083,638.0333028594436,7113086.020567765,63635.86583180997
769,108.49471837104957,-2.015666384358461e-05,10.89,115.55387204793938,111.78690535808107,111.78690535808107,430.7194737631969,426.3773768858203,421.3320934318507,657.3322077772411,648.2147872808753,638.0610532965911,7113450.21744078,63634.02041280812
770,108.66498209068205,-0.0001308119455704082,11.0,115.7482564716539,111.99163292698711,111.99163292698711,430.8951241041863,426.5712384021128,421.55288792390826,657.5903305276279,648.5016546578793,638.3924695628245,7120035.652198142,63576.49644094436
771,108.72601785467639,-2.277067316258652e-05,11.0,115.81497468297715,112.05825413439153,112.05825413439153,430.91881345751165,426.59593225223966,421.5790283052593,657.6447768389938,648.5559235646531,638.4499844600493,7120897.489511875,63546.38972843338
772,108.75474059395985,-2.153402640958646e-05,11.0,115.85126588057602,112.09301988118867,112.09301988118867,430.9296949614449,426.6070380985203,421.5901252358347,657.6535151104811,648.564654073068,638.4601780996562,7121287.7958594235,63530.16274704283
773,108.93928827484349,-0.00013009222689153166,11.11,116.06842307317888,112.31520940767051,112.31520940767051,431.1054083101242,426.79911310436904,421.8062609010762,657.9137005601812,648.8470291509964,638.7805079998968,7127826.481161174,63462.70036580089
774,108.98519029491864,-2.3804301228502744e-05,11.11,116.12391362783447,112.3682417928263,112.3682417928263,431.131252696538,426.8252778245975,421.83251370092125,657.9452510380446,648.877400112221,638.8112987263519,7128730.134869488,63440.790931059964
775,109.00022556855204,-2.4328930955053174e-05,11.11,116.1445629022183,112.38850496619584,112.38850496619584,431.1442107885162,426.8381809231204,421.84490527981137,657.9374610584047,648.8685655526236,638.8023137036956,7129172.48801643,63433.28875280207
776,109.182574702466,-0.00013235706455461127,11.22,116.34934472686851,112.60538954468163,112.60538954468163,431.3202240219034,427.02982131322005,422.0591990815335,658.1675737545572,649.1217202659038,639.0918336692511,7135696.799084162,63369.05212030486
777,109.26808969981798,-2.7077381181017657e-05,11.22,116.45754289753621,112.70186272181057,112.70186272181057,431.3482440104398,427.05727690988,422.0852940000719,658.1817248670852,649.1339348477767,639.1020056435856,7136668.172248817,63323.426959363795
778,109.3080507665953,-2.6370632077110656e-05,11.22,116.49289471723904,112.74420641016764,112.74420641016764,431.3634525068422,427.0720679399269,422.0983366881472,658.1491340190088,649.0983164718959,639.0624044270871,7137186.1096332185,63304.23830088323
779,109.47635948578734,-0.00012801752352376017,11.33,116.68548453519674,112.94361097653108,112.94361097653108,431.53396878968255,427.2586518608171,422.3085658669611,658.368069796264,649.3367221279854,639.3346465669763,7143534.696997592,63248.68343798545
780,109.51317946182283,-2.2878858560226867e-05,11.33,116.72245022654913,112.98193793459868,112.98193793459868,431.5560925954629,427.2822965343831,422.334466118558,658.3710755972563,649.3425039711045,639.3448739344664,7144346.6413253425,63234.41403050598
781,109.51077259661541,-2.2655719033370936e-05,11.33,116.72941208023632,112.98286453668756,112.98286453668756,431.56691439944655,427.29368408337353,422.3462835037912,658.3496630581991,649.3219735818072,639.3254987571138,7144727.970066043,63237.27053093101
782,109.66210683339935,-0.00013486080868152506,11.45,116.90584428915724,113.16523393884108,113.16523393884108,431.7486312521562,427.49220586119816,422.5696683226028,658.5718803622401,649.570862009368,639.6144305021616,7151469.541519613,63194.934456500545
783,109.70478854594452,-2.4974348506456856e-05,11.45,116.95534993772478,113.2116509742499,113.2116509742499,431.7760397781419,427.519596379738,422.59654408658287,658.5686419318923,649.5716965815047,639.6186674969262,7152411.683250588,63177.34633935699
784,109.7184002026004,-2.4792113604177324e-05,11.45,116.97708676560111,113.2283318542317,113.2283318542317,431.79053405710215,427.53338337389323,422.60919188811596,658.554324653018,649.5617312805853,639.612741175742,7152882.230530942,63172.194744858076
785,109.89745661625354,-0.0001254263405326972,11.56,117.19233313967344,113.43732060936377,113.43732060936377,431.95732668174884,427.71355197249744,422.81030392502004,658.7690591307507,649.8033682184971,639.8939402241751,7159027.615903174,63109.98512170629
786,109.96044169037364,-2.7186339172424745e-05,11.56,117.26429795511234,113.50313858440198,113.50313858440198,431.9867697499439,427.74119418920765,422.8355253667504,658.7903030658102,649.8296012198429,639.9247534393711,7159989.272420457,63081.86153897606
787,109.96074579236658,-2.6446374853716925e-05,11.56,117.26997333034355,113.50405209035246,113.50405209035246,432.00226832528074,427.7559877422494,422.8495696464366,658.809904130497,649.8546161080477,639.9558471439985,7160485.0448866,63085.7217254821
788,110.1389844410593,-0.00013528001485041408,11.68,117.47344492276143,113.7087365821838,113.7087365821838,432.1762247714505,427.94608467722963,423.06529920390574,659.0730121621583,650.148195911061,640.2954834872417,7166963.44020484,63029.136156348606
789,110.15475036193622,-2.9055697113977708e-05,11.68,117.48573558796849,113.72076265537241,113.72076265537241,432.1992495416659,427.9715307712842,423.0947356007428,659.0920696434506,650.1799403997592,640.3414074335574,7167822.382972768,63030.02385496352
790,110.09652331705675,-2.7899902720673886e-05,11.68,117.41826308457404,113.65653798952073,113.65653798952073,432.2090191754662,427.98401029044607,423.11168903784164,659.089787967563,650.1889989656968,640.3633254249473,7168205.103871206,63069.00800138856
791,110.24625528278457,-0.00013357401745650588,11.8,117.58621822208686,113.82864616386208,113.82864616386208,432.37588268445614,428.1684182359029,423.32409856796164,659.333631615302,650.4659922437017,640.689591512124,7174478.257602699,63028.75857167515
792,110.22859168361369,-2.754429669660219e-05,11.8,117.55993831773384,113.80573312649538,113.80573312649538,432.39949462384885,428.19425021350827,423.3537070049684,659.3339043147744,650.4774166621505,640.7130563834224,7175331.394740026,63048.944878415095
793,110.24293395070643,-2.5069157547741305e-05,11.8,117.56349602551101,113.81419850450867,113.81419850450867,432.4108335062162,428.20638074586606,423.36707398785165,659.3152642204237,650.4696401472555,640.7145116397826,7175742.596644409,63047.86828824478
794,110.39984447946648,-0.00012084664414269142,11.91,117.74012899814032,113.99231015713234,113.99231015713234,432.5667998627491,428.3753591369648,423.55708538766777,659.5117807518216,650.6930994476515,640.9753399343049,7181504.815363701,62999.905918779776
795,110.41996523871595,-2.8299470762660484e-05,11.91,117.75475169678539,114.00887004811965,114.00887004811965,432.59126217028347,428.40093017347107,423.5839305963474,659.5009989229362,650.6916091768998,640.979880574158,7182371.28527529,62998.35514766379
796,110.37090696828926,-2.9313726884083735e-05,11.91,117.69737828376206,113.95526020842938,113.95526020842938,432.6051266556538,428.4161709210963,423.60069496272985,659.4563287458324,650.6549539301935,640.9484641339117,7182852.9513543155,63032.219295682786
797,110.55136885567968,-0.0001318741817001312,12.03,117.89902186278634,114.15817837690874,114.15817837690874,432.7712571970079,428.59692759641706,423.804989812713,659.6411150669188,650.8702444383808,641.2049568200367,7189026.54768437,62974.257735164814
798,110.57071287525598,-3.009020365019044e-05,12.03,117.9081857901712,114.1714231299295,114.1714231299295,432.79820151259776,428.62469805533203,423.83417639964966,659.5976609259425,650.8316685620003,641.1705388291537,7189965.430746314,62975.17569316782
799,110.55812886924025,-2.6742699234416634e-05,12.03,117.8913023381255,114.15747113176714,114.15747113176714,432.81405943030694,428.64037825565015,423.84919221238397,659.5402853948689,650.7732776127948,641.1104383760165,7190483.865073093,62987.41373460719
800,110.71374108727676,-0.00012596124359864902,12.15,118.07034856341583,114.33614329425308,114.33614329425308,432.97739327802407,428.81713268991524,424.04775651407846,659.7221916811576,650.9711205672161,641.3388865433388,7196512.890256822,62941.71451748227
801,110.6984307153952,-2.8492469091867534e-05,12.15,118.05313355970951,114.31987307982507,114.31987307982507,433.00743815462005,428.84663794695007,424.07586298811447,659.6798455943975,650.9253477412498,641.2890794636974,7197494.371531071,62959.257893029186
802,110.65649796503695,-2.8309559070072154e-05,12.15,118.00376018976759,114.27428734466011,114.27428734466011,433.0247902710998,428.8638256894249,424.09192489666634,659.6205648863515,650.8672560092792,641.2295860673047,7198046.420264287,62989.20419914255
803,110.8011043989866,-0.00012583744167193878,12.27,118.17277295354772,114.4430935622042,114.4430935622042,433.1869283498642,429.0388637099947,424.2879773605299,659.7956895079933,651.0607173353611,641.4535424214494,7204015.473228756,62948.451051029115
804,110.8242455804614,-2.8743223106642013e-05,12.27,118.19221560706123,114.46380737846805,114.46380737846805,433.21430691821706,429.06657177387206,424.31556999763154,659.7555558664424,651.0173492426593,641.4062429787695,7204957.292762837,62945.28775318523
805,110.79918032041712,-2.7321522097722983e-05,12.27,118.15956732651276,114.43553869896151,114.43553869896151,433.22988660218573,429.0823643462114,424.3309994730477,659.6865659563548,650.9433499424781,641.3271186334687,7205472.269903889,62965.33709566291
806,110.98804259604832,-0.00013259086759909167,12.4,118.37087708062705,114.646287654714,114.646287654714,433.39753079861214,429.26436658137845,424.53701695129024,659.8496507827819,651.1273157521781,641.5459461429357,7211701.044606066,62903.92120088449
807,110.92325063277043,-2.7390815642180932e-05,12.4,118.29862248738229,114.57869810502861,114.57869810502861,433.42773961482726,429.29489165714773,424.56780747753373,659.7843132637186,651.059375774089,641.4756099109179,7212689.941137622,62949.65870991226
808,110.95455528620919,-2.546706306028046e-05,12.4,118.32551750639466,114.60712430808955,114.60712430808955,433.44217044236876,429.30846012931715,424.5806014510728,659.7244963914035,651.0002609838845,641.4164115093851,7213161.362309406,62938.15856437351
809,111.13261377816019,-0.00012022610191930738,12.52,118.53493036466453,114.8108241272825,114.8108241272825,433.59968841496516,429.4763922151113,424.76701630239944,659.8789144258922,651.1709001526045,641.6149468796716,7218916.382360164,62876.61844807481
810,111.17689495302912,-2.7083725519072566e-05,12.52,118.577460502541,114.85432637826823,114.85432637826823,433.6262030352177,429.50252928282003,424.79300052932854,659.8204753308682,651.1115947354331,641.5546448547611,7219818.678977387,62860.659294619836
811,111.20116460927389,-2.8969902880593423e-05,12.52,118.59873235133549,114.87802252375177,114.87802252375177,433.64109530543453,429.51695409590565,424.8072744489043,659.7439929590266,651.0368764788519,641.4812580417713,7220316.496729087,62852.0263328544
812,111.40923521583254,-0.00012861891360804734,12.65,118.8410350071935,115.11317401092052,115.11317401092052,433.80380945318774,429.69202007732775,425.00500475639654,659.9107868545998,651.2245129353446,641.7044751398312,7226330.9170037955,62775.8810326805
813,112.35667735689795,-4.2849895310670405e-05,12.65,119.81791071596533,116.05898812149007,116.05898812149007,433.8023667359119,429.68803651334395,425.001785088756,660.0316742234467,651.3788319886258,641.8889522149307,7226704.1383623555,62267.509439229914
814,112.78464896619836,-4.090822267110994e-05,12.65,120.23843141900934,116.47697688988917,116.47697688988917,433.80270295702434,429.6876365256292,425.00308417059426,660.0099101522926,651.3674630441166,641.8880541033899,7226912.234388944,62045.84311302021
815,113.35144652742042,-0.00013489672580047074,12.77,120.82552844023101,117.05398471880306,117.05398471880306,433.9343369462826,429.83014810177065,425.1687227812528,660.2083486843372,651.5969338530432,642.1638814650022,7232010.2912410665,61783.54635781439
816,114.8110767194355,-0.00046446222195262177,12.77,122.27338026945563,118.48545578805467,118.48545578805467,433.78058050865764,429.6779263106746,425.0297788620216,660.221267338848,651.6714110160718,642.3058012749589,7227628.512353219,61000.13258405245
817,115.4475672600948,-0.00023316852592558668,12.77,122.93364659903669,119.12389413040415,119.12389413040415,433.7826691903506,429.6729135196875,425.01794546997434,660.2471418951563,651.6801088274766,642.3079942074654,7227784.070552085,60674.51138425576
818,116.0324778787248,-0.00022466457592218436,12.9,123.54638178033599,119.7189528246547,119.7189528246547,433.91496198697325,429.81726398274077,425.1844076506645,660.482817473803,651.9409731158224,642.6095812257387,7232940.579834897,60416.00272288181
819,116.58957658162986,-0.00041055617112517595,12.9,124.0708178183911,120.24378206326662,120.24378206326662,433.80036011718204,429.70003777015904,425.0660958047347,660.4545186237976,651.9237235611413,642.6056008325035,7229257.146472335,60121.6713448737
820,116.95066100630488,-0.0002466614295791869,12.9,124.4205556815749,120.58826122975616,120.58826122975616,433.7609170367424,429.6628415241777,425.0339166154624,660.4950526036387,651.9674711756747,642.6558087721354,7228175.929087429,59940.95822739848
821,117.36892812625828,-0.00024663811138792013,13.03,124.86120324932374,121.01274512633559,121.01274512633559,433.8770288958289,429.7921052998222,425.18708859467284,660.7349483741015,652.2209231852406,642.9400699569411,7232734.427856285,59768.36919371933
822,117.75854407355553,-0.00040787656175489406,13.03,125.24142886100904,121.38496507784822,121.38496507784822,433.7722133252535,429.6894031029186,425.08786982555483,660.8246122940302,652.3172603989318,643.0429892050034,7229459.89536477,59558.11653221036
823,118.10962745947062,-0.0002837682343315162,13.03,125.58645881913984,121.724226856947,121.724226856947,433.7273817562107,429.64742172281217,425.05022818137286,660.9456997561102,652.4382378513761,643.1649561265288,7228211.915207608,59381.86753654523
824,118.5704767325682,-0.0002953257931440634,13.16,126.07011968446396,122.19005224656266,122.19005224656266,433.83608105418165,429.767266381637,425.1901283596313,661.2641524023276,652.7682145114986,643.5196229704868,7232469.581568257,59190.3305432273
825,118.95221584612891,-0.00035913689002742277,13.16,126.4465292016241,122.5610277377997,122.5610277377997,433.76200007683667,429.6925538210977,425.1141818505932,661.423589250906,652.9300059409726,643.6818112311971,7230132.803184349,58992.103253671274
826,119.20515093246172,-0.00023488484539357923,13.16,126.67882909094068,122.79901340242436,122.79901340242436,433.7189039617711,429.65452123696605,425.083862734936,661.5055095749858,653.0281500595939,643.7932918163679,7228966.348715831,58868.2771011018
827,119.56142415703968,-0.000271496059994214,13.29,127.03827128577225,123.15174455081173,123.15174455081173,433.81375353045325,429.76305871491525,425.2159123401075,661.7494231493471,653.2950050724367,644.0934093498901,7232786.447723238,58730.686066237824
828,119.8047977254138,-0.0002709159068365885,13.29,127.25132998767155,123.37621240997126,123.37621240997126,433.75124747920137,429.7044268255828,425.16308428805416,661.7806546942264,653.3473750810791,644.1590696835791,7230919.032517917,58608.69685713836
829,120.05864774379326,-0.00024910107185105446,13.29,127.4771356948823,123.61213809700885,123.61213809700885,433.7018264412353,429.6575302017658,425.12014526024717,661.7930766474105,653.3641496331836,644.1790134454077,7229451.736436432,58484.96634499496
830,120.45558170831411,-0.000307948525613555,13.42,127.87316733695945,124.00305179759192,124.00305179759192,433.78713349555755,429.7542709651716,425.23674400837774,662.0011164781146,653.5816949813515,644.419167014692,7232890.616984102,58328.327505924826
831,120.66909998039463,-0.00027231436359242966,13.42,128.06705711668403,124.20465810618488,124.20465810618488,433.7320669957473,429.70109703774847,425.18592062375825,662.0053447004069,653.5895694039576,644.42850950504,7231194.759935381,58219.99649766193
832,120.87392255498924,-0.00023796413414867157,13.42,128.25475289783168,124.39854673395556,124.39854673395556,433.68860833449423,429.65847897702446,425.1445161312797,662.0113012681946,653.5919793001042,644.4284918502042,7229850.4416721845,58118.44777523225
833,121.24482257949454,-0.00031630021464634783,13.56,128.6306344152556,124.76708215488351,124.76708215488351,433.7836109555599,429.7643061840091,425.2700721463088,662.228319208928,653.8219240400014,644.6847306160481,7233582.771263644,57976.69262060653
834,121.50213156752092,-0.00029963845830771607,13.56,128.86167230771923,125.0095638058027,125.0095638058027,433.72596743162694,429.70852152035127,425.2180843243552,662.2306353188342,653.8300633450951,644.69904282998,7231816.549003022,57850.1062545691
835,121.75863897988494,-0.00030215427373336823,13.56,129.09882178682835,125.25278219112275,125.25278219112275,433.67014077038294,429.6541414097903,425.1664637747476,662.2162967951678,653.8141980317268,644.6852144516787,7230097.691861484,57724.0486429204
836,122.13805558336254,-0.0003617056756218817,13.69,129.49052689232954,125.63102178393143,125.63102178393143,433.75181105156435,429.744009171505,425.2720842373147,662.4078732126299,654.0106759950559,644.9012971075217,7233295.036995712,57575.70808773658
837,122.38268764008455,-0.0002767738608121517,13.69,129.7220117619087,125.86548030565514,125.86548030565514,433.7129058068911,429.7051613044959,425.2340791797088,662.4023599723877,654.0020550505083,644.8924417802041,7232093.735451902,57458.913420020246
838,122.61508114892166,-0.00026811770192902706,13.69,129.94327006880076,126.08817559786839,126.08817559786839,433.66861031814045,429.66073900766395,425.1896848376141,662.3899741369754,653.9868563706079,644.8762114444729,7230699.189845543,57346.37015374329
839,123.00969978155254,-0.00034565625990079507,13.83,130.34295892659196,126.47578664357088,126.47578664357088,433.7525373369097,429.7553711332005,425.3034030553005,662.5577713042227,654.1639350258439,645.0772505910022,7234059.089509239,57197.18597122453
840,123.28884774698565,-0.00031966395999383224,13.83,130.59535946378782,126.7370418996461,126.7370418996461,433.6884478546776,429.69593427901356,425.25098198036324,662.4894758128751,654.1004225434283,645.0222177152147,7232175.181033146,57064.41520672214
841,123.53874140680759,-0.00030051279098242123,13.83,130.8346693964181,126.97708930799426,126.97708930799426,433.62823668721285,429.63756936300916,425.19579782413683,662.4191234620181,654.0405971035606,644.9706749671933,7230317.651732052,56941.907324669184
842,123.93132792764233,-0.0003410033769524201,13.97,131.23748472573894,127.36437787424724,127.36437787424724,433.71555394396796,429.7323130075801,425.30541766887956,662.5860442941878,654.2241705557794,645.1782820687199,7233678.736933744,56795.14835832583
843,124.20357210440827,-0.0002847957889998698,13.97,131.49703997393755,127.62618479041812,127.62618479041812,433.66912860016976,429.68480727881285,425.2581426544344,662.5676595982143,654.2119005814774,645.16960287412,7232195.074446896,56667.016148161725
844,124.49366610523204,-0.00029721428866957833,13.97,131.77415841426026,127.90633382538884,127.90633382538884,433.6155145828301,429.6299718289921,425.2028237135074,662.5585255667839,654.2073353698524,645.16713398406,7230472.399541964,56529.43199366994
845,124.97279017751183,-0.00039916940627604536,14.11,132.26169668978443,128.37684225286932,128.37684225286932,433.68757788334,429.70834131135956,425.2955047800423,662.7420897645992,654.4028669371745,645.3844343691082,7233316.14112542,56344.39992594342
846,125.3570557759913,-0.0003854363659242521,14.11,132.6209295250837,128.74750236931888,128.74750236931888,433.6154617323452,429.6368923998648,425.2242536828675,662.6962732490881,654.3793863369466,645.3672738244785,7231071.84025133,56164.75432283437
847,125.73281831052158,-0.00036709474587748314,14.11,132.99787726206108,129.1146916311031,129.1146916311031,433.55512323102846,429.5721510768415,425.1573256858778,662.7039495412625,654.3886449623632,645.3808590841218,7229051.177832686,55989.3772467582
848,126.22377725016598,-0.0003686476371337344,14.25,133.48984115783347,129.59527291197318,129.59527291197318,433.62902603664674,429.6533797604142,425.2520805676178,662.8896149573856,654.5921402440923,645.6067710131474,7231991.463529991,55804.43870388913
849,126.57680115842794,-0.0003345305535611409,14.25,133.82270835190417,129.93447500661466,129.93447500661466,433.56138987790627,429.58371247379625,425.1824677604311,662.873331742182,654.5884814739854,645.6087774002746,7229790.874287711,55641.82157137018
850,126.93265038307086,-0.00030319740235551507,14.25,134.1553467453532,130.27607401748944,130.27607401748944,433.5015601980504,429.52234790634736,425.1214297318362,662.8756569765234,654.5949468761166,645.6169582428399,7227870.266470207,55481.17964853525
851,127.44209623038137,-0.00035351099753333504,14.39,134.6593554473219,130.76924862300385,130.76924862300385,433.575080380838,429.6017349815051,425.2156260739379,663.0622034772347,654.7923200112534,645.8358183637517,7230750.043010566,55293.96336791824
852,127.89629922313361,-0.0003658955004474107,14.39,135.0742863968525,131.2006236456462,131.2006236456462,433.4896119296659,429.5156205005635,425.1306363433267,663.0353419843425,654.7780305581151,645.8275441971637,7228031.852194795,55091.44431901984
853,128.3199805199738,-0.0003035046560947441,14.39,135.479938482257,131.60915442436712,131.60915442436712,433.43093726552496,429.45383663561466,425.06934035634777,663.0569064329704,654.7955683316226,645.8453955064815,7226122.234977021,54905.92403380051
854,128.8273973027158,-0.0003165283230396332,14.54,135.99123081903272,132.10679743258243,132.10679743258243,433.5251012304075,429.5546227213679,425.18482842684904,663.3009768753998,655.0358105160414,646.1006968812,7229719.720019905,54726.32643077598
855,129.27552973190993,-0.0003444560672556385,14.54,136.41606523876376,132.53898167455822,132.53898167455822,433.43339973702484,429.459023250042,425.08672324222937,663.3076014716278,655.0596632254468,646.1297301338076,7226679.096426954,54524.93300553376
856,129.67190843391685,-0.000235763973292058,14.54,136.7882419665623,132.9193780662842,132.9193780662842,433.39475415907555,429.4187977875634,425.0462894900315,663.3483431134563,655.0925581785907,646.1580385207666,7225480.228279771,54359.87087358001
857,130.15564398873428,-0.00026137194456810064,14.68,137.2653328936548,133.3882353771393,133.3882353771393,433.49074956303514,429.5207859631035,425.16127844114527,663.5863164595352,655.3305504494867,646.4105640132046,7229102.52200014,54195.952900649114
858,130.66302865889895,-0.00030861694483552693,14.68,137.73434505433616,133.87059201034984,133.87059201034984,433.40474458922205,429.4313520136185,425.0690008020639,663.6227704365405,655.3712689307858,646.4499384613463,7226286.12508525,53979.63822051798
859,131.11461269041584,-0.00021369050068731354,14.68,138.15009050465613,134.29758336572027,134.29758336572027,433.3722899552793,429.39768927886485,425.03529958872167,663.7014275027175,655.4431253807762,646.519454793942,7225323.575352375,53800.84581028026
860,131.6321718371196,-0.0002532252893431286,14.83,138.6551074257189,134.7951609929135,134.7951609929135,433.4780659031394,429.510071585613,425.1607354578262,663.9884999228249,655.7221298792055,646.8117579214713,7229303.344276325,53631.77202374784
861,132.15002698663122,-0.000289725279892572,14.83,139.14628214800723,135.2947738432036,135.2947738432036,433.3831047215095,429.40939456595225,425.0573421053081,664.0188157740984,655.7542921469912,646.8427013292721,7226111.15351084,53410.12773993293
862,132.5331128412833,-0.0001698606410632797,14.83,139.50951638334385,135.6650338556292,135.6650338556292,433.35361838462535,429.3772886187059,425.02477631635895,664.102613129015,655.8192967939406,646.8999948297874,7225175.31452799,53257.461478370424
863,132.94580827090698,-0.0002038901467190657,14.98,139.92417060742193,136.06896306813763,136.06896306813763,433.46369522371725,429.4921058958089,425.15081447404725,664.3832748503819,656.0813755573092,647.1693610167251,7229196.943793539,53128.91919499276
864,133.45594615306513,-0.00025134168334062235,14.98,140.40757836676386,136.55929019967672,136.55929019967672,433.3710841418257,429.39299876430783,425.0463055593926,664.4342015859535,656.1406370729832,647.2279311584349,7226050.2823018115,52915.11307459123
865,133.81941970847916,-0.00012944073879073148,14.98,140.74617684734247,136.90538762636393,136.90538762636393,433.3465533441681,429.3665024928615,425.018872249708,664.5417373115847,656.2327633083305,647.3153197682135,7225291.306790614,52775.79963843027
866,134.1995148055889,-0.00018039775750422482,15.13,141.1230514362133,137.27441007279248,137.27441007279248,433.459467823962,429.4833147490393,425.14549218728655,664.7898844273558,656.4800145809661,647.577498697493,7229364.149936324,52663.596558912985
867,134.77110597090584,-0.00021493665082872315,15.13,141.650129815717,137.81573785912528,137.81573785912528,433.36536954218116,429.38231249902475,425.0393821206225,664.8839406976917,656.5733184134457,647.6697518407055,7226169.539558243,52433.55840060013
868,135.12259515051556,-0.00010382195627334223,15.13,141.96688991238102,138.14542392362702,138.14542392362702,433.34633873064496,429.3605738328521,425.0156016603918,664.9630069008855,656.6410707037346,647.7331171944357,7225562.090046354,52304.027776127914
869,135.4663684358153,-0.0001664274667916299,15.28,142.30690600579055,138.48013112271943,138.48013112271943,433.46081735369654,429.47785832947693,425.1407319768709,665.1794706455128,656.8517723618033,647.9529978057301,7229635.691797517,52207.025175262876
870,136.00256478235337,-0.0001689722014470707,15.28,142.8040970579417,138.99065695500508,138.99065695500508,433.36223511938095,429.3715773288711,425.02943285119926,665.2677994506356,656.9463069553316,648.04809850077,7226248.259416334,51990.89217741924
871,136.2674206845523,-7.722450308533801e-05,15.28,143.04217176088292,139.24235739271654,139.24235739271654,433.3526629197635,429.35820426837023,425.011531163239,665.3096862793279,656.976730390677,648.0699926424811,7225891.438919877,51894.34863229231
872,136.56702856426796,-0.00015374166811565892,15.43,143.33071922900007,139.53283673937543,139.53283673937543,433.4681793621065,429.4770148206005,425.1374165932111,665.469596038611,657.1270601646913,648.225110343151,7229998.365014427,51815.74842141914
873,137.09992612309097,-0.0001527084801448142,15.43,143.80454994582922,140.03080636474448,140.03080636474448,433.3746249454314,429.37596754893934,425.030213488877,665.4857637129242,657.1388646243179,648.2298850727254,7226779.491513681,51608.4972951578
874,137.38565976307035,-8.508655692729405e-05,15.43,144.04646038163406,140.29453320861305,140.29453320861305,433.36776221336487,429.3654288228351,425.014083743053,665.4567803111324,657.0923775821581,648.1696989298346,7226521.066346835,51509.64118894962
875,137.7260817496986,-0.00016455664757064614,15.58,144.35570341037752,140.6147106765513,140.6147106765513,433.48331950762815,429.4832114902209,425.137190176404,665.5580517178206,657.1778953547338,648.2541519857892,7230602.862143047,51421.38277960992
876,138.32638372003217,-0.0001502584559545106,15.58,144.87312565620473,141.1674818788976,141.1674818788976,433.3927220900377,429.3844260607962,425.0298396376784,665.5022441118329,657.108061119622,648.1695896446688,7227476.86594824,51197.88757122144
877,138.61252361207158,-7.431089386089607e-05,15.58,145.11287150315053,141.42747709753917,141.42747709753917,433.38642477161676,429.3740538351674,425.0124951473017,665.4358773209372,657.0255482863279,648.072094467402,7227221.150804675,51101.95910388921
878,138.9298114772105,-0.0001545294038378664,15.74,145.40220968472852,141.7252526707394,141.7252526707394,433.50703901894445,429.49707807146183,425.1411115656898,665.5193873427601,657.0985236410852,648.145099387933,7231469.908271827,51024.56881888372
879,139.52945749676206,-0.00012700959939249135,15.74,145.91872052927468,142.27482715443756,142.27482715443756,433.4079450166966,429.39028594332547,425.0248119627359,665.4575570472485,657.0317660439812,648.0676159457573,7228069.846545478,50803.5749619959
880,139.7959186202597,-7.305994236439517e-05,15.74,146.1299946248375,142.51088885438529,142.51088885438529,433.40863691016585,429.38574753047806,425.0123382150931,665.3418776334672,656.8971716305342,647.9148319334563,7228000.619379862,50718.93577735864
881,140.12770641241178,-0.00016001915025476432,15.9,146.41505000823742,142.81443702934126,142.81443702934126,433.530019822049,429.50858765140106,425.1391097638821,665.3730390537357,656.9195874139184,647.9355284769493,7232243.945852276,50640.846235779434
882,140.7857494073706,-0.000119322335701888,15.9,146.96145065092185,143.40619207612795,143.40619207612795,433.4345876959747,429.4027556769958,425.022307163002,665.2980341575176,656.8362198703761,647.8437046790531,7228887.7158761155,50408.47686715383
883,141.0629481227406,-8.196040600638721e-05,15.9,147.16967864727454,143.64606663894062,143.64606663894062,433.44231506691546,429.40260540460434,425.0128340986046,665.1678005907728,656.6813985462898,647.6689455887351,7228966.2513845395,50324.84648225556
884,141.3985757183979,-0.0001595472117428276,16.06,147.45065851565232,143.94935614314923,143.94935614314923,433.5609408838033,429.5220612138848,425.13578096869054,665.2145702871421,656.7266872230942,647.7200640876207,7233094.230552488,50247.49275960358
885,142.0245219785395,-0.00010868083686510488,16.06,147.96916811558415,144.51290026437513,144.51290026437513,433.4643429723812,429.4149711386375,425.0174770699205,665.1284957641674,656.6323608414629,647.619753301509,7229682.417081103,50027.938016986445
886,142.24768942663846,-6.829415622899848e-05,16.06,148.13418731202802,144.70479541780264,144.70479541780264,433.4722052475556,429.41602381074534,425.0100966321497,665.003224057334,656.4875150432243,647.4584835943318,7229783.750737457,49962.29551248165
887,142.53610134196484,-0.0001447614509071382,16.22,148.3787226020856,144.9679167120899,144.9679167120899,433.5873027482616,429.5320205700929,425.1308421018859,665.0640689153263,656.5397296074734,647.5124868691103,7233780.304943637,49899.180929185284
888,143.1050123104186,-9.744319741444851e-05,16.22,148.842033548348,145.4795285652079,145.4795285652079,433.4978811890462,429.4306774937609,425.018316603061,665.0212315026536,656.4854105829756,647.4492123604521,7230541.456836285,49701.43585250457
889,143.31961102120454,-6.415369918777447e-05,16.22,148.99360977042002,145.6612828640632,145.6612828640632,433.50430481455953,429.43066109184383,425.01063553216574,664.9474650786573,656.396259677923,647.3459597756298,7230602.49845976,49639.838097592765
890,143.61588000620173,-0.00014843485097493225,16.38,149.23091008236068,145.925839015295,145.925839015295,433.6193710741394,429.54630949560334,425.1299239380215,665.0195537706741,656.4653851197692,647.4171250497996,7234586.947337937,49577.14820183185
891,144.21982215364977,-9.924933736238373e-05,16.38,149.69721207182667,146.4542926759708,146.4542926759708,433.53807233516864,429.4525730929161,425.02019018679533,664.9650791146181,656.3990028836986,647.3347440563693,7231607.400931405,49377.913537374356
892,144.4733511362185,-7.347776042532228e-05,16.38,149.86515737157512,146.6615320999521,146.6615320999521,433.5495201481292,429.45620620569605,425.01275107466387,664.8806828315079,656.295109834577,647.208678384088,7231799.060252191,49309.44711066844
893,144.80442247448664,-0.0001511646728968863,16.54,150.11660416573645,146.9482348515273,146.9482348515273,433.6658781139936,429.5718114792317,425.12879874142607,664.9289908644375,656.3347443721473,647.2418690332557,7235788.645019689,49240.391708893556
894,145.4642021172698,-9.997413006379574e-05,16.54,150.60243720766974,147.51296263907068,147.51296263907068,433.5915452839312,429.48333595598,425.0212808898441,664.8062768466768,656.1898048158018,647.0689000926361,7232995.517022044,49032.948614281944
895,145.75266752717582,-8.118292459824428e-05,16.54,150.77984450031403,147.7407931537099,147.7407931537099,433.6050783861954,429.48820129178586,425.01457302045645,664.6791059849049,656.042905609528,646.8988598820293,7233234.500568364,48958.952677632435
896,146.13136324581174,-0.00015843208561105993,16.71,151.0560802773463,148.06299527914697,148.06299527914697,433.7253086108278,429.60692950569893,425.1345214626571,664.7237607836792,656.0796583063933,646.9298054776696,7237340.064813802,48880.140856052916
897,146.8543531332667,-8.748855707674252e-05,16.71,151.57405594588428,148.67309902226776,148.67309902226776,433.64390057788404,429.50822750727326,425.0179060713841,664.5582794755219,655.8862622780265,646.7075443556039,7234214.051329952,48658.52732542042
898,147.09496779674035,-6.036846722656808e-05,16.71,151.71549801048016,148.85634612495937,148.85634612495937,433.6552269336198,429.5101637768456,425.0103767885506,664.451382820391,655.7592843324385,646.5611900389993,7234338.777797721,48599.464961505655
899,147.39424579640237,-0.00013571261638456456,16.88,151.93365874837932,149.10792459566812,149.10792459566812,433.7680269014126,429.6214894069789,425.1272612564119,664.5170237838465,655.8207518999857,646.6272342457233,7238170.924498933,48543.1672671086
900,148.0483199594712,-7.388238495731336e-05,16.88,152.39592384898293,149.65310474994646,149.65310474994646,433.6866025944749,429.5213550604848,425.0135775787087,664.3809617977847,655.6579086230615,646.4460383541108,7234972.818693211,48344.95636279674
901,148.23132380473743,-4.9536028903784945e-05,16.88,152.499912788915,149.78862361937587,149.78862361937587,433.6952478603098,429.52134534699144,425.0075678726748,664.3078949933454,655.5698066915421,646.3475149453113,7235015.940715795,48301.50492002993
902,148.47397768843825,-0.0001206743447275116,17.04,152.6830145960162,149.9961908301206,149.9961908301206,433.799564325753,429.62375478125085,425.11602441452203,664.4064537397968,655.666349521836,646.4530569191492,7238532.825986686,48258.11099553018
903,149.02387127878833,-6.0674018147577335e-05,17.04,153.08183433140215,150.460231168804,150.460231168804,433.723349072026,429.53045714517725,425.0104371965909,664.3147119501219,655.5499972507591,646.3214041087203,7235537.097396535,48089.365815734105
904,149.16146651006963,-4.1971406432250724e-05,17.04,153.16443222523282,150.56165775844892,150.56165775844892,433.73056149645487,429.5301494988522,425.00557057796186,664.2690682866664,655.4894986532405,646.2531455474445,7235558.91449956,48057.11508641734
905,149.39028451053844,-0.00012716546722890687,17.22,153.34758780884198,150.76142858159776,150.76142858159776,433.84464184055633,429.6430885752061,425.1262705740598,664.3864151660463,655.6039175388579,646.3775988872594,7239427.690334511,48019.097181851525
906,149.92972773233325,-5.613496025502762e-05,17.22,153.75595066748426,151.23117507695324,151.23117507695324,433.7516703126997,429.53698929073397,425.00903765336466,664.3766762912209,655.5827599068836,646.3495820646411,7236000.716236299,47847.28223234592
907,150.02830191008462,-3.1140789687245096e-05,17.22,153.82444324346847,151.31320585772417,151.31320585772417,433.7508929636719,429.5335629928944,425.00401806151774,664.4003451480569,655.6059003462524,646.3753040792079,7235911.046070835,47820.75037703299
908,150.21013328325063,-0.00010847827511373254,17.39,153.98246110836672,151.48288694354216,151.48288694354216,433.853633747013,429.6374252188575,425.1151390868246,664.5485125491836,655.7595810247198,646.5420694017043,7239464.029850013,47790.63943076401
909,150.63611825866002,-5.2235121257515615e-05,17.39,154.32693762533137,151.87101275817457,151.87101275817457,433.7578651306718,429.536702352211,425.00804407415995,664.585633130573,655.8025283995605,646.5910102032857,7236191.311977878,47646.95500845921
910,150.7130023149447,-2.2812602153976513e-05,17.39,154.3910161641458,151.94089350146353,151.94089350146353,433.75511188985024,429.5326810733227,425.0026010351986,664.580435285658,655.7960059559027,646.5843734531494,7236077.593763273,47624.29275627218
911,150.8705937715031,-0.00010001228361178338,17.56,154.54060717105085,152.09566074315993,152.09566074315993,433.8513885206536,429.63252639516884,425.11143510976405,664.7104162543872,655.9323079368692,646.7339421269896,7239490.219058834,47598.26929766246
912,151.23515647480676,-6.0477962894323056e-05,17.56,154.84903243230013,152.4317386129904,152.4317386129904,433.75545478101475,429.534054769828,425.0108462742328,664.686788804575,655.9117644755509,646.7192413428324,7236276.233865006,47472.24101561434
913,151.32683463037444,-2.499418756418681e-05,17.56,154.92310197702577,152.5115672838999,152.5115672838999,433.75241146974747,429.52785845064113,425.00334355389145,664.6674888092508,655.8862605395741,646.6917010225791,7236092.144689781,47446.185712719176
914,151.49413512641536,-0.00010562941695646533,17.74,155.0800832697786,152.67160069183043,152.67160069183043,433.8534553373039,429.63032175083873,425.11575158305357,664.80279208111,656.0238986514225,646.8436939234099,7239594.310778702,47419.39088849874
915,151.88106278823847,-6.862702603394055e-05,17.74,155.4063272413094,153.02113849116077,153.02113849116077,433.76179636835445,429.53114335706215,425.01270207876513,664.7412677482446,655.9543445795558,646.7714534232595,7236359.799971708,47289.93569989492
916,151.98782716852537,-2.894018234300688e-05,17.74,155.49198052639193,153.113619203776,153.113619203776,433.7611303846969,429.5255732211214,425.00382043421604,664.7205000890082,655.9240388977472,646.734694649509,7236200.4968406595,47260.33212767401
917,152.15538694239936,-0.0001005102108921907,17.91,155.64629315266419,153.2720127759194,153.2720127759194,433.8574784516509,429.6215044375543,425.10702184469784,664.8318923441735,656.0345702698947,646.8547311678161,7239481.701306354,47232.9003201017
918,152.5337260569806,-5.6564131112102345e-05,17.91,155.95571989290494,153.61042463787658,153.61042463787658,433.77687706799736,429.53155294724905,425.01017675691617,664.7444242291899,655.9349946797122,646.7459754458621,7236553.843223139,47109.78346868511
919,152.62391767070264,-2.5777519874536914e-05,17.91,156.03084240402026,153.68894351384063,153.68894351384063,433.7766720571398,429.5264002685569,425.0025046705188,664.6994123723116,655.8809795197009,646.6864528801818,7236404.136229148,47084.741236297625
920,152.78866034165534,-0.00010699839274119771,18.09,156.18960403676257,153.84376046506833,153.84376046506833,433.8764961101222,429.625432852226,425.11044938681664,664.7976630317335,655.9777845106823,646.794130544344,7239788.502797965,47059.357369529636
921,153.1902541215641,-6.404343801913459e-05,18.09,156.51051433215832,154.19428728457498,154.19428728457498,433.79486462071304,429.53309687371654,425.01096550369607,664.6766756286735,655.8381340411318,646.6422002730407,7236783.100947883,46932.8872579563
922,153.29587497362508,-3.2799262908334015e-05,18.09,156.59621355407768,154.2810128691139,154.2810128691139,433.79645144111436,429.5289670014759,425.0033738133416,664.6396412741703,655.7887732155028,646.5841390203029,7236670.153117212,46905.77290451499
923,153.47019070828034,-0.00010872245948501114,18.27,156.75681269971938,154.43976291007758,154.43976291007758,433.8961614412633,429.62740981882365,425.108988014654,664.7651076774051,655.9114865817116,646.7136448364304,7240035.573529828,46879.349185127496
924,153.88337730447824,-6.236739129250601e-05,18.27,157.0757363677201,154.79520571146176,154.79520571146176,433.81930455843275,429.53817779890574,425.010702914954,664.6603036509416,655.787094225092,646.5720654021842,7237135.338385203,46752.96825326246
925,153.9888238179498,-3.28744532587244e-05,18.27,157.15892686141547,154.8803673121195,154.8803673121195,433.81831618496767,429.5321640560469,425.0029932234665,664.6270554432812,655.7423888344806,646.5193531940163,7236958.2346702395,46726.11745610151
926,154.164619367641,-0.00011072127793265718,18.46,157.32204584376993,155.0405960326274,155.0405960326274,433.91811608654206,429.63148601391083,425.111925884077,664.7527910423913,655.8658125496049,646.6515910440072,7240353.46939738,46699.72674688176
927,154.571611040837,-6.906255872862754e-05,18.46,157.64836435015852,155.40130359267673,155.40130359267673,433.8355892870302,429.53658493930226,425.00992978421425,664.6436337759419,655.7370888026613,646.5050958419617,7237262.84265102,46571.442293821754
928,154.66935446105785,-3.175382703080043e-05,18.46,157.72845262096152,155.48594881019517,155.48594881019517,433.8338506240191,429.53079081456184,425.00308387145714,664.6469885440087,655.7329820165006,646.4953443393248,7237092.783926379,46544.99547583456
929,154.83701700524844,-0.00010715791882442982,18.64,157.88305453389546,155.64217284618397,155.64217284618397,433.92738742277834,429.6231912661038,425.10459249704036,664.7937953368327,655.879126761764,646.6508134407397,7240253.239205854,46518.58237909052
930,155.21406533549185,-6.683314354760661e-05,18.64,158.18884247985437,155.98140355647433,155.98140355647433,433.8540631636114,429.53805893489033,425.0111133795184,664.7047061049907,655.7718990670304,646.5247291187612,7237484.612030381,46399.66333813628
931,155.3135223706906,-2.714499630496192e-05,18.64,158.26578112397095,156.069279671108,156.069279671108,433.8528229123756,429.53266051079527,425.0028504222373,664.6964161619907,655.756606669187,646.5010756092066,7237328.650839197,46372.53831177253
932,155.47358811376654,-0.00010119985542256238,18.83,158.41220247474644,156.22052572945722,156.22052572945722,433.9482164186863,429.6278609211073,425.10724648032436,664.8219851817481,655.8830990191573,646.6364535086086,7240581.758809181,46348.46621466646
933,155.83012429480675,-6.766708202587957e-05,18.83,158.7089135735343,156.54522070021505,156.54522070021505,433.8668455038388,429.5370464252277,425.01043741918386,664.7058871995825,655.7542711852258,646.4934990603499,7237616.54424331,46233.39193537812
934,155.92005423148527,-2.6726957168987653e-05,18.83,158.78245577386878,156.6256934737925,156.6256934737925,433.86363704289874,429.5308589152884,425.00300302280556,664.7042291170685,655.7497943040325,646.4845280208057,7237431.631933731,46208.457063557966
935,156.07738860934336,-9.941873400687307e-05,19.02,158.92503774952496,156.77047903793016,156.77047903793016,433.9574269889582,429.6231542950654,425.1053043165653,664.8292069379487,655.8773988312066,646.6256596730244,7240584.673805472,46185.89365956861
936,156.41993280672736,-7.48102117358318e-05,19.02,159.209151107913,157.07698140404773,157.07698140404773,433.88121993280555,429.53656635899637,425.01286557095085,664.7162047490015,655.7527738886961,646.4907041540504,7237755.891986799,46077.76280961998
937,156.52023773361017,-2.719945705043081e-05,19.02,159.29158341365513,157.16330407436342,157.16330407436342,433.87622310926497,429.52708350258985,425.002651813758,664.6937173748704,655.7252324573273,646.4606873143471,7237461.467693713,46050.58102029488
938,156.66991026212628,-9.487623638049225e-05,19.21,159.4331783113741,157.30164605417954,157.30164605417954,433.96471474183534,429.61535617640163,425.1027037968526,664.8141611260361,655.8489169424978,646.5992582391104,7240476.794525752,46029.25001834951
939,156.97259544628432,-8.671527935144585e-05,19.21,159.6882816664676,157.57147873962452,157.57147873962452,433.87990045715947,429.52448694541283,425.01278835196206,664.7104206071601,655.7399474075165,646.4874469306693,7237492.500980331,45931.488102233045
940,157.07322167111278,-2.695902032179287e-05,19.21,159.76618992027986,157.65483552488507,157.65483552488507,433.87583252722214,429.51642301430155,425.00342811012223,664.6874682827525,655.7109297828331,646.4548420454225,7237244.880232008,45905.63211167502
941,157.2243553844624,-9.43391176052577e-05,19.4,159.90446664379786,157.7918588539727,157.7918588539727,433.9644134093589,429.60372503205883,425.101191791244,664.7930298068742,655.8163087698404,646.5734552732929,7240226.842393834,45884.66664236618
942,157.51882410940934,-8.717144494896356e-05,19.4,160.14097341327135,158.0494552283772,158.0494552283772,433.88243837076664,429.5167752270533,425.01360560442026,664.6939608909905,655.7117478685615,646.4660526303577,7237370.646887854,45791.81014214853
943,157.6177806948607,-2.993717840449328e-05,19.4,160.2212918924943,158.13245253166488,158.13245253166488,433.87419707670807,429.50649548358103,425.0031106851607,664.6657358614664,655.6790969720508,646.4317453320423,7237048.105142556,45765.73618684242
944,157.7651519470173,-9.373490541275675e-05,19.59,160.36035991195646,158.268905417035,158.268905417035,433.96012172206974,429.59263837224427,425.0989620837194,664.7659851530951,655.7815009505925,646.5470773840243,7239990.582220704,45744.870498367905
945,158.05083146289795,-7.925847656553575e-05,19.59,160.58634693933604,158.5181814752913,158.5181814752913,433.88548547007883,429.51323292904135,425.0156943185539,664.6767885628249,655.6881062668047,646.4488699053409,7237385.823590892,45656.50297167335
946,158.14905118182858,-2.315881001579978e-05,19.59,160.66195394409593,158.60239620072628,158.60239620072628,433.87724148479913,429.5026643499253,425.0028888625654,664.6440595640219,655.6512166468664,646.4096244555411,7237053.75215091,45630.16653917218
947,158.29040659196417,-9.042835314498898e-05,19.79,160.7939439975898,158.73566136872626,158.73566136872626,433.96567813196066,429.5914906767998,425.10166352526716,664.7461415203875,655.7571137002958,646.5310759438078,7240085.565886394,45610.95788720366
948,158.55945349385905,-9.41155804007332e-05,19.79,161.01036766345047,158.96895639024316,158.96895639024316,433.8785518045678,429.5039671594918,425.01467128234765,664.6849568924787,655.6988393360181,646.4788952919115,7237202.2161852885,45525.883672653195
949,158.65172956240585,-2.1531147617048774e-05,19.79,161.08559520363335,159.0477701890421,159.0477701890421,433.86642626302404,429.49190042900034,425.0026104045267,664.6631459058676,655.6772818835161,646.4605854725953,7236817.987158749,45500.90817719206
950,158.78220208642927,-8.445877724883033e-05,19.99,161.210191046732,159.17241576754873,159.17241576754873,433.95175966666176,429.57848828765566,425.0992985530547,664.7737852917745,655.7926799999767,646.5916060690196,7239771.666449236,45483.83356210419
951,159.0163677072966,-9.037661835498145e-05,19.99,161.40434061515182,159.38148428546722,159.38148428546722,433.86772170057975,429.49770992869026,425.0167228965844,664.7486762199918,655.7766662786705,646.57881488414,7237108.444029009,45407.4604492117
952,159.10236717607512,-1.835783469350538e-05,19.99,161.4801863262787,159.4592566195362,159.4592566195362,433.8551507222826,429.48448515516003,425.0027378972229,664.7247667705424,655.752522552276,646.5562582777738,7236684.77858614,45382.65718780189
953,159.2271498351933,-8.123903206724847e-05,20.19,161.6037547353346,159.5815058389786,159.5815058389786,433.9402223526939,429.5693249738424,425.0970275584351,664.828358526518,655.8592201711432,646.6776192530097,7239578.675026786,45366.02557398905
954,159.4516978915598,-8.083528143831842e-05,20.19,161.80368522930888,159.7904317989134,159.7904317989134,433.8628472953449,429.4939092242613,425.0176466649382,664.80993182367,655.8458948641769,646.6629185024176,7237095.844932376,45291.17146413262
955,159.53887900722185,-1.575273663134702e-05,20.19,161.88308833482017,159.87050583477668,159.87050583477668,433.85189211635355,429.48084908914757,425.00249198846683,664.7768064486427,655.8098205070127,646.6257274681107,7236678.260079984,45265.87454198063
956,159.6591219193069,-7.863692489551433e-05,20.39,162.00218774985422,159.98799907538697,159.98799907538697,433.93628008949713,429.5643237769523,425.0949493814993,664.8689532652977,655.9020135783916,646.7303450783803,7239524.650711196,45250.4231101728
957,159.888269530955,-6.554812405212829e-05,20.39,162.20205689083173,160.198709390065,160.198709390065,433.8639239411621,429.4911538347894,425.0158548544002,664.8487115640015,655.884142312781,646.7094007451864,7237117.697201554,45175.880160058114
958,159.96276874027143,-1.2970005721646416e-05,20.39,162.26580157700906,160.2648958730143,160.2648958730143,433.8539605418487,429.47953958069166,425.00238874881205,664.820385906288,655.8539203205569,646.6782255203261,7236744.831882447,45154.896787980775
959,160.07808450727092,-7.629849595447435e-05,20.59,162.37930020667108,160.377077762816,160.377077762816,433.9365930330745,429.5611728008326,425.0928571874342,664.9135142556476,655.9465256936467,646.7829907169024,7239527.539931919,45140.66249940383
960,160.29315902488466,-6.665167103758751e-05,20.59,162.55684836279298,160.5715125835563,160.5715125835563,433.8741509889288,429.49414613999545,425.0207932494909,664.8616158830531,655.8913462222334,646.7244254436732,7237322.779255644,45072.271306465846
961,160.38239493156746,-1.4019240753615492e-05,20.59,162.6313584601954,160.649679370082,160.649679370082,433.8616786832145,429.478124496889,425.00265352337783,664.8209483258884,655.8454045828425,646.6780978244711,7236804.627481682,45047.115287485605
962,160.5002145657252,-7.892905118078719e-05,20.8,162.74760386842635,160.76445235652028,160.76445235652028,433.9470761758866,429.56170719539506,425.0954504621013,664.9131004242029,655.9353193983387,646.7818073032495,7239653.650426389,45032.676965000486
963,160.71552864228485,-7.949445679311662e-05,20.8,162.92649277905952,160.9623308425492,160.9623308425492,433.8793182377439,429.49167077783835,425.02019408273816,664.8740027219909,655.9006463200418,646.7453488105654,7237348.114813115,44962.99275072361
964,160.79728365763847,-2.2382130363207686e-05,20.8,162.99443369667526,161.0325630079673,161.0325630079673,433.867742740979,429.47824788099786,425.0038989576424,664.8318234613212,655.8564671317104,646.6986244547705,7236915.232170146,44940.694583691686
965,160.91805455799735,-7.756980099782318e-05,21.01,163.112618063732,161.15055666627154,161.15055666627154,433.94922995284827,429.5592271595122,425.09329777314446,664.9226519843996,655.9483426350367,646.8022973432218,7239677.283874134,44924.92879727906
966,161.10660106042178,-8.49986474837916e-05,21.01,163.2642893323122,161.31412782926108,161.31412782926108,433.89462003266544,429.50153567513127,425.0278701378404,664.8594577811148,655.8875067898316,646.7343703258258,7237778.041195625,44867.601732045885
967,161.20570989970093,-2.0965737898337444e-05,21.01,163.3460882813043,161.4005325042722,161.4005325042722,433.87738472333945,429.4827049232652,425.00496034433525,664.8116881656014,655.8404035546292,646.6814168408198,7237167.2689604,44839.797965157486
968,161.32465597740452,-7.504361161647655e-05,21.22,163.45875873696244,161.51872666354174,161.51872666354174,433.9552735124529,429.56061979733244,425.09151888567413,664.8997186941461,655.9321012705427,646.78343069894,7239825.999861096,44823.4464783908
969,161.51429872264703,-6.710392001318954e-05,21.22,163.60826245452543,161.68536198958657,161.68536198958657,433.9010709286564,429.50288195564326,425.02726451999285,664.8352519338476,655.8710287578547,646.7150392920055,7237925.799858078,44765.49831594675
970,161.60973700691366,-1.7893655742451386e-05,21.22,163.68049387455997,161.76667857774856,161.76667857774856,433.88374086756085,429.48245272669476,425.0048462241038,664.785756318701,655.8183872455301,646.658643942368,7237259.637164429,44738.877627916714
971,161.72679870616312,-7.51270769988599e-05,21.43,163.787818313476,161.88169711079203,161.88169711079203,433.9598949976278,429.5579676017457,425.089791802457,664.8654607516074,655.8993991568435,646.7506654461072,7239836.4844644945,44723.00830593308
972,161.94269458368257,-5.4970054486735975e-05,21.43,163.95461055211942,162.06952830740016,162.06952830740016,433.9030900824908,429.4955054558506,425.02037029390414,664.7770375321899,655.8059908028348,646.6448529556175,7237782.643288059,44658.50378462278
973,162.02460665791844,-1.2283886022701473e-05,21.43,164.01513912628653,162.13838741810832,162.13838741810832,433.8899097442047,429.4789781716654,425.0023262336254,664.7204702318894,655.7441562288216,646.5794785121093,7237244.472703596,44636.218405458916
974,162.12866481199254,-7.343778724300254e-05,21.64,164.11369710708962,162.2441026183857,162.2441026183857,433.9658557019206,429.55510576999217,425.08768261991554,664.8002199199893,655.8265488491546,646.6728781326444,7239839.302016417,44623.12765256707
975,162.32940408718528,-5.888486544347593e-05,21.64,164.28130800531565,162.42801968037054,162.42801968037054,433.906266417579,429.4922428176921,425.0193101834315,664.7310799852265,655.7544461660077,646.5881042298566,7237770.641119972,44559.86507354222
976,162.4041119317507,-1.266489030982143e-05,21.64,164.3412048567982,162.49498153897636,162.49498153897636,433.8944139098276,429.4778905576835,425.00293903709667,664.6808227902598,655.7010295781653,646.5296848123214,7237305.171763318,44538.638074969494
977,162.51031304073422,-7.231357426140672e-05,21.86,164.44361569380615,162.60531186989317,162.60531186989317,433.97250346242123,429.5559101083896,425.08997192833795,664.7769767678552,655.7992756899648,646.6374560979804,7239964.934824865,44524.77506157882
978,162.7205525205751,-5.484049286885728e-05,21.86,164.6094566338435,162.7934740652823,162.7934740652823,433.9161277692764,429.4943907718735,425.0210488550138,664.695793540208,655.7123026513195,646.534784242178,7237942.458148623,44460.88824940313
979,162.80122144701193,-1.0260101977355163e-05,21.86,164.67129504880137,162.86463123291264,162.86463123291264,433.90310104441664,429.4785100458986,425.002677492228,664.654065207178,655.6656456622342,646.4820629720891,7237426.521868244,44438.29496361308
980,162.90307074150638,-7.070563661082385e-05,22.08,164.76990139321916,162.9707062418662,162.9707062418662,433.979634904524,429.55478559833205,425.08809340658627,664.7542126163999,655.7663808013169,646.5920245796503,7240026.247733325,44425.322898143066
981,163.09982707584706,-5.6630661745993294e-05,22.08,164.9282586312198,163.1495510866672,163.1495510866672,433.92208508284773,429.49369049035425,425.0209731523015,664.67816662107,655.686272037749,646.4970050176609,7238015.300821391,44364.29798679901
982,163.17243279813093,-1.3477859820865135e-05,22.08,164.98437621466445,163.2143456397889,163.2143456397889,433.9097011534163,429.47877852528325,425.0040545159988,664.6477267596134,655.652170327527,646.458351978021,7237530.20738721,44343.71365468271
983,163.27647930819148,-6.931800395570953e-05,22.3,165.08475404884072,163.3227977813771,163.3227977813771,433.98348922757583,429.5519172723883,425.08644747201635,664.7434367848492,655.749375362723,646.5661107434793,7240024.746465399,44329.541526449066
984,163.46618715138368,-5.5420962352226155e-05,22.3,165.22908365687692,163.49020105881027,163.49020105881027,433.9332793453198,429.49607411760104,425.023978632845,664.6797800815119,655.6785419248439,646.482473447334,7238187.517889898,44272.91342853139
985,163.55192477979878,-1.3888954941920773e-05,22.3,165.29508629418478,163.56601025259747,163.56601025259747,433.91811232416876,429.47766277684354,425.0035552184043,664.6409156268156,655.634872538621,646.4352376605209,7237587.361024316,44248.72471882881
986,163.65350952294514,-6.796338999348617e-05,22.52,165.3930053126676,163.67110261495816,163.67110261495816,433.9907702537572,429.54901094535984,425.0847022314605,664.7345828380035,655.729130099052,646.5421627010201,7240020.538061092,44235.179102406895
987,163.8321474078569,-6.381852867320958e-05,22.52,165.53509314891699,163.8321474078569,163.8321474078569,433.93808906872647,429.49222927962063,425.0237408345287,664.6753334283384,655.6655864487005,646.4719174389943,7238149.769394803,44180.27770444571
988,163.9016769442904,-2.8134378284083716e-05,22.52,165.59478407628887,163.90248500285753,163.90248500285753,433.92417701889747,429.4785462285969,425.0054714490689,664.6777318763196,655.6684190734079,646.466650307722,7237707.424576256,44158.619220752335
989,164.0164286539094,-7.170422953528544e-05,22.75,165.70204969691,164.01723587825683,164.01723587825683,433.9976146343029,429.5492774124112,425.08711751350796,664.761344909312,655.7512651447316,646.5641503699388,7240122.306613372,44142.44800459516
990,164.18244461694417,-6.437176800222488e-05,22.75,165.8482182258324,164.18244461694417,164.18244461694417,433.94701311737833,429.4928489940619,425.0254127813193,664.6909873434255,655.6734576385368,646.4786122221531,7238264.349259943,44086.71320583401
991,164.25941968987016,-2.1646553116982936e-05,22.75,165.91336789946538,164.25941968987016,164.25941968987016,433.9303800355615,429.4767099214852,425.00446245141814,664.6814948331885,655.6663576030334,646.4641174851545,7237740.907604989,44062.866660981745
992,164.36377737515653,-6.606323301039385e-05,22.97,166.006172470133,164.36377737515653,164.36377737515653,433.99953116736316,429.54616746940906,425.0815829273171,664.7892273615237,655.7785181119685,646.5850063935782,7240109.974764877,44049.30386966888
993,164.5020895107853,-6.790354298336077e-05,22.97,166.12225174356658,164.5020895107853,164.5020895107853,433.9545289411883,429.4997649188871,425.0257336934734,664.7667338673675,655.7598648403748,646.5521040648331,7238582.610251071,44002.98276926437
994,164.5708172602541,-1.8905084567477637e-05,22.97,166.18140692514672,164.5708172602541,164.5708172602541,433.9409879724653,429.48361698982546,425.0053769424001,664.7547960326882,655.744960534374,646.5313588821322,7238056.585692121,43981.409986229686
995,164.67676127661014,-6.592757235590607e-05,23.2,166.27511322313293,164.67676127661014,164.67676127661014,434.0125327262135,429.55421540304684,425.0834542723261,664.8624684632099,655.8546919611131,646.6497289011189,7240464.49494946,43967.736788237766
996,164.8277548823467,-5.5559107804858954e-05,23.2,166.40435128114626,164.8277548823467,164.8277548823467,433.96656089859385,429.5027900347826,425.02158448025233,664.829822851206,655.8172203951848,646.5986945167353,7238770.995987282,43917.184949551025
997,164.8885927040389,-1.1871913515593135e-05,23.2,166.4580980953843,164.8885927040389,164.8885927040389,433.95425516628194,429.4876478372763,425.0029171316636,664.8143701006458,655.7977678028952,646.5748351711635,7238276.70166842,43897.98337754338
998,164.98915917335097,-6.597171448763373e-05,23.44,166.54793020140048,164.98915917335097,164.98915917335097,434.0287580114544,429.5613912188123,425.0849370580856,664.9206225886459,655.9060171757836,646.6926186752244,7240789.156398321,43886.45407175244
999,165.1406048634229,-5.5788272039558606e-05,23.44,166.6778744363529,165.1406048634229,165.1406048634229,433.9797736930665,429.5072078665707,425.0204257922868,664.8842391643664,655.8648874175211,646.6369908420335,7239002.611276695,43835.38874199719
1000,165.19872773126164,-1.1315285567525812e-05,23.44,166.72868075016945,165.19872773126164,165.19872773126164,433.96868483075605,429.49349729553757,425.0027203551235,664.8695545798428,655.8464404801258,646.6134008417972,7238555.786191901,43817.26109880991
1001,165.29367727947016,-6.232479747025899e-05,23.67,166.8121262494028,165.29367727947016,165.29367727947016,434.03943561801475,429.5636526149919,425.07974046701116,664.964634234722,655.943452470838,646.7174240842976,7240945.759882247,43806.55012980093
1002,165.44931600459256,-3.9940991605202925e-05,23.67,166.94536920599288,165.44931600459256,165.44931600459256,433.9929368820959,429.510243290402,425.01485078809065,664.9143608842074,655.883929918466,646.641204998079,7239186.232961919,43754.706322031416
1003,165.49379808473765,-6.56647593255677e-06,23.67,166.98401374949947,165.49379808473765,165.49379808473765,433.98563412141567,429.5003513107981,425.0013596154363,664.892706666124,655.8574230040841,646.609127317079,7238864.477180839,43741.00154178786
1004,165.58589979078147,-6.113036178378994e-05,23.91,167.06369932063205,165.58589979078147,165.58589979078147,434.0586230329956,429.57266378408474,425.08116658232365,664.988749286918,655.9546343993592,646.7130538509161,7241326.4048896665,43731.54002870483
1005,165.75457115014214,-3.2311599668655155e-05,23.91,167.2066986269106,165.75457115014214,165.75457115014214,434.00823110302935,429.5148378857679,425.0110649106224,664.9212782098837,655.8780460938148,646.6191656339698,7239421.210694536,43675.54487614701
1006,165.7875844812059,-4.779958500567005e-06,23.91,167.23492235255804,165.7875844812059,165.7875844812059,434.00244085582085,429.5072600067584,425.0009432702717,664.9052720745121,655.8593010734405,646.5970779296558,7239174.409133881,43665.35909059302
1007,165.8758331466007,-5.879266295361063e-05,24.15,167.31053082043346,165.8758331466007,165.8758331466007,434.073880150169,429.5779982340744,425.07934381341977,664.9999434304115,655.9557004979268,646.7014307036428,7241582.234075516,43656.6442302383
1008,166.0082946654663,-4.568179560504593e-05,24.15,167.4214430410099,166.0082946654663,166.0082946654663,434.0310464844548,429.5280138048617,425.0198101677169,664.9323366239352,655.8796626197452,646.6143820408399,7239931.731726788,43611.86738479801
1009,166.05966940818203,-8.124280045485044e-06,24.15,167.4651562850884,166.05966940818203,166.05966940818203,434.01979405304036,429.5141076076571,425.0023996573227,664.9024964042208,655.8451825107405,646.5752154727992,7239476.356855135,43595.63271838258
1010,166.15221125424844,-5.729905869666929e-05,24.39,167.5439552984568,166.15221125424844,166.15221125424844,434.0879208852806,429.5822442557531,425.0777176686457,664.9968706708561,655.9418650457301,646.6785047836092,7241797.574412724,43585.32167430034
1011,166.29437707486514,-3.963258493688837e-05,24.39,167.66335525292607,166.29437707486514,166.29437707486514,434.04053719346797,429.5293295614358,425.0156117756427,664.928397952956,655.8654831162685,646.5898428112239,7240050.666503634,43537.55547154904
1012,166.3380122076886,-6.4664448490292514e-06,24.39,167.70104299185675,166.3380122076886,166.3380122076886,434.0302137776824,429.5179241178586,425.0016065504061,664.9094793380036,655.8439477918268,646.5641768161936,7239677.528646659,43523.89109716692
1013,166.4281518829801,-5.6380960237856215e-05,24.63,167.77726205697795,166.4281518829801,166.4281518829801,434.0973655377658,429.58576164158376,425.07613066678084,665.0039279586481,655.9415135695446,646.667067370781,7241988.000184741,43514.20068208633
1014,166.5722989813217,-3.693002491933495e-05,24.63,167.8993269931977,166.5722989813217,166.5722989813217,434.0493558417963,429.5324607790711,425.01349470470217,664.9375704299956,655.8686832872772,646.5819511418161,7240228.4340343615,43465.98130849015
1015,166.61239813725877,-5.014119561885799e-06,24.63,167.93382568010844,166.61239813725877,166.61239813725877,434.041126468526,429.5224504410679,425.0010495883439,664.9113719153152,655.8383625086675,646.5464451925931,7239901.36629176,43453.55716161877
1016,166.70311565126184,-5.7643535719242855e-05,24.88,168.0095327049091,166.70311565126184,166.70311565126184,434.1107137388105,429.592696582557,425.07770045757,665.004969271467,655.935175448822,646.647801465444,7242293.169150617,43444.25802035571
1017,166.861621747858,-3.1454402798725134e-05,24.88,168.14351542443134,166.861621747858,166.861621747858,434.05983122073405,429.5342387305677,425.00983084698026,664.9258864897314,655.8452328916678,646.5442543616672,7240363.290374505,43391.423471331866
1018,166.89371771754801,-3.479088801938701e-06,24.88,168.17128556819475,166.89371771754801,166.89371771754801,434.05384183221724,429.52654447252127,425.0005306083528,664.9062855110006,655.8218736697887,646.5176181098674,7240112.193835065,43381.574170983935
1019,166.98139769191863,-5.580695054119289e-05,25.13,168.24433545857286,166.98139769191863,166.98139769191863,434.1219543926339,429.5954022924584,425.0760417287084,665.0026630446196,655.9220848172779,646.623800331457,7242456.36963136,43372.833559542494
1020,167.1274786288603,-3.55794251605257e-05,25.13,168.368986175535,167.1274786288603,167.1274786288603,434.0713860284468,429.538853988281,425.01157747735,664.936291683454,655.8471651531197,646.5380266674098,7240587.49919379,43323.74040820032
1021,167.16229962842348,-5.0108566503892504e-06,25.13,168.399655011667,167.16229962842348,167.16229962842348,434.0643852436526,429.5299141454603,425.00096277165716,664.9140926684843,655.8203548995224,646.5077566018947,7240295.081248771,43312.966484326025
1022,167.24960425626836,-5.5188756237778414e-05,25.38,168.4724963050705,167.24960425626836,167.24960425626836,434.1309927369723,429.59708957579346,425.07457189215324,665.0048926219926,655.9143664384885,646.6073057755041,7242582.401979526,43304.03311975598
1023,167.39409038419763,-3.217014835266152e-05,25.38,168.5972955870927,167.39409038419763,167.39409038419763,434.0817784352132,429.5403198261748,425.01017458964986,664.9268648501195,655.8233868168744,646.5042874271294,7240705.510766404,43255.44285433115
1024,167.42665162116052,-3.9867442144236875e-06,25.38,168.62749659577986,167.42665162116052,167.42665162116052,434.075531413137,429.53194529682236,425.00058649692,664.9020329328638,655.7931224683816,646.4713023627506,7240431.538878742,43245.39413988763
1025,167.51291201431545,-5.424116156949044e-05,25.63,168.7006851953551,167.51291201431545,167.51291201431545,434.14064190980815,429.59760178512033,425.07309155161107,664.9890603787287,655.8831901159031,646.5671744561001,7242667.337016386,43236.472042211506
1026,167.6560732011207,-3.111973142033708e-05,25.63,168.82868842937478,167.6560732011207,167.6560732011207,434.0892314602045,429.54088741026504,425.00878786241276,664.9262107416473,655.8110226221785,646.4845606371574,7240791.8374141175,43188.36591578787
1027,167.6835659136962,-5.547757840895784e-06,25.63,168.85486725658302,167.6835659136962,167.6835659136962,434.0842176004629,429.53508158026017,425.0010252641199,664.9178997290722,655.8004343267281,646.4707040605206,7240603.139233807,43180.15960467121
1028,167.7727707686496,-5.522042266259408e-05,25.89,168.9312768521154,167.7727707686496,167.7727707686496,434.15026436545924,429.60196382654783,425.07451065759705,665.0146514406125,655.9014022203341,646.5773499096211,7242880.991102112,43170.77770080873
1029,167.88896305011994,-4.862897135360367e-05,25.89,169.03421432609917,167.88896305011994,167.88896305011994,434.1070643560756,429.5558668354251,425.01807652175654,664.9807772379986,655.8646130157367,646.5275396648462,7241356.422887767,43131.819336605244
1030,167.93454941764267,-1.1413334349730242e-05,25.89,169.07852640561083,167.93454941764267,167.93454941764267,434.0965312582425,429.54352831002774,425.0026333065545,664.968495001119,655.8489794744918,646.5067185377134,7240952.066971377,43117.70324856492
1031,168.02704054327248,-5.466310712176625e-05,26.15,169.1601210085443,168.02704054327248,168.02704054327248,434.15986258847107,429.6072728346908,425.073013782565,665.0608058414937,655.9452924054407,646.6081217989663,7243124.950837019,43106.90069537752
1032,168.14084725646714,-4.966777282855439e-05,26.15,169.26606298219016,168.14084725646714,168.14084725646714,434.11809525485074,429.5613967101371,425.0171712499202,665.0317198747924,655.9117378636134,646.56065564615,7241607.100333785,43068.696384573814
1033,168.1868126688822,-1.2439605968306289e-05,26.15,169.3153677939253,168.1868126688822,168.1868126688822,434.10760510670474,429.5487228121844,425.0021028513709,665.0221950199767,655.8986420021806,646.5434091221979,7241191.49029143,43054.45459952634
1034,168.27680642089175,-5.488279139342911e-05,26.41,169.39828993173106,168.27680642089175,168.27680642089175,434.1697082884007,429.6110387299095,425.0715029004539,665.1139763911343,655.9945459594483,646.6455690281017,7243315.541264566,43044.051615453645
1035,168.38600595776103,-6.550474428335118e-05,26.41,169.51208995897818,168.38600595776103,168.38600595776103,434.1259035544674,429.563864194301,425.01730663233053,665.099638790374,655.9778652614535,646.6197481515975,7241752.630621686,43006.85552478898
1036,168.43805702267562,-1.7260044652189777e-05,26.41,169.57309525078304,168.43805702267562,168.43805702267562,434.11421261937636,429.55019796131324,425.0022653015592,665.0915863481512,655.966615051269,646.6061565702126,7241305.067528382,42990.90832277611
1037,168.52874504599592,-5.580288998308092e-05,26.67,169.66084586771098,168.52874504599592,168.52874504599592,434.1749629772735,429.6109240429741,425.0701577550238,665.1806031435162,656.059735170854,646.7063094037547,7243375.642210392,42980.060405917604
1038,168.64985403680578,-6.404124542414014e-05,26.67,169.79646787704343,168.64985403680578,168.64985403680578,434.1278623571455,429.5601483136114,425.01407951964427,665.1576768436562,656.0335786838859,646.6725736508239,7241694.228966709,42939.226187449276
1039,168.69787632851154,-1.6196610570617942e-05,26.67,169.85892659839564,168.69787632851154,168.69787632851154,434.1172219188146,429.5483324790566,425.0014094758094,665.1505142683894,656.0250581091927,646.6622591520983,7241307.993030963,42924.71340261391
1040,168.78705309804437,-5.732371866595809e-05,26.94,169.94743349068276,168.78705309804437,168.78705309804437,434.17992771861697,429.6114711737929,425.0714140663538,665.2446340934993,656.1246450333871,646.7678042877437,7243459.480337415,42914.781361398986
1041,168.89976752662872,-8.45206173470947e-05,26.94,170.08923678234456,168.89976752662872,168.89976752662872,434.1309366906221,429.5594436297006,425.01463402920336,665.2327043566788,656.1124627397876,646.7479944908642,7241733.630410612,42875.9242032046
1042,168.9531941733991,-1.8239559528621108e-05,26.94,170.16165214230907,168.9531941733991,168.9531941733991,434.12052149822784,429.5473127684391,425.00147382141546,665.2248993519577,656.1028084898638,646.7362421230664,7241338.097366982,42860.02482992474
1043,169.0389504696536,-5.466425196132274e-05,27.21,170.24886047870362,169.0389504696536,169.0389504696536,434.18199338973284,429.60910502579964,425.06987972711386,665.3130892829888,656.1959616188641,646.8352460573242,7243443.265411027,42850.73496543858
1044,169.16213250680502,-6.29379181200651e-05,27.21,170.40747071893855,169.16213250680502,169.16213250680502,434.1303154235084,429.5535207012544,425.0101328774076,665.2811178486428,656.1616172550617,646.7936261224226,7241600.034796108,42808.63528665196
1045,169.2005205769476,-9.098364297965844e-06,27.21,170.46548346017804,169.20278448271452,169.20278448271452,434.12218321238663,429.54414640929474,425.0005446482343,665.2699693388628,656.1482497738181,646.7792074101684,7241294.190620047,42796.542697320714
1046,169.2753550399673,-9.541243453770054e-05,27.48,170.49693546140688,169.2753550399673,169.2753550399673,434.18137296661445,429.6049829891168,425.071334464236,665.3370612244263,656.2135432944506,646.8566831469996,7243363.757891631,42790.421300143855
1047,169.39915518193393,-7.57710776589926e-05,27.48,170.66445739001094,169.40103955970207,169.40103955970207,434.1313189917836,429.5506381681367,425.0116039093316,665.303358187344,656.1798280301924,646.814208138611,7241562.863235001,42748.04264517429
1048,169.44064405403893,-2.9308043800857497e-05,27.48,170.6925276332779,169.44064405403893,169.44064405403893,434.12384913818806,429.5429123218564,425.0045346921893,665.2751945216503,656.1460226759605,646.7808621324933,7241312.306619847,42736.57213147991
1049,169.52813265462578,-5.39823942988793e-05,27.75,170.78070297908252,169.52813265462578,169.52813265462578,434.1813308976001,429.6002191642822,425.067218593032,665.3531565056543,656.2296925125621,646.8690226317142,7243266.545425775,42726.04453316459
1050,169.64515151301535,-5.003894626087746e-05,27.75,170.91432654831812,169.64515151301535,169.64515151301535,434.1360649500646,429.5503188533292,425.01138919836865,665.3058571885822,656.1784510215538,646.8086351448958,7241613.248928299,42686.82708785058
1051,169.68158813851545,-8.418869360315995e-06,27.75,170.9622560949841,169.68158813851545,169.68158813851545,434.12829117458125,429.5407047025536,425.0006778085358,665.2895796299308,656.1605248689109,646.7892707660457,7241298.2027355125,42675.8040290397
1052,169.74243519234162,-5.263479721673292e-05,28.03,171.03633167130295,169.75638552515534,169.75638552515534,434.1891621418416,429.601815788721,425.0681438029643,665.3754764293652,656.2524354015434,646.8871436212046,7243377.4982707715,42669.24908811405
1053,169.86814084336908,-5.00364080940896e-05,28.03,171.14755948134763,169.86819888495293,169.86819888495293,434.14280571732405,429.5534322572071,425.01729972367957,665.3291691273412,656.2034008954533,646.8314884348191,7241773.947714339,42631.72268412049
1054,169.9076683590298,-1.8301207186266488e-05,28.03,171.18321465477425,169.9076683590298,169.9076683590298,434.1309255665989,429.5408625924052,425.00433767739685,665.3021627549488,656.1765819729884,646.8021274837561,7241359.978708337,42619.382919237694
1055,169.98595410400387,-5.343841874283495e-05,28.31,171.26771288280375,169.9892893309256,169.9892893309256,434.1881898764219,429.59765431729045,425.06683774519354,665.3842046320516,656.2645881965497,646.8954051757064,7243295.286980487,42610.30395203104
1056,170.09587041921904,-4.589672434285319e-05,28.31,171.37636093921324,170.09587041921904,170.09587041921904,434.14423575437854,429.5510901083404,425.0167337947564,665.3328783674642,656.2123542109836,646.8349856935411,7241751.70407326,42574.529800313234
1057,170.1384789641379,-1.0419636135794441e-05,28.31,171.43514281606338,170.1384789641379,170.1384789641379,434.13191502580725,429.5369045669013,425.0009326681714,665.3218321207521,656.2010808765663,646.8214000340315,7241284.0063251825,42561.118745228196
1058,170.20219902988546,-5.243268953070146e-05,28.6,171.5121390335196,170.21432208786914,170.21432208786914,434.19184912229576,429.59718828930846,425.06768803452184,665.4068301040514,656.2920928707455,646.9178475364816,7243335.575958132,42554.207466860105
1059,170.32292950056024,-3.978377576197012e-05,28.6,171.6263112520212,170.32371048979613,170.32371048979613,434.14897003007,429.55156704018765,425.0176730906936,665.3609879559466,656.2446898062182,646.8614095778402,7241824.4043235965,42518.00517672168
1060,170.36408145107717,-1.4755332305105284e-05,28.6,171.6622618288271,170.36408145107717,170.36408145107717,434.1387845515703,429.53854488489003,425.00420608499445,665.3286663273794,656.2079983586755,646.8230031639528,7241395.345100943,42505.41125466302
1061,170.44318430570743,-5.0784499607270384e-05,28.88,171.74487542429728,170.44318430570743,170.44318430570743,434.1930157193713,429.59259129236085,425.06411569130125,665.4073689198376,656.2920626797546,646.912087114374,7243237.364121475,42496.49168211961
1062,170.5392363748126,-4.828573665860425e-05,28.88,171.883210545168,170.55112900992933,170.55112900992933,434.146270744698,429.5442061091802,425.00991527096727,665.38274277377,656.2697464639651,646.8805557100579,7241632.572579997,42460.185485833965
1063,170.5810809714123,-1.501876114839984e-05,28.88,171.90672817483386,170.5810809714123,170.5810809714123,434.14187066512795,429.53682032046265,425.00309928321167,665.355962350732,656.2374223039836,646.8483154525996,7241390.954311693,42451.313551737185
1064,170.64855314089763,-5.124017823476823e-05,29.17,171.98555812940108,170.65845120373942,170.65845120373942,434.197853619477,429.59293493946666,425.0650570701649,665.4373196546377,656.3242155369659,646.9397201727261,7243302.244865085,42443.26720285138
1065,170.760551007751,-3.930155428766291e-05,29.17,172.0962779537838,170.760551007751,170.760551007751,434.1598617572964,429.55058878995385,425.01835248847146,665.3952544552368,656.2775717482235,646.8855844779608,7241899.5556764845,42409.67549552922
1066,170.80365242106788,-9.687993483553647e-06,29.17,172.15838381067366,170.8068164585419,170.8068164585419,434.1458863559452,429.5350395470312,425.00124509973,665.3834040741204,656.2641445172394,646.8703202405982,7241386.68767998,42395.185612733454
1067,170.87548633086203,-5.992101213947443e-05,29.46,172.20933895047506,170.87548633086203,170.87548633086203,434.205281341767,429.59259125270773,425.0653250861014,665.4492611996603,656.3309786114519,646.9427527638686,7243344.250158694,42389.6043001369
1068,170.9836607219034,-5.152867147772966e-05,29.46,172.35046893499833,170.98798626773507,170.98798626773507,434.15877450342964,429.5431177310724,425.0108343613458,665.4123690192184,656.2922258668673,646.897046825564,7241703.725206561,42352.12007156698
1069,171.01862140080829,-1.1928946568207088e-05,29.46,172.38970449610957,171.01879385077368,171.01879385077368,434.15181272548006,429.53420954789846,425.00188548902963,665.3970195368413,656.2739550603927,646.8790946106502,7241410.945403032,42342.77872244667
1070,171.08499374863717,-5.53292312809317e-05,29.76,172.45404662668392,171.08862612194653,171.08862612194653,434.20862486919367,429.59119457898146,425.065038223812,665.4740486636103,656.3562145209796,646.9664631166232,7243349.65287159,42336.82750897047
1071,171.1720394820814,-5.237664062718306e-05,29.76,172.5590672895554,171.17354036775183,171.17354036775183,434.17128200032806,429.55026575141886,425.0219109642601,665.4346432311752,656.3126446137514,646.9202510836699,7241990.390427243,42307.88458816965
1072,171.21960001271069,-1.6831878190348704e-05,29.76,172.61533380613983,171.21960001271069,171.21960001271069,434.15673269776846,429.53302757034743,425.0041173849367,665.4119001410836,656.2859300476432,646.8933688252033,7241420.463067114,42293.174744769516
1073,171.28383897484957,-5.1533623536603734e-05,30.05,172.68955144140722,171.29429799845948,171.29429799845948,434.2078378188851,429.5847292979148,425.061304908246,665.485726530949,656.3655312009292,646.9772792869958,7243182.168902358,42285.01621792162
1074,171.36683035437952,-4.688091814852857e-05,30.05,172.79299292468212,171.37938838372204,171.37938838372204,434.16916509337096,429.5431307848938,425.01865793890823,665.4440283811253,656.3204807350689,646.9318454882502,7241800.32946704,42255.95853599674
1075,171.405958858627,-1.6288178691259425e-05,30.05,172.84212201713433,171.4188423666347,171.4188423666347,434.15587823936977,429.52837593720807,425.004169136564,665.4265970552512,656.301161601955,646.9138098462813,7241312.493556647,42243.386978829054
1076,171.47668978244366,-5.802527041043337e-05,30.36,172.91089503258348,171.49289407409563,171.49289407409563,434.2106334273993,429.58338440937905,425.06509722101936,665.500094889159,656.3802150905842,646.9971906680926,7243185.500591311,42236.06779568256
1077,171.55496155720618,-5.057264570484943e-05,30.36,173.00624148086698,171.5757989759643,171.5757989759643,434.17296727776306,429.5428517212521,425.0243629714308,665.4584547840535,656.3358460473494,646.9542176429177,7241839.011782177,42207.81167859618
1078,171.60212794880056,-1.9257819240059426e-05,30.36,173.06001781399186,171.62345723541858,171.62345723541858,434.1563523639563,429.52396478678463,425.00573462976047,665.4358601156293,656.3106079318693,646.930364060351,7241213.832442336,42192.44821824938
1079,171.67399468212537,-5.696482601891262e-05,30.66,173.1256942342306,171.69617329972667,171.69617329972667,434.20761079948966,429.57489820652927,425.06246979935975,665.501488742997,656.3806382395823,647.0047491817413,7242949.046232647,42184.685348745494
1080,171.74843536021623,-4.073832336382033e-05,30.66,173.2085532956937,171.770667234264,171.770667234264,434.17695060885416,429.54007728850837,425.02697784325557,665.4670884182777,656.3420325334138,646.9661804249596,7241793.067116594,42159.66080658057
1081,171.79902022635244,-1.9355773488438643e-05,30.66,173.25544969809712,171.81605046528446,171.81605046528446,434.161633309423,429.52144087436295,425.0081799380433,665.4403222017014,656.3108651262713,646.9347411139703,7241175.753375694,42144.931941843104
1082,171.87470033342694,-6.053221117641172e-05,30.97,173.32223824003816,171.89074175806954,171.89074175806954,434.2122201728223,429.57121070081234,425.0640799776959,665.5005551626034,656.3745276635684,647.0026480376581,7242872.171794756,42136.48796739068
1083,171.94811019881539,-4.240853708414871e-05,30.97,173.40342034086672,171.9654589996401,171.9654589996401,434.17950192805694,429.53448189900735,425.0267588701848,665.4576523257452,656.3275270476039,646.9547776478862,7241651.876894901,42111.083929418965
1084,171.99709273574575,-2.0119172162935683e-05,30.97,173.44619576524835,172.0086212275649,172.0086212275649,434.1644300951712,429.51609569513795,425.00858177739985,665.4280167360491,656.2927985900196,646.920217913408,7241042.43799108,42096.97389767043
1085,172.07372278807276,-6.0140065489044936e-05,31.27,173.50642069375004,172.08011084198847,172.08011084198847,434.21323894897665,429.56381105937976,425.06158383237295,665.4824260227667,656.3486381844214,646.9796273028646,7242668.748108712,42088.935860572805
1086,172.15877867449242,-3.82578204767281e-05,31.27,173.5911703113031,172.16370222531188,172.16370222531188,434.1788664583205,429.5255293708506,425.021518805417,665.4422867447679,656.3039235608478,646.9323409145231,7241398.221352358,42061.12047866796
1087,172.20266842889652,-1.6920311815549205e-05,31.27,173.6251647394239,172.20266842889652,172.20266842889652,434.1670920510063,429.5112937648611,425.00580816306433,665.416841526882,656.273045215561,646.8995981618183,7240927.693390058,42048.87043536076
1088,172.26474219280703,-5.807621607767377e-05,31.59,173.7062581641314,172.28384205280122,172.28384205280122,434.21521540690776,429.56136101825723,425.0611953183266,665.499914499139,656.3633781627477,646.9911264028223,7242635.614151765,42038.9720118504
1089,172.36570184830083,-3.640970063134574e-05,31.59,173.79162257983234,172.37384526909295,172.37384526909295,434.1802822473694,429.5204839211371,425.0176586588785,665.444422656534,656.2980956217554,646.922693097801,7241279.079499554,42009.15207405849
1090,172.41000122019133,-1.3575001646448648e-05,31.59,173.82051098305857,172.41000122019133,172.41000122019133,434.17250415970915,429.50976818108694,425.00446845611435,665.4191554938254,656.2653445584137,646.8869238525726,7240926.529483626,41998.297536324266
1091,172.46604918698864,-5.358925725684749e-05,31.9,173.89110501782588,172.48297198618363,172.48297198618363,434.2192396114972,429.5579033703923,425.0579471449792,665.494660456105,656.3474585791265,646.9711562633756,7242567.272067814,41990.042197602925
1092,172.56851822661525,-2.9449078951970797e-05,31.9,173.97273238366682,172.5731023339207,172.5731023339207,434.18796379807264,429.52004306076907,425.0158886665625,665.438762495787,656.2797524188024,646.8978791705578,7241312.439823388,41960.84060546003
1093,172.60750905838134,-1.468478671895479e-05,31.9,173.9954564307174,172.60750905838134,172.60750905838134,434.18208735025604,429.51119585316724,425.00401942434786,665.4113384952593,656.2436751485824,646.8579735522717,7241022.447091799,41950.796269487066
1094,172.67196127266442,-5.230133386302516e-05,32.22,174.06186581169186,172.67894535942148,172.67894535942148,434.2304209539144,429.56048028958634,425.058584273392,665.4861869133367,656.3249041503399,646.9415949818523,7242701.549389619,41943.16530202536
1095,172.7788582536892,-2.8363585603319308e-05,32.22,174.14926375207054,172.7788582536892,172.7788582536892,434.19807889486697,429.5205674406168,425.01380557187235,665.4264131846514,656.2517873719345,646.8612063667781,7241379.803136552,41911.26088183843
1096,172.81509858311188,-5.050076493429145e-06,32.22,174.18579270442117,172.81509858311188,172.81509858311188,434.1874477771755,429.50807827272945,425.0007081593337,665.414088810217,656.2372150981031,646.8451722996923,7240967.432074599,41900.08564901061
1097,172.86691072201097,-4.950597838027093e-05,32.54,174.2386055037608,172.8761308633729,172.8761308633729,434.2383755451397,429.55960222776923,425.0573660672729,665.4875723270823,656.3163788803294,646.9273253782311,7242719.505660631,41895.428070314
1098,172.9731234139494,-2.734475179966278e-05,32.54,174.32650473196747,172.9731234139494,172.9731234139494,434.2046065666177,429.5177955240606,425.012039403427,665.4282696564331,656.2450570160609,646.8508928852137,7241333.137901735,41863.92079289792
1099,172.99769162110653,-4.910825260662222e-06,32.54,174.35795091985986,173.00330198449086,173.00330198449086,434.19522651006616,429.5066662541128,425.00063729074446,665.415089877685,656.2300048036433,646.8353050173835,7240965.141606583,41854.49097529775
1100,173.06032857823433,-6.31618485514851e-05,32.87,174.39760430770315,173.06032857823433,173.06032857823433,434.2514060888595,429.56175398408686,425.0600489855482,665.4833546416003,656.2999758514031,646.9080482598099,7242836.4024069365,41851.511908650464
1101,173.14877471336516,-3.2927074525179734e-05,32.87,174.5021200679414,173.16049863394116,173.16049863394116,434.20919402419446,429.5134369982145,425.00890658409014,665.4279430858444,656.2379326534856,646.8407526157285,7241231.2154952455,41818.031667852294
1102,173.18601552781456,-1.5354866271799494e-05,32.87,174.51805695113546,173.18601552781456,173.18601552781456,434.2074083926867,429.5084989363004,425.00309182908774,665.4149352867437,656.2193580899974,646.8214916509824,7241070.839279906,41810.944245189086
1103,173.2400490010931,-4.830982500336756e-05,33.2,174.57659596252236,173.25145017257424,173.25145017257424,434.2565004204696,429.55787944375754,425.0568506892544,665.4829946785134,656.2920924852646,646.8963963241805,7242751.648360916,41804.85439600347
1104,173.3368691454172,-3.0990200237002163e-05,33.2,174.65784907676132,173.34123038449292,173.34123038449292,434.222220446908,429.51642150099764,425.01285915352616,665.4335994095338,656.234371548451,646.8342100239493,7241375.199685957,41775.261336403724
1105,173.37088738652284,-1.1152302530348379e-05,33.2,174.68174593048428,173.37088738652284,173.37088738652284,434.2154045885122,429.50720810487826,425.00265559691076,665.4158791659913,656.2127388550233,646.8115638955384,7241071.643787649,41766.364312619546
1106,173.42320420751068,-4.673294746160295e-05,33.53,174.73664658980522,173.4322513152223,173.4322513152223,434.2638649044877,429.5558831807261,425.05571849122987,665.4812156569667,656.2825459803812,646.883533458889,7242727.661591825,41761.135006128614
1107,173.5173532715132,-2.7745018267411048e-05,33.53,174.81737991550833,173.52125116563755,173.52125116563755,434.23006193546973,429.5154830093953,425.0124995462686,665.4284726073801,656.2217806705647,646.8182200148362,7241386.646469997,41731.98728009178
1108,173.5503385705617,-1.1919534679383226e-05,33.53,174.84000077200335,173.5503385705617,173.5503385705617,434.2242215887703,429.5074439065854,425.0028891606907,665.4067407477366,656.1953839654464,646.790171408697,7241122.533647267,41723.47108791832
1109,173.60677151586745,-4.695665504395041e-05,33.87,174.89586766619126,173.61289995230442,173.61289995230442,434.2730555015659,429.5564830543989,425.05624909760104,665.4726191656746,656.2655269007611,646.8624236724656,7242791.095293617,41718.04685759747
1110,173.70426924457647,-2.9705163026250148e-05,33.87,174.97763124493258,173.70426924457647,173.70426924457647,434.2404932602317,429.5174029329915,425.0126783536478,665.4224535252503,656.2068149632886,646.7979681790744,7241495.102569283,41688.64204697941
1111,173.73065017277264,-5.2473292359023205e-06,33.87,175.0055204380451,173.73174063505874,173.73174063505874,434.2326316465917,429.50794329480385,425.00104541491567,665.4121559673771,656.1943660632614,646.7831189635801,7241182.688511273,41680.2517608001
1112,173.78530246061192,-5.347798555921379e-05,34.2,175.04677017376915,173.78530246061192,173.78530246061192,434.282847198345,429.5578797110236,425.05477092602104,665.4687511661253,656.2540794075572,646.8451828059284,7242879.343265506,41677.168556340315
1113,173.84699864414657,-3.6338120182222156e-05,34.2,175.11183631341962,173.8501120171754,173.8501120171754,434.2576860594792,429.52892933272943,425.02123477097325,665.4547965726728,656.2374470213603,646.8223501151471,7241918.543382879,41656.10513191627
1114,173.88472669706718,-1.799162485749406e-05,34.2,175.1420455159748,173.88472669706718,173.88472669706718,434.24855921340657,429.5172745484352,425.00852132023914,665.4378013472287,656.2173559835533,646.8008559176697,7241533.790573774,41645.60009453615
1115,173.94526291137382,-4.9492582009813546e-05,34.55,175.20579120560575,173.95468478601273,173.95468478601273,434.29312801180055,429.56150875317434,425.0566208356776,665.50378868927,656.287695468684,646.8723637653226,7243042.0745177865,41637.52234340619
1116,174.00488166075309,-2.832261958352067e-05,34.55,175.25779027057908,174.01160559485683,174.01160559485683,434.27462649902975,429.53892262355697,425.03198630291746,665.4799563051835,656.2587226369404,646.8403952701921,7242293.964243064,41619.6031263855
1117,174.0499503862854,-1.7749570235037204e-05,34.55,175.29593569445555,174.05421740373512,174.05421740373512,434.2606202236116,429.52165169542,425.0128991120684,665.4594106945448,656.2335855565331,646.8131165674731,7241721.708980717,41606.12605084347
1118,174.11508330221446,-5.004782104278682e-05,34.89,175.35786644850597,174.1249339569125,174.1249339569125,434.3021518681769,429.56213855218607,425.0564300790429,665.5160241749313,656.2930357605715,646.8730658604628,7243103.791602758,41597.1660520203
1119,174.16510610160597,-2.54421945092842e-05,34.89,175.4023552313508,174.17238494430185,174.17238494430185,434.2863323026987,429.5433713868344,425.03588132040915,665.4929132304803,656.2657063229743,646.8428461714523,7242482.183584031,41582.2645243107
1120,174.20889989473122,-1.907392260436236e-05,34.89,175.43804152296093,174.21207704540817,174.21207704540817,434.27203546711536,429.52638770579085,425.01737877735474,665.4694150071527,656.238303046535,646.8130711556955,7241918.894253844,41569.55715743086
1121,174.28109369987806,-5.3586920861881104e-05,35.24,175.5041843234131,174.28834355107665,174.28834355107665,434.3121607886831,429.5651992708698,425.05904411499176,665.520619261635,656.2917791953913,646.8665129252057,7243245.787989559,41558.980023623124
1122,174.34579293353406,-3.174896352087231e-05,35.24,175.5604119168653,174.34933216321903,174.34933216321903,434.2911482598349,429.54032115665314,425.03194812948516,665.4869042182926,656.2521863209703,646.8236597754305,7242421.2853682,41539.71337606346
1123,174.39341035927998,-1.9709204648665768e-05,35.24,175.60000363235886,174.39341035927998,174.39341035927998,434.27640402193873,429.522593293428,425.0128421362501,665.4591693137102,656.2199699895896,646.7897195911664,7241833.9219962,41525.84611469433
1124,174.45473944805497,-4.954480402818984e-05,35.59,175.66604547878285,174.46748867462014,174.46748867462014,434.31457670605255,429.56015688287215,425.05377154941425,665.5117841248751,656.2761753206088,646.8465683534641,7243118.170455214,41515.575340019626
1125,174.52838027302235,-2.9745294704897063e-05,35.59,175.728653752638,174.53629104562063,174.53629104562063,434.2911169353316,429.53222367020425,425.02322868484947,665.4709976921804,656.2283417199637,646.795566535825,7242192.467833118,41493.906077906395
1126,174.57466898743453,-1.4008442214108463e-05,35.59,175.76489044718534,174.5777013408015,174.5777013408015,434.2794018383859,429.5176238547183,425.006639024254,665.4419677227929,656.1941802210093,646.7596452749084,7241709.937185424,41481.29962513675
1127,174.63569914148047,-5.116080972511483e-05,35.95,175.81693708318994,174.64129994637457,174.64129994637457,434.3251949143083,429.5626454007994,425.05453309899934,665.495008508978,656.2496618588814,646.8156582027309,7243243.175521813,41474.97286006189
1128,174.71696750000893,-2.960444396027384e-05,35.95,175.88742387835063,174.7191285605694,174.7191285605694,434.298791071284,429.53067518929447,425.0197629579864,665.4526886229229,656.1985423727873,646.7614121343021,7242183.425652006,41450.432390071
1129,174.75534872025676,-1.347963875431013e-05,35.95,175.92059912863635,174.7557226069188,174.7557226069188,434.28729490263925,429.5170583594908,425.0052264223843,665.4304193823893,656.1729655539284,646.7346368912931,7241732.884481086,41439.17450285761
1130,174.80990768014584,-4.8203690441894764e-05,36.31,175.9696641472965,174.81472456946773,174.81472456946773,434.33173306490534,429.5612327687288,425.05297645025627,665.4888071542516,656.2354134385505,646.7975160713702,7243236.447148323,41433.789201607055
1131,174.87473291671165,-3.4602065936084614e-05,36.31,176.03072920420328,174.8783978303638,174.8783978303638,434.30710536648763,429.5322577645173,425.02207154003906,665.4576634628046,656.1984958403311,646.7580088731152,7242274.328694992,41413.20150771378
1132,174.9165169932719,-1.549626253971592e-05,36.31,176.0654733331616,174.9165169932719,174.9165169932719,434.2953016219564,429.51783075516425,425.00663899004115,665.4382003680804,656.1757817668619,646.733805455608,7241796.807075219,41401.446424603644
1133,174.9658722790455,-4.502142445750312e-05,36.67,176.1232477998993,174.97882389858106,174.97882389858106,434.3368803917056,429.5584668618162,425.0509084779177,665.5033512496333,656.2438600340366,646.8031064007978,7243181.8066201955,41394.61933301366
1134,175.0380917353419,-3.2860367966902615e-05,36.67,176.18275707335584,175.04471318130572,175.04471318130572,434.3125753823945,429.52965426524725,425.0194753153797,665.466226982788,656.1998425313031,646.7560074609113,7242225.658563478,41373.57551074514
1135,175.07732134120945,-1.5204228613230342e-05,36.67,176.2143118093091,175.08026027776668,175.08026027776668,434.30138682974416,429.5161491030963,425.0051024890927,665.4454435567203,656.1754501615311,646.7299102248807,7241778.601263705,41362.62186139401
1136,175.13094801138865,-4.8065442646905154e-05,37.04,176.26277506987424,175.13774541795277,175.13774541795277,434.3442734452605,429.5589002618982,425.05196848684807,665.5038142827499,656.2380062629992,646.7929187724721,7243233.771207043,41357.354200955495
1137,175.19645759904415,-4.09344903932185e-05,37.04,176.32241406943288,175.20047088339265,175.20047088339265,434.3185223068733,429.5285448277421,425.02133350262505,665.4620276766735,656.1887373701386,646.743446105736,7242224.819768539,41336.7885557152
1138,175.23865560848787,-1.740288662699374e-05,37.04,176.35770807278178,175.23865560848787,175.23865560848787,434.30711727829254,429.5143604681643,425.00663945385634,665.4389040900074,656.1606665655477,646.7146877262924,7241755.4620277565,41325.10282552632
1139,175.2870613890469,-4.432290364930758e-05,37.41,176.41380265122143,175.3003131498892,175.3003131498892,434.3482588794701,429.554571607292,425.05031166209056,665.5054042249354,656.2291794712852,646.7838299307024,7243125.92729314,41318.3855587295
1140,175.36074798987008,-3.622014213167102e-05,37.41,176.4764482189621,175.36784104953847,175.36784104953847,434.32319655762865,429.5239403403415,425.01849586315836,665.4610646324944,656.175669697349,646.7290868507866,7242108.77636461,41296.67522290381
1141,175.40454579594424,-1.544974358713702e-05,37.41,176.51052151930054,175.40527386762577,175.40527386762577,434.3126245487165,429.51010839862647,425.0041758311063,665.4362935714286,656.1454235620373,646.6978378301026,7241651.111716018,41285.25301457653
1142,175.45801172281503,-4.7991956568238514e-05,37.78,176.55570117751714,175.45827974444904,175.45827974444904,434.35484695434496,429.5514371196731,425.04980469140855,665.4888930798631,656.200393056716,646.7541826020004,7243057.208504377,41280.79460857432
1143,175.52888508831214,-3.737752686727713e-05,37.78,176.6212183929372,175.52888508831214,175.52888508831214,434.330173176305,429.51983575922054,425.01693204557296,665.4462823418769,656.1460388071678,646.6983735541012,7242008.037618688,41258.21248152455
1144,175.56748863712397,-1.3006316662345085e-05,37.78,176.6579227505934,175.56748863712397,175.56748863712397,434.3212339546826,429.5073751936563,425.0025351504133,665.4381634242169,656.1312450350816,646.6814262016393,7241596.875726964,41246.79877773065
1145,175.609288571204,-4.1372540209638764e-05,38.16,176.70494075514824,175.62053772556484,175.62053772556484,434.36466737962104,429.55017259728226,425.04912095830366,665.5029580428854,656.198808074569,646.7502188258538,7243052.48771409,41242.627892601704
1146,175.69408221715062,-3.671345800071446e-05,38.16,176.7718098091965,175.69408221715062,175.69408221715062,434.33946769929094,429.5171252304267,425.014992132381,665.4560174567745,656.1388147455407,646.6884113336097,7241955.208222101,41219.11857720594
1147,175.72927063393362,-8.900854133853109e-06,38.16,176.8069551253726,175.73157197575034,175.73157197575034,434.3312696876641,429.5057607743113,425.00155413125503,665.4441858057224,656.1214472801396,646.6684630690611,7241580.731419655,41208.19412244795
1148,175.7766065519531,-5.076019696281797e-05,38.54,176.8441208176422,175.7766065519531,175.7766065519531,434.37413055465527,429.5479605202615,425.0489412689467,665.4992116946813,656.1790889631033,646.7281736368409,7243014.299104781,41205.792062916014
1149,175.85982551870268,-3.191555383508238e-05,38.54,176.9185821215563,175.85982551870268,175.85982551870268,434.3490059230818,429.5155915141501,425.0110514346472,665.4617932863945,656.1299147023666,646.6710161584563,7241942.117299357,41180.19619284324
1150,175.88926205140552,-6.4023854329242624e-06,38.54,176.9453627727369,175.88931258448076,175.88931258448076,434.34297011939816,429.50746276725846,425.00128541039226,665.4515243041229,656.1159303382826,646.6543527735951,7241674.871232752,41171.77311585961
1151,175.9344290347371,-4.704412081846243e-05,38.93,176.98541040191694,175.93529555128555,175.93529555128555,434.3846092551893,429.5491316323626,425.0485515963223,665.5101339831298,656.1788681885828,646.7200515074752,7243090.7502980195,41169.0600661005
1152,175.98661554005793,-3.821240173440543e-05,38.93,177.03452510049016,175.98693347295458,175.98693347295458,434.36668576459726,429.5270091017646,425.02619482768,665.4805022539355,656.1423483530623,646.6821715043312,7242356.716156286,41152.80932075154
1153,176.02680091816964,-2.480078680500153e-05,38.93,177.07227444392493,176.02680091816964,176.02680091816964,434.3536450443631,429.5107919523056,425.0098734685948,665.456796348353,656.1129796501665,646.6514378517458,7241819.111225501,41140.43471477981
1154,176.07723639044394,-4.598039673808785e-05,39.32,177.12957712931134,176.09042715152725,176.09042715152725,434.39194720848036,429.5474159421003,425.04873655385853,665.5146844013667,656.1714111811445,646.7091191730527,7243068.954107363,41132.66729641494
1155,176.12881024156553,-3.151475790941216e-05,39.32,177.16930175610713,176.13443595105457,176.13443595105457,434.37634154761906,429.5287460662461,425.02893634033325,665.4896513163927,656.1410864560737,646.6775151733656,7242449.55984761,41118.87332389784
1156,176.17103826157367,-2.2872770002901888e-05,39.32,177.20119552172457,176.17103826157367,176.17103826157367,434.3631776170435,429.5133377149383,425.01232548352704,665.468818925411,656.1161875379169,646.650694232803,7241938.451145297,41107.42902242919
1157,176.22311671084145,-4.735906466890594e-05,39.71,177.26038989486207,176.2361040426757,176.2361040426757,434.3984052551482,429.54690196110397,425.04828639460015,665.5238168039745,656.1722642134753,646.7061084084526,7243085.428901391,41098.76048523788
1158,176.27579353273453,-3.139900116799765e-05,39.71,177.302082730326,176.2814053429173,176.2814053429173,434.38030549417095,429.52659494276224,425.0274990046467,665.4947448304131,656.1392420452211,646.6724088269926,7242411.106112028,41084.37354480743
1159,176.31494856649752,-2.1802470231424564e-05,39.71,177.33258540399558,176.31494856649752,176.31494856649752,434.3661433526994,429.5106548851436,425.0116508458043,665.4736115838735,656.115262583756,646.6483776490004,7241881.344833402,41073.552774239746
1160,176.36408205876583,-4.8875658517300025e-05,40.11,177.39290350632018,176.37826896854313,176.37826896854313,434.40019428925586,429.54331611130436,425.0480414033158,665.5279643712519,656.1717040373742,646.7058348136512,7242997.438349112,41065.135068543466
1161,176.42437811952482,-3.1151687487906976e-05,40.11,177.44369863445593,176.43168943876165,176.43168943876165,434.3782362656297,429.51831519424127,425.0222260306802,665.4953333311538,656.134591662328,646.6677492008042,7242166.689828762,41047.992641608034
1162,176.46405464615015,-1.436143247057764e-05,40.11,177.47639285839512,176.46695980824558,176.46695980824558,434.3648108231585,429.50316444513703,425.0063069296841,665.4754564999799,656.1122246818977,646.6441800609635,7241663.938598047,41036.93941612108
1163,176.5119431222947,-4.263684965200021e-05,40.51,177.5210765077957,176.51937377582146,176.51937377582146,434.40188555829656,429.5397206927623,425.04658606274404,665.5294179367205,656.1689585320684,646.7017644460497,7242908.827218444,41031.806720643
1164,176.57689939126772,-2.9136727073719726e-05,40.51,177.57803060247568,176.57973840372375,176.57973840372375,434.3766046692108,429.511566884553,425.0174116869001,665.4922935024032,656.1277602417853,646.6590149366726,7241973.344089104,41012.48200703181
1165,176.61117974829114,-1.2472037365318656e-05,40.51,177.60630078501512,176.61117974829114,176.61117974829114,434.36496696467907,429.4985100836139,425.0043717539169,665.4739987024486,656.1073072280489,646.6381808534638,7241540.310358324,41002.72882316439
1166,176.64657400547785,-4.178450829928071e-05,40.91,177.65559569701742,176.66249554002823,176.66249554002823,434.401726466265,429.5344887770968,425.04464107861224,665.5320685035285,656.1682260222506,646.7002622888245,7242765.440616354,40997.75347606412
1167,176.71370157200866,-2.6824558081894878e-05,40.91,177.71240290827234,176.72537722906452,176.72537722906452,434.3760907213737,429.50570773886915,425.014898983893,665.4910715805999,656.1220522276027,646.6518757745417,7241809.3710728595,40977.75590930729
1168,176.7473407772294,-9.320885562491554e-06,40.91,177.7366599709104,176.75481055259195,176.75481055259195,434.3660966644954,429.4944834529686,425.00282381525386,665.472356641048,656.1003559226613,646.6278462534685,7241437.660062844,40968.829291965514
1169,176.78825859520563,-4.136308543400968e-05,41.32,177.7718368132254,176.79893698671927,176.79893698671927,434.4046405775649,429.5330318703024,425.04523567532357,665.5264943885674,656.1567641830949,646.6843679223405,7242747.769407506,40966.01423543381
1170,176.85317023120595,-2.9567223242210616e-05,41.32,177.82555952657705,176.85942807737678,176.85942807737678,434.37850033023545,429.5043304840848,425.0157595937672,665.4825706028945,656.1074242255934,646.6322343149717,7241793.812236653,40946.60878959948
1171,176.88875137188882,-1.1353491027543683e-05,41.32,177.8497790530465,176.88937794937004,176.88937794937004,434.3669310083711,429.49191316580703,425.0032061263083,665.4601715665166,656.0819042869396,646.6049954005672,7241381.9795018025,40937.347756259616
1172,176.93083627218684,-4.074918778751435e-05,41.74,177.8866518127808,176.93451693503863,176.93451693503863,434.4046991527036,429.52971625064436,425.04531089885893,665.5131613390748,656.1372417357155,646.6613170518519,7242667.168676106,40934.167590008714
1173,176.9943168180104,-2.7909559217831337e-05,41.74,177.93872378654305,176.9943168180104,176.9943168180104,434.378558723648,429.4995335195527,425.01374063114804,665.4658136131361,656.081577913114,646.6042895114216,7241663.081375964,40914.66444553702
1174,177.02339725632118,-1.0405838874461004e-05,41.74,177.96482196950913,177.02339725632118,177.02339725632118,434.36997123975675,429.48942338980663,425.0016186220112,665.4521045174281,656.0636605503544,646.583647654304,7241328.840813967,40906.05509241741
1175,177.05551813810575,-3.7718732775249286e-05,42.15,178.00190915595556,177.06604165095968,177.06604165095968,434.4077884728258,429.5271377383814,425.0428624883274,665.5094611842619,656.1231445402715,646.6434561843488,7242610.446738675,40903.44133301193
1176,177.12343142702204,-2.7512279901609205e-05,42.15,178.05106310829794,177.12343142702204,177.12343142702204,434.3820608839031,429.4969285954347,425.01248437790855,665.4627042684464,656.0668805940832,646.5879203781311,7241604.897008191,40884.51109299934
1177,177.15175754165264,-9.16191452193793e-06,42.15,178.07703350108218,177.15175754165264,177.15175754165264,434.37321064894394,429.48681787419196,425.0014518242666,665.448429860733,656.0488478317542,646.5689028949072,7241270.4543311335,40876.08587585441
1178,177.18435912479052,-3.7413603873437395e-05,42.58,178.11412698514658,177.19458287072743,177.19458287072743,434.4123951420369,429.5257283543199,425.04397398818327,665.5070904271117,656.1096713050358,646.6304846349461,7242592.42288023,40873.66727324883
1179,177.2537148973238,-2.7094378541092645e-05,42.58,178.16463776737316,177.2537148973238,177.2537148973238,434.38764142934605,429.4960357706701,425.0135067404543,665.464763968829,656.0570047400503,646.5779491194319,7241604.671663742,40854.45924706584
1180,177.27741798981612,-1.2844156951352659e-05,42.58,178.1905921743624,177.2802325244807,177.2802325244807,434.37974996403574,429.48641252770096,425.00214658411574,665.4550684547354,656.0433335245477,646.5632892359883,7241286.242506722,40846.55203454096
1181,177.3160330328713,-3.9801501679259665e-05,43.0,178.22486148049006,177.321233563154,177.321233563154,434.4156825375293,429.5219556808052,425.042378768636,665.512785771124,656.1025081774744,646.6240652525332,7242494.224596382,40843.91969908626
1182,177.3656835918489,-3.136830313255068e-05,43.0,178.26531242921314,177.3656835918489,177.3656835918489,434.3958479877741,429.4991853219553,425.0188685237086,665.4903179599154,656.0733194538767,646.594757159709,7241736.526024177,40829.411751873864
1183,177.39694766906848,-1.4133118110049026e-05,43.0,178.2952493675074,177.39694766906848,177.39694766906848,434.384702811202,429.4863768118406,425.00422018149015,665.4794699155918,656.058626031996,646.5782488086295,7241311.76175368,40819.82163110408
1184,177.4344382906279,-3.682991064557495e-05,43.43,178.3351231650968,177.4428261909031,177.4428261909031,434.4204437621064,429.5214312737085,425.0422244560461,665.5362199724933,656.1170683582142,646.6371674784051,7242504.371123377,40815.98860092252
1185,177.4866095078485,-4.0378184212763735e-05,43.43,178.37779122771158,177.4866095078485,177.4866095078485,434.3967391539957,429.4950823467027,425.0169247601067,665.5171678226021,656.0920806710664,646.6156989731375,7241625.828775342,40800.96999348627
1186,177.51738125659526,-1.5614288827903167e-05,43.43,178.40907563143028,177.51738125659526,177.51738125659526,434.3857700869602,429.4825611813984,425.0036985468695,665.5087825097,656.0812392850644,646.6045480188471,7241210.634100301,40791.55845383603
1187,177.5535378334581,-3.77794489467842e-05,43.87,178.4491934693425,177.56288331969844,177.56288331969844,434.42158636466,429.5176577026264,425.0422793293076,665.566749082527,656.1416703801845,646.6661855997054,7242404.555515862,40787.829191059354
1188,177.61068777869534,-4.213124072971475e-05,43.87,178.4965042580438,177.61068777869534,177.61068777869534,434.3960152812829,429.4881627135016,425.0141721985535,665.5387333582006,656.1061528133795,646.6356293112253,7241420.832641035,40771.31237543496
1189,177.64107513696487,-1.0909295142025321e-05,43.87,178.52714590781184,177.64107513696487,177.64107513696487,434.3859926878191,429.47670183467056,425.0019746481371,665.5307712901974,656.0963265071142,646.625600605943,7241041.298546024,40762.20149513863
1190,177.67515392781388,-3.5181453978405663e-05,44.3,178.56277982227837,177.681685344958,177.681685344958,434.4211580569324,429.5114170388147,425.0402966985656,665.5869642417272,656.1554226313662,646.6858665090338,7242221.218705989,40759.52569138268
1191,177.73443593539525,-3.515423097399939e-05,44.3,178.61479405154142,177.73443593539525,177.73443593539525,434.3938236638386,429.479583985112,425.0097426459593,665.5513877598779,656.1116558449777,646.6484187528093,7241159.778008422,40741.456431327206
1192,177.75982062732484,-6.138820645484877e-06,44.3,178.6404428927325,177.75982062732484,177.75982062732484,434.38644888840304,429.4713272662695,425.00073304336655,665.5417700588162,656.1014449260042,646.6368574447637,7240887.144219655,40734.10469624766
1193,177.7954477355966,-3.4769160498937524e-05,44.75,178.6747280772682,177.79907860057952,177.79907860057952,434.4234607523733,429.50792264858626,425.04122310850937,665.5942007980493,656.1567338926855,646.6930814790105,7242130.138480075,40732.10162550567
1194,177.86012819202736,-3.3633842167923866e-05,44.75,178.73506569197284,177.86012819202736,177.86012819202736,434.39256839705814,429.47333294228304,425.00824506894094,665.5527399663952,656.1102450415692,646.6517464971216,7240977.620316029,40711.64062413291
1195,177.88482422886335,-5.191086360767372e-06,44.75,178.76097423650393,177.88482422886335,177.88482422886335,434.38553150516486,429.4655721507881,425.000550650347,665.5425182685074,656.0995287368625,646.6407022383983,7240721.546986601,40704.549015776756
1196,177.9155200578759,-3.2215164824433984e-05,45.19,178.79360442998245,177.92234998823287,177.92234998823287,434.42102338668434,429.5004346595296,425.03947540734134,665.5939048508889,656.1529100010999,646.6956353031517,7241905.685891504,40702.619352602174
1197,177.9765462639244,-2.6319227043325455e-05,45.19,178.8466294102041,177.9765462639244,177.9765462639244,434.39359310841485,429.4705084657809,425.01071103791236,665.5598866095582,656.1162392708836,646.6617435191785,7240908.859699053,40684.62396703321
1198,177.99696482489233,-5.327402422428129e-06,45.19,178.87015005314402,177.9998980753412,177.9998980753412,434.38484397761977,429.4612732050066,425.0009888382001,665.5496094405034,656.1060023668585,646.6496559826353,7240602.755872751,40677.56686471839
1199,178.03109155269493,-3.656859353773356e-05,45.65,178.89846409722114,178.03573988018377,178.03573988018377,434.42152451714156,429.4977727682784,425.04112958477515,665.6016811670818,656.1588560477429,646.7045792573738,7241841.698787702,40676.33669319086
1200,178.09448569730364,-2.389097964983211e-05,45.65,178.95434802877944,178.09448569730364,178.09448569730364,434.3932094573928,429.46819557355644,425.00998226879017,665.5645227306067,656.1210282007671,646.6637312555205,7240857.660628868,40657.39392367102
1201,178.11706161064907,-4.090145223512032e-06,45.65,178.97653693242748,178.11706161064907,178.11706161064907,434.3851459796337,429.4597473490048,425.0007532143084,665.5536726591113,656.1098880323466,646.6508603277356,7240577.912615234,40650.670110663574
1202,178.14409077648352,-3.0459730494425408e-05,46.1,179.00621160309012,178.15190395902064,178.15190395902064,434.4200819379331,429.4941422544288,425.0386949492189,665.6048456469482,656.1631008293566,646.7052893856549,7241745.644310109,40649.27448642867
1203,178.2111131431147,-2.0969914820145874e-05,46.1,179.0621402962783,178.2111131431147,178.2111131431147,434.3926846641436,429.46552893645776,425.0077254387878,665.5667408097089,656.1233844485607,646.661603256144,7240794.200398084,40630.43023912472
1204,178.23020092431858,-2.856226229863701e-06,46.1,179.08154925453832,178.23020092431858,178.23020092431858,434.3862591219954,429.4585458485016,425.0003630528166,665.5574062465251,656.113348306137,646.6506703217852,7240563.059358437,40624.78200556469
1205,178.2582764464792,-3.0496092515375217e-05,46.56,179.1104568662787,178.26389724567733,178.26389724567733,434.42136888520145,429.49301792689783,425.0387382688016,665.6090296197586,656.1669361580832,646.7060971020786,7241733.124637172,40623.6665781903
1206,178.32504207314918,-2.534750922811302e-05,46.56,179.1684458756833,178.32504207314918,178.32504207314918,434.391478968127,429.4613836026963,425.0067383710168,665.5708841909485,656.1260162924964,646.6649590731465,7240680.233173731,40603.8330286982
1207,178.34195327801186,-2.69027795363197e-06,46.56,179.1865947683241,178.3426570416993,178.3426570416993,434.38569639205923,429.45514109700565,425.00032878686847,665.5639152013424,656.1187447159048,646.6570080935925,7240473.726514084,40598.66465273727
1208,178.3727144299085,-3.535845290103534e-05,47.03,179.2100203176304,178.37446068787995,178.37446068787995,434.42039585404376,429.49003020147586,425.03941164520495,665.6166679879254,656.1743914472333,646.714469618905,7241657.411602432,40598.061985307984
1209,178.43007898654207,-2.3863671494983585e-05,47.03,179.26182736626734,178.43007898654207,178.43007898654207,434.39260853376214,429.4613170416109,425.0091221871659,665.5844532008543,656.1425016271988,646.6787892535958,7240701.757893391,40580.051295272446
1210,178.45044635436764,-3.4664152178676133e-06,47.03,179.28189771009707,178.45044635436764,178.45044635436764,434.385297377227,429.4533952454708,425.00070703088,665.5759600288677,656.1339664576863,646.6688944318685,7240439.243590798,40573.94863116623
1211,178.47955844635337,-2.917705191596287e-05,47.5,179.30877256417082,178.48288695670058,178.48288695670058,434.4192042550705,429.48673036908025,425.0380122805131,665.6266521140452,656.187290510605,646.7237378814791,7241570.65974292,40572.913085497676
1212,178.53717951932626,-2.195125161141842e-05,47.5,179.358503421322,178.53717951932626,178.53717951932626,434.3937045328156,429.4596700121663,425.0085873233287,665.5962974687396,656.1566742534097,646.6879410701305,7240670.427598018,40555.53273044863
1213,178.55597649088656,-2.8654081886125837e-06,47.5,179.37647652285392,178.55597649088656,178.55597649088656,434.38693597753394,429.45213025209574,425.00066504552547,665.5891971293523,656.1495685064306,646.6795614802592,7240420.435250022,40549.863284019346
1214,178.58706790683374,-2.822694132442738e-05,47.97,179.40153647922915,178.58706790683374,178.58706790683374,434.4197641211525,429.4844434538668,425.0372436525526,665.639007457346,656.2021943446686,646.7340459648208,7241517.077307182,40548.94434509097
1215,178.6444216157273,-1.559803305151153e-05,47.97,179.45599133406338,178.6444216157273,178.6444216157273,434.3948151254554,429.4562428594419,425.00550519188744,665.6077073059789,656.1689077225121,646.6951232912998,7240579.074779289,40530.675457384954
1216,178.65737173086202,-1.676487382584746e-06,47.97,179.4682293787176,178.65737173086202,178.65737173086202,434.3903653076128,429.45101521625816,425.00034565380474,665.6011783492116,656.1617830046322,646.687872960824,7240405.722491526,40526.76725480334
1217,178.68282455033597,-2.8100807437092534e-05,48.45,179.49223641267253,178.68750683720162,178.68750683720162,434.42334223172116,429.4832876272191,425.0372149674779,665.6494320272747,656.2123018143768,646.7409131501107,7241500.7659784015,40526.06079828501
1218,178.74469850930348,-1.616815477334388e-05,48.45,179.54344776282372,178.74469850930348,178.74469850930348,434.39986801168146,429.4566678566609,425.0066974064096,665.618098034777,656.1775060216479,646.7023882116004,7240616.017092921,40508.1441714259
1219,178.75975193507313,-2.6536935253673732e-06,48.45,179.55745004350896,178.75975193507313,178.75975193507313,434.39394171838313,429.4496367926251,425.00048568743654,665.608152401275,656.1664253418355,646.6918393584915,7240382.324439207,40503.42566524129
1220,178.78824963785948,-2.8300364881661544e-05,48.94,179.5819564358386,178.79064507312373,178.79064507312373,434.4260801538492,429.4809850125225,425.0372034081862,665.6541540744848,656.2143849675732,646.7431064392591,7241446.365421122,40502.37842399102
1221,178.84232931987196,-2.0836272322966032e-05,48.94,179.6325324256074,178.84232931987196,178.84232931987196,434.40082610877613,429.4518926832251,425.0091956748349,665.6209088645297,656.1793658016634,646.7092730206293,7240476.989783749,40485.25322455206
1222,178.86131888597095,-5.847268657266369e-06,48.94,179.65407580394583,178.86131888597095,178.86131888597095,434.3922457816901,429.44182173575865,425.0008435066653,665.6099551221247,656.1682845143384,646.6993827449356,7240141.679448554,40479.080242410295
1223,178.88312478066217,-2.768933748575897e-05,49.43,179.68123000551978,178.8928765527712,178.8928765527712,434.4232917497232,429.4720465046589,425.03639226698095,665.6576017372713,656.2186796909327,646.753006739024,7241167.961723538,40477.67636844658
1224,178.9340608683386,-2.1408519970234074e-05,49.43,179.73200584205676,178.94113819746377,178.94113819746377,434.39888543089995,429.44312619036754,425.00960200851097,665.6220144412919,656.1798297092864,646.7167647824217,7240203.620270597,40461.37010864959
1225,178.9561849339109,-6.556398643664529e-06,49.43,179.75160796570583,178.9602142669501,178.9602142669501,434.39121449878104,429.4337953993618,425.0016208875191,665.6110607767182,656.1666064193986,646.705684282236,7239893.287215805,40455.32308324269
1226,178.9843196411677,-2.9813608688811222e-05,49.92,179.77696322789362,178.99221848550448,178.99221848550448,434.42173240506025,429.4634483081555,425.03611727194954,665.6566074885591,656.213463261407,646.7563760658459,7240900.362344231,40453.71594145937
1227,179.03676381257506,-1.9259562795470586e-05,49.92,179.82979186398526,179.04447591333576,179.04447591333576,434.39687326241904,429.43319670348797,425.0078311070247,665.6161796855664,656.1672249476921,646.7133625876785,7239892.033435452,40436.27705632109
1228,179.0566576009322,-5.651541054696452e-06,49.92,179.8465841944234,179.0619886643399,179.0619886643399,434.3905958470745,429.42551746833726,425.00118607687045,665.6042425269894,656.1527106597096,646.7016139505856,7239637.037192482,40430.898211253094
1229,179.08378665071743,-2.966280322358461e-05,50.42,179.87154161815855,179.09400169201768,179.09400169201768,434.42162327733166,429.45557178645055,425.03593457557963,665.6450703648551,656.1943350023366,646.7482117000234,7240657.625360943,40429.36981112564
1230,179.13707698700108,-2.001000923068652e-05,50.42,179.92406945174682,179.14715385830812,179.14715385830812,434.3971546644179,429.4256968932213,425.00753406988537,665.6033342139394,656.1463867018631,646.702967644737,7239662.200866025,40411.818133555455
1231,179.1554651118122,-6.67309017832185e-06,50.42,179.94008531487262,179.16329344101388,179.16329344101388,434.3928305586928,429.4190583757274,425.00136260178436,665.5885571668445,656.1278068458298,646.6867357363623,7239441.985958438,40406.94858258948
1232,179.18232527414287,-2.9451372996924796e-05,50.93,179.9653854523345,179.19540735719738,179.19540735719738,434.4245380648785,429.4489556446062,425.0358059995903,665.627105331671,656.166054784209,646.7301606027393,7240457.280730056,40405.373036694866
1233,179.22828972219702,-2.2194282727094894e-05,50.93,180.0079072093925,179.239450849929,179.239450849929,434.40668413228815,429.4258102583375,425.0116138578219,665.5931782291992,656.1249725402995,646.6873387444745,7239686.717386838,40391.14538153979
1234,179.2512258922555,-9.225704030946247e-06,50.93,180.03226450601855,179.26253447961557,179.26253447961557,434.3989224682667,429.4155376999331,425.0018530590081,665.5709072421363,656.0979587844722,646.6621697433856,7239345.523615394,40384.04089639043
1235,179.27748761136405,-2.772092394776049e-05,51.44,180.05979955995238,179.29585269268983,179.29585269268983,434.4289347845393,429.44392268526167,425.03501179769796,665.6060634273059,656.1331217410426,646.7025294396956,7240310.081426181,40381.91610508668
1236,179.31837719411303,-2.3533761895233596e-05,51.44,180.10302297520363,179.33794192676194,179.33794192676194,434.4071274438031,429.4195801363503,425.01044331228576,665.5699556225919,656.0945051177018,646.6606200677097,7239498.710619147,40367.91452405322
1237,179.33853350884425,-7.312881838195118e-06,51.44,180.1238498530681,179.3582162546944,179.3582162546944,434.39970738348273,429.4112579487509,425.00143951099153,665.551460751485,656.0740115152565,646.6401555856974,7239222.646789478,40361.81223228464
1238,179.36214042868644,-2.6807161704445193e-05,51.95,180.14853480852645,179.38921331279664,179.38921331279664,434.4295604735578,429.4403045790723,425.0341064018227,665.5899494034728,656.1136028187076,646.6827850509776,7240208.980677556,40360.33631550064
1239,179.39865939808215,-2.352673817795914e-05,51.95,180.19030851198812,179.42889675580548,179.42889675580548,434.4132046945715,429.42155195488033,425.0114852823819,665.5605310827643,656.0787848494784,646.6429205274944,7239585.545550994,40347.93545770801
1240,179.4195010433649,-6.751841857388641e-06,51.95,180.21210134598837,179.45001213216688,179.45001213216688,434.40621659344214,429.41410670621855,425.00227708484937,665.5515684474414,656.0681999030606,646.62934017341,7239339.231110515,40341.815222495854
1241,179.44335973060655,-2.6004187004935453e-05,52.47,180.23569341511126,179.4799817290508,179.4799817290508,434.4348510424747,429.4421856859205,425.034136812559,665.5950107672401,656.1145759200183,646.6774818140858,7240292.708902199,40340.3913860009
1242,179.47740833900994,-2.3731792384240613e-05,52.47,180.27713895409997,179.51769631404454,179.51769631404454,434.41852293419515,429.4231027268185,425.0123832101771,665.5639487175063,656.0790822418011,646.638388315297,7239657.682281369,40328.37893383203
1243,179.49657823397584,-1.0394508024202942e-05,52.47,180.29631228861672,179.5364767322906,179.5364767322906,434.41011927722775,429.41371442917705,425.0033226572132,665.5554545200235,656.0695239211763,646.6275516621034,7239345.325528815,40322.42058711839
1244,179.52204360244804,-2.6876064170178182e-05,52.99,180.32174326849275,179.56939787776966,179.56939787776966,434.4364517824295,429.43937484798636,425.0335503771176,665.5973260389693,656.1148461157435,646.6746264756727,7240217.904993665,40319.88741156207
1245,179.55393880485343,-2.4846361606267742e-05,52.99,180.3556825532935,179.60156969078193,179.60156969078193,434.4198994165023,429.4199383875164,425.01387770274505,665.5700249527342,656.084586554212,646.6430655655029,7239569.71595295,40309.05591981873
1246,179.5777096571539,-1.0813873022041953e-05,52.99,180.3760805497276,179.62323384118176,179.62323384118176,434.4090113137698,429.40855743206544,425.0033264932247,665.5632320087985,656.0786956432825,646.635286838128,7239190.8135530595,40302.084862550495
1247,179.60571257019743,-2.8601463274213756e-05,53.52,180.40301423912456,179.65828542252865,179.65828542252865,434.43365140957616,429.4331736480734,425.0334503831055,665.6089927574367,656.1304367129997,646.6883230690986,7240028.643425712,40298.885333333106
1248,179.65041413779767,-3.61345661528123e-05,53.52,180.44173539004493,179.69554881434254,179.69554881434254,434.40812003639655,429.40625112350574,425.0095222544122,665.597434990891,656.1224009459615,646.6754889473848,7239129.180743307,40285.523088958726
1249,179.67641721764758,-1.3888369055248262e-05,53.52,180.46007384548648,179.71795268920533,179.71795268920533,434.39689709528164,429.39587880379736,425.00140643475436,665.6063458861045,656.1367596070601,646.6835186816745,7238784.456256745,40278.58290137054
1250,179.7030029910326,-2.7177983218718005e-05,54.06,180.48352268719958,179.75201059186224,179.75201059186224,434.4236826157601,429.4227901676714,425.0331794584721,665.6473454136459,656.1821053736369,646.7299511941636,7239699.422212751,40276.04141046813
1251,179.75086816838365,-2.435546957946233e-05,54.06,180.5276661739618,179.7978911210656,179.7978911210656,434.3995354712216,429.39801681516275,425.0071701908125,665.6339085382408,656.171308761549,646.7077427453179,7238874.350964231,40261.17495499426
1252,179.7727073822699,-7.020713971295223e-06,54.06,180.54171724344565,179.81513115132802,179.81513115132802,434.39020216687237,429.39053298059184,425.0010352592954,665.6320721752354,656.1730202383807,646.7082141083141,7238625.863933214,40255.93295506018
1253,179.79820700845167,-2.7748608289801524e-05,54.6,180.5630369653291,179.84703785431435,179.84703785431435,434.4166611988414,429.41789320754486,425.0325303093812,665.6715174201393,656.2169594268611,646.7505112972101,7239555.468898064,40253.960005515844
1254,179.8515100479982,-2.1312491527369914e-05,54.6,180.6086738266939,179.89358944800574,179.89358944800574,434.39401721397655,429.394227355872,425.0064415547795,665.6580704930187,656.2037930459085,646.7278777812227,7238767.8836970385,40239.165308273776
1255,179.87328518626651,-4.797491622410277e-06,54.6,180.62256225549578,179.91075300919672,179.91075300919672,434.3893238356913,429.38960309097376,425.00089674084717,665.6487481083755,656.1930306944249,646.7135877098885,7238615.78949112,40234.481088082015
1256,179.897940207233,-2.655341267809863e-05,55.15,180.63947749935113,179.93982706485198,179.93982706485198,434.4170221772456,429.4167891354656,425.03241915200437,665.6836185981932,656.2300144618089,646.7514296971771,7239538.884699103,40233.11016126467
1257,179.95894133538275,-1.974212333022418e-05,55.15,180.68645002854453,179.98846502370608,179.98846502370608,434.39490856398015,429.39377650103586,425.00612637848246,665.6605795729013,656.2055833799263,646.7164560943057,7238773.776241818,40217.98716539089
1258,179.98221829576318,-4.7254056878554e-06,55.15,180.6994913160406,180.00296320204328,180.00296320204328,434.3901229960483,429.3892178786539,425.0009486417977,665.6510953696334,656.1956199860136,646.7037478966215,7238623.298766576,40213.911871226395
1259,180.0074778264051,-2.650087809585866e-05,55.7,180.71528840834762,180.03012368063273,180.03012368063273,434.4170734969477,429.41575774852174,425.031727151969,665.6843494972022,656.2306201365413,646.7397578310305,7239524.176340061,40212.84898511056
1260,180.06559140483463,-2.1086134783354638e-05,55.7,180.75904816767797,180.07322693412655,180.07322693412655,434.3937980357827,429.39293383156195,425.006985511393,665.6638921921103,656.2118560666573,646.7146638261268,7238764.1909218645,40199.00300653751
1261,180.08876111643573,-5.666268676596253e-06,55.7,180.7731527560623,180.08876111643573,180.08876111643573,434.3876034360737,429.38705799974593,425.00101933022887,665.6520848958187,656.1990009664995,646.7011408061763,7238569.529403782,40194.454581892045
1262,180.09827893985442,-4.251225956419802e-05,56.25,180.79085148227546,180.1250857321008,180.1250857321008,434.4143150285978,429.41647995215936,425.0313516538185,665.7207746681975,656.2775142815972,646.7724004340162,7239569.61089712,40191.90098632068
1263,180.16722133811214,-1.78769895781139e-05,56.25,180.83839997094736,180.17285004697254,180.17285004697254,434.3910405486588,429.39374382103233,425.0062275250898,665.6851796549673,656.2427223287447,646.7330607178405,7238813.605435519,40177.050002529795
1264,180.18582337437712,-3.806085913660162e-06,56.25,180.85151638491863,180.18582337437712,180.18582337437712,434.3858974489537,429.38846604108596,425.0005894729131,665.6733575697765,656.2297070382215,646.7206639332398,7238638.53529265,40173.18565763483
1265,180.19670541099592,-3.504624200290074e-05,56.82,180.86665603359006,180.21616763378762,180.21616763378762,434.4128974035181,429.41745347984875,425.0316800544892,665.7415777120308,656.3066092056202,646.7937598194167,7239622.637639672,40171.882094125496
1266,180.24423261683503,-3.223554453146704e-05,56.82,180.90451311249083,180.25283431272322,180.25283431272322,434.3911912705243,429.3962811714098,425.00929019025943,665.7248428729068,656.2912539719048,646.7768892713798,7238916.885866351,40159.79506490006
1267,180.26988720973426,-8.360776521998403e-06,56.82,180.92532847344313,180.27429165325032,180.27429165325032,434.38308821458884,429.3887980212793,425.00125145003585,665.7162019807866,656.2846322100862,646.7710450704171,7238669.334321778,40153.64180847839
1268,180.29362920661453,-2.5432997084240405e-05,57.39,180.94360971327336,180.30353764652568,180.30353764652568,434.4084889827884,429.41406999053464,425.0306391547839,665.7448745059871,656.3165961562478,646.8059693278664,7239527.910922584,40151.890558660285
1269,180.33980014447675,-3.17504084424991e-05,57.39,180.9879121499589,180.3441713464603,180.3441713464603,434.3865307394417,429.39339432300284,425.0068661394119,665.7280865049921,656.303762177011,646.7898148310315,7238839.7780194115,40139.02819244893
1270,180.36151701319537,-5.126725636794838e-06,57.39,181.00619330897615,180.36171494115604,180.36171494115604,434.37982014146496,429.38747647141975,425.000794060862,665.725550194118,656.3036518351677,646.790071519802,7238644.132285312,40134.039170380245
1271,180.38220639282588,-2.369814121749858e-05,57.96,181.02121205477553,180.38547887145717,180.38547887145717,434.4048576918217,429.41205493501445,425.0299356585002,665.7639003731844,656.3441448090294,646.8329387219314,7239478.105621496,40133.37520799196
1272,180.42250601635058,-2.4206257739356474e-05,57.96,181.06582733308736,180.42250601635058,180.42250601635058,434.38186966359086,429.3904847041938,425.00567522474176,665.7597090820473,656.3424258118123,646.8278484434946,7238759.006945044,40121.15321294251
1273,180.43778807827894,-1.2716085716624193e-05,57.96,181.0789348652729,180.4399124267543,180.4399124267543,434.3781997673755,429.3878401996305,425.00102856007277,665.7711939550102,656.3542902342998,646.838000990483,7238673.692912752,40116.81005360239
1274,180.46239022767872,-2.577171889572849e-05,58.54,181.09404460908763,180.46361927619316,180.46361927619316,434.4029015531385,429.41167498560117,425.0298637942844,665.8066317960613,656.3921374424616,646.879184708345,7239482.576337721,40116.0223061799
1275,180.50118769423284,-2.5462237764117823e-05,58.54,181.13647086388622,180.50118769423284,180.50118769423284,434.3797294326131,429.3876352705095,425.00504196364886,665.8144309429887,656.3987768228378,646.8858032986776,7238680.326998204,40103.2282361513
1276,180.51629524054982,-8.724859347442049e-06,58.54,181.1494916098722,180.51629524054982,180.51629524054982,434.3761687225081,429.3841219766051,425.0007126707062,665.8250574692611,656.4088786589809,646.8960993648894,7238565.2099503605,40099.23425641157
1277,180.53470984481987,-2.5869691250179905e-05,59.12,181.1639420264059,180.54257627492106,180.54257627492106,434.40157061045176,429.40946996406666,425.02920839953987,665.8668173827784,656.4532065713438,646.9417782656775,7239425.674484535,40098.16312502767
1278,180.57720125454196,-2.163237938490603e-05,59.12,181.20463683533205,180.57720125454196,180.57720125454196,434.37898204136064,429.38395865430806,425.0047097579669,665.8740284126121,656.4612422076387,646.9498470239932,7238573.153752881,40085.75337010221
1279,180.59154078723014,-6.820150525443935e-06,59.12,181.216970593625,180.59154078723014,180.59154078723014,434.37560414621964,429.3806696293877,425.0005933538577,665.8777607063699,656.4655609547034,646.9536361027527,7238465.426489227,40081.97391159901
1280,180.60995134439787,-2.5012472502528027e-05,59.72,181.23072780389438,180.61758286854828,180.61758286854828,434.40110475517326,429.4062159748942,425.02944095653424,665.9166526391095,656.5071199071884,646.996904879755,7239332.51668654,40080.995447465684
1281,180.65262829011772,-2.3579291565933858e-05,59.72,181.26653673850652,180.65262829011772,180.65262829011772,434.38293287096445,429.38559135015515,425.00822685331576,665.8950760421224,656.4912216709495,646.9768137439178,7238644.846775301,40069.41341119297
1282,180.6717845804641,-7.081249015716828e-06,59.72,181.28417678949174,180.6717845804641,180.6717845804641,434.3768908273167,429.37949777383767,425.0009258070952,665.8913350531179,656.4885747696106,646.9736855442931,7238443.620417701,40064.051158989816
1283,180.6915907982172,-2.290406814609014e-05,60.31,181.29792961792026,180.69766299576153,180.69766299576153,434.40074300359447,429.40324878685385,425.02823844611294,665.9267813171676,656.5267519107471,647.0141766318025,7239250.1345241275,40062.77676482143
1284,180.7370821539325,-1.832721971961604e-05,60.31,181.33340879323856,180.7370821539325,180.7370821539325,434.3811911641969,429.38294458372945,425.00644009485666,665.8961957022275,656.499025628327,646.9841199619934,7238574.2280704975,40050.29926235865
1285,180.7531288085692,-3.6657538698969816e-06,60.31,181.34759626015904,180.7531288085692,180.7531288085692,434.3754900586109,429.3772852876009,425.0004940959935,665.8887876776407,656.4925522488852,646.9787250386784,7238386.955411695,40045.70766284039
1286,180.77412368546817,-2.2892280268971277e-05,60.92,181.36063923862247,180.77817274285192,180.77817274285192,434.39935865455305,429.4009710365274,425.02857883867176,665.9218643545825,656.5289122336943,647.0186883177325,7239191.077829501,40044.60808510823
1287,180.82154019130257,-1.3287702691600067e-05,60.92,181.40097789676108,180.82154019130257,180.82154019130257,434.3776444791678,429.37957977908485,425.00520750236853,665.8829352030355,656.4946364706773,646.9823928674301,7238479.383686914,40031.06806870944
1288,180.83654262950574,-3.527208055631448e-06,60.92,181.41335335234334,180.83654262950574,180.83654262950574,434.37214970333986,429.37396960803073,425.0003108151197,665.8723935294988,656.4853437301069,646.9756872061838,7238293.535116442,40026.71932268751
1289,180.85479556121746,-2.276503078857406e-05,61.52,181.4265685901368,180.86225525830548,180.86225525830548,434.3947612352969,429.3961195787711,425.02761713887,665.9009087506419,656.5175263595132,647.0131196541745,7239046.012982432,40025.18935000399
1290,180.90327798360832,-1.3342896536649995e-05,61.52,181.46734267775543,180.90641717760764,180.90641717760764,434.37241846364975,429.3731927915494,425.0051539112341,665.865407980376,656.4870583174323,646.9834866396361,7238282.719483582,40011.19933947555
1291,180.9174336942842,-2.573205861389205e-06,61.52,181.47714710872924,180.91853219824756,180.91853219824756,434.3668328585817,429.3675394189509,425.0007112807476,665.8539688051707,656.4771953601639,646.9752537080439,7238094.77852255,40007.481215861095
1292,180.93395265376748,-2.213456102340139e-05,62.14,181.48690508286177,180.9396475503593,180.9396475503593,434.3895907529927,429.39028533281385,425.0280867620193,665.8838727677702,656.5109150593754,647.0116591393587,7238866.324293544,40007.07651582451
1293,180.97931330333785,-1.3983604977396702e-05,62.14,181.52818463108645,180.9848077398934,180.9848077398934,434.36567162153233,429.3656326105033,425.0058378819492,665.8475010100598,656.4797114973319,646.9829495252454,7238045.060203095,39992.55600837736
1294,180.99542381035653,-2.699193632937913e-06,62.14,181.53784259769128,180.99676184942743,180.99676184942743,434.3592764069314,429.35912230330325,425.00077726741466,665.8345508920487,656.468025831867,646.9728198917896,7237828.193193286,39988.716478886454
1295,181.01176773720246,-2.149375879434423e-05,62.76,181.54689111911142,181.0173120764259,181.0173120764259,434.38094716529116,429.38071910761795,425.02746891942064,665.861920341485,656.499304088912,647.0074051300787,7238560.853670239,39988.224168382876
1296,181.04257913002934,-2.4357369503680282e-05,62.76,181.57749145234345,181.0483247088625,181.0483247088625,434.36166793459427,429.35919089139577,425.0077011942917,665.8537367073826,656.4969807081656,647.0021900769121,7237841.831907347,39977.40295883029
1297,181.05748427069545,-6.685287163632481e-06,62.76,181.59035967780744,181.06106779959535,181.06106779959535,434.3560611806586,429.3531119512833,425.00176221219726,665.8533324217815,656.4989383046534,647.002880498781,7237639.682257006,39973.47287417898
1298,181.07428603004226,-2.105089300186158e-05,63.39,181.60212359897824,181.08312898447102,181.08312898447102,434.37762919187173,429.37428654843876,425.0273189474173,665.8871395181898,656.5370850714253,647.0428369720734,7238358.427271776,39972.57208810717
1299,181.09833487023127,-1.9169705642752e-05,63.39,181.62556512237424,181.1045890064616,181.1045890064616,434.3644557265589,429.35992762101785,425.01251689278024,665.8883020489403,656.5416911244691,647.0436942259116,7237879.022228749,39965.18841369895
1300,181.11714868781155,-9.665528737379248e-06,63.39,181.64219545009036,181.12028146846916,181.12028146846916,434.3556736964304,429.35010909652027,425.0028608679278,665.8897749849755,656.5454963428699,647.0455571525498,7237551.440477606,39959.91714344578
1301,181.136058496684,-2.1415863579288263e-05,64.02,181.65570483345925,181.14383954250317,181.14383954250317,434.3759420681848,429.36959736667933,425.0268523615559,665.9230070454163,656.583181991742,647.0851421811849,7238213.651419929,39958.376004951424
1302,181.16564635307236,-2.061725247470836e-05,64.02,181.6845411517049,181.17003980332117,181.17003980332117,434.35961709088906,429.351657700311,425.00854500317445,665.9250897431533,656.5897383542027,647.0868070414326,7237614.56499646,39949.290582778696
1303,181.18400315754317,-5.64026085603242e-06,64.02,181.6995300773423,181.18451036273498,181.18451036273498,434.3528626553766,429.3437440039428,425.00122996187275,665.9240760025355,656.5908584497874,647.0867438261249,7237350.936831486,39944.644949737514
1304,181.20045818599587,-2.1649992848371546e-05,64.66,181.70977186083164,181.2053671073588,181.2053671073588,434.3744245024848,429.3641054746834,425.0265693833918,665.9547658465216,656.6255208965988,647.1243147772989,7238041.983405953,39943.86092944824
1305,181.23387961484733,-1.8464508131477153e-05,64.66,181.7416508241556,181.23402529680305,181.23402529680305,434.35805884412906,429.34598496843773,425.0073502224839,665.9507462266962,656.6284435735657,647.1199470502144,7237437.341398718,39934.208433246036
1306,181.2462309882493,-5.5343792169093575e-06,64.66,181.75387057156792,181.2462309882493,181.2462309882493,434.3532578704956,429.33973169525296,425.0011130496619,665.9449030750988,656.6245891273044,647.1146192332264,7237229.195938487,39930.37072537909
1307,181.24873896434957,-3.759518865875666e-05,65.31,181.7816733759718,181.27652672806974,181.27652672806974,434.3730081939874,429.363307718058,425.0275265832877,665.9936899377634,656.6798241507582,647.1709898740742,7238030.680706981,39928.11872198238
1308,181.28807523076466,-1.9338595066198394e-05,65.31,181.80437427096746,181.30163638328887,181.30163638328887,434.35789712662285,429.34581683226446,425.0088039822388,665.9756826504067,656.6647860130198,647.1515239083154,7237446.483475032,39919.36657523809
1309,181.30603438122267,-5.1260844814438045e-06,65.31,181.8161571764211,181.31354374074857,181.31354374074857,434.3518555876917,429.3389213888098,425.00156192251535,665.9677069839954,656.6563620784742,647.1428587288038,7237216.620666611,39915.47719686487
1310,181.32197495706998,-2.105953357267598e-05,65.96,181.8228681434053,181.33158421527466,181.33158421527466,434.37280992354135,429.35907770971403,425.0258804303468,665.9945786034278,656.6858956497803,647.175766918276,7237900.1225128975,39915.27539912821
1311,181.35604817981115,-1.4267989634775269e-05,65.96,181.85142059629865,181.3581789495281,181.3581789495281,434.356329852753,429.3412574186315,425.0063940963475,665.9795979282229,656.6710436203958,647.157646012694,7237305.146248285,39906.14147191246
1312,181.36657219095025,-3.8065996293967785e-06,65.96,181.85819434961942,181.36657219095025,181.36657219095025,434.35159291554527,429.3359920624865,425.0007977635849,665.9729546132551,656.6634628239678,647.1505501431124,7237129.470178559,39903.32608017209
1313,181.36516227256539,-4.007946745432367e-05,66.62,181.8815605266325,181.3953563214366,181.3953563214366,434.3692296472014,429.35875542309014,425.02684682798423,666.0271449653421,656.726456767007,647.2128129718899,7237903.212477671,39901.25965326227
1314,181.4064028212594,-1.9852302820311252e-05,66.62,181.90381369203226,181.42135436923434,181.42135436923434,434.3494425379598,429.3396723522263,425.0075769764016,666.0058698623715,656.7089937866998,647.1932038137275,7237265.52818986,39892.026786771494
1315,181.4236117040481,-5.6882143133485386e-06,66.62,181.91371967461302,181.43205506092872,181.43205506092872,434.3407487698208,429.3328119002378,425.0012484877061,665.996099600418,656.701404872487,647.1859741104483,7237036.580204147,39888.412098809094
1316,181.4392737771981,-2.1442912588320873e-05,67.29,181.91982307301944,181.44929355922963,181.44929355922963,434.35930418715583,429.3526834476901,425.02557643319346,666.0188022731571,656.7295152404448,647.2171805960438,7237710.293236032,39888.33547524097
1317,181.47370619917635,-1.7219492934761327e-05,67.29,181.94620937990047,181.47644240765527,181.47644240765527,434.3357282280994,429.33288523979724,425.00587024759255,666.0011799113437,656.7161701388549,647.2021436984402,7237048.755545499,39878.722877367894
1318,181.48518166385455,-4.274846509333408e-06,67.29,181.9530079615261,181.48518166385455,181.48518166385455,434.3300405218048,429.32797533787436,425.00082414716684,665.9933129788643,656.7083204115092,647.1951294626878,7236885.1387492865,39875.901009666944
1319,181.48083099847344,-4.1437346140926756e-05,67.96,181.97443076530908,181.51490397790772,181.51490397790772,434.3487828329484,429.35105446279005,425.02625548858424,666.0504425703537,656.7733416424285,647.2581969176705,7237669.711834157,39873.69385775097
1320,181.52487093812778,-1.8073309798527504e-05,67.96,181.9951375302013,181.5426715929294,181.5426715929294,434.3275144624532,429.3304565425001,425.00570907711176,666.0314064964895,656.7555128893833,647.2414803854268,7236981.345544588,39863.80327029653
1321,181.5408426959814,-4.548869514509057e-06,67.96,182.00123066144795,181.55120697522534,181.55120697522534,434.3227501482221,429.3256999381657,425.0008849282027,666.0217941576261,656.7453782601754,647.2329480608252,7236822.851474621,39861.05612871065
1322,181.55654892172566,-2.1353022958581214e-05,68.64,182.00554350210467,181.56743493748954,181.56743493748954,434.34276132446774,429.34600162486447,425.0249844392427,666.0418769810742,656.7694165676893,647.2603956851626,7237510.8318981975,39861.28258291441
1323,181.5909761610322,-1.4317442668110303e-05,68.64,182.03042662242302,181.59323558986986,181.59323558986986,434.32388517119995,429.32812295606794,425.0056795323958,666.0272580696429,656.754782155774,647.2451086304037,7236913.712882863,39852.330894238294
1324,181.60113271911544,-4.270333573641594e-06,68.64,182.03676110563472,181.60113271911544,181.60113271911544,434.31924302436204,429.32397697561026,425.0009809632032,666.017374715078,656.7438524422821,647.2350266437778,7236775.664695686,39849.83769836331
1325,181.59656210011514,-4.5221477987800185e-05,69.33,182.05814775409144,181.63325760470946,181.63325760470946,434.3386202625438,429.347962089089,425.0260465131293,666.0712261005002,656.8053473972319,647.293118805743,7237591.293866422,39847.28011440325
1326,181.64369265108982,-2.4288306227471246e-05,69.33,182.07441330046626,181.65786697290068,181.65786697290068,434.32055794262664,429.3285502573001,425.0066091585145,666.0527478860857,656.7843652065778,647.2746976457902,7236942.2197018685,39838.30890616732
1327,181.66465809029498,-1.0429342254147933e-05,69.33,182.08309767808095,181.66686976891114,181.66686976891114,434.31522398895817,429.3233709172194,425.00122940214624,666.0501180750082,656.7805783918487,647.271548132878,7236769.573891599,39835.38431138882
1328,181.68329040226035,-2.3023205825034587e-05,70.02,182.08958358706354,181.68329040226035,181.68329040226035,434.33429060064384,429.34261653490375,425.0244628109344,666.0740599075926,656.8087062682695,647.3029213704427,7237421.986156491,39835.37489954249
1329,181.68705012030438,-4.185074210483197e-05,70.02,182.1268293231975,181.72284348799593,181.72284348799593,434.3183365980351,429.33057628081696,425.0059418428885,666.0915418519197,656.8325274645694,647.3187345760656,7237024.689564007,39824.51820946806
1330,181.71519124208626,-1.4286004231922611e-05,70.02,182.13068734836182,181.7296087500675,181.7296087500675,434.3145615576209,429.3252434901193,425.0015446166894,666.0819511344179,656.8195323495953,647.3093979378917,7236846.380364663,39822.05448049738
1331,181.73554357055716,-2.238897187978317e-05,70.72,182.13729767919668,181.74775861713817,181.74775861713817,434.3332369662475,429.3443715431113,425.0243433594742,666.1053981900226,656.8481392296034,647.3405261120405,7237495.20747356,39821.647664551114
1332,181.77265738720698,-1.2911131351711624e-05,70.72,182.16133574435912,181.77265738720698,181.77265738720698,434.3184149935312,429.3281252998971,425.00569038326296,666.0933718745587,656.8352743588165,647.3260055153454,7236952.913598772,39813.20963021858
1333,181.76892655588887,-1.886066160372568e-05,70.72,182.17482976711372,181.7909376406993,181.7909376406993,434.31514270740803,429.326985079732,425.0014387504445,666.1034041190213,656.8491607265793,647.336004234153,7236918.455048434,39809.016604292134
1334,181.7917001990536,-2.4685222645759453e-05,71.43,182.180272728095,181.80836537805,181.80836537805,434.333752161347,429.3457181327692,425.0242397703838,666.1264273482186,656.8767554115216,647.3673854372297,7237553.808921156,39808.69523727073
1335,181.83289318658777,-1.0446988968682014e-05,71.43,182.20699047053677,181.83807576153913,181.83807576153913,434.31854579570586,429.328956880098,425.0047695787376,666.1114822857788,656.8626055602074,647.3514944859973,7236995.1936093075,39799.11887705983
1336,181.8450414112415,-3.985036522546892e-06,71.43,182.21278849923567,181.8450414112415,181.8450414112415,434.3153995050964,429.3250769729638,425.00062681612735,666.1061294377163,656.8574987182564,647.3484189997793,7236865.906837529,39796.88338309648
1337,181.84715721313634,-3.0923104622271325e-05,72.14,182.22128877746013,181.86864503569618,181.86864503569618,434.3349448522471,429.34695489302624,425.02397776684074,666.1429695525825,656.9016211642818,647.3910611331993,7237608.627898328,39795.80222021102
1338,181.89256256792626,-1.1874009762768978e-05,72.14,182.24891446379496,181.8991556588379,181.8991556588379,434.31862195224573,429.32871820279524,425.00411945743366,666.1299886464386,656.8919726242251,647.3813608915054,7237000.438129433,39785.783567367595
1339,181.90565493071523,-3.659060562655192e-06,72.14,182.2545563969348,181.90565493071523,181.90565493071523,434.31563358333466,429.3250085062902,425.00047521503143,666.1232265233106,656.8865592014882,647.3789673418679,7236876.787012573,39783.68231470856
1340,181.90832923232927,-2.661902552958395e-05,72.86,182.25803202329695,181.9255352655136,181.9255352655136,434.3354245132538,429.3459772842342,425.0235441093191,666.1605102153381,656.9257178210297,647.4172844755183,7237588.044868272,39783.24447035585
1341,181.9495190701849,-1.2477052010351208e-05,72.86,182.28540579336754,181.95556789121144,181.95556789121144,434.31800127766274,429.3264151756497,425.00368177663984,666.1492438140756,656.9169015334825,647.4116638097801,7236935.063513573,39773.08937223856
1342,181.9616902236516,-3.685429245336991e-06,72.86,182.2905204011884,181.96238344922548,181.96238344922548,434.3144047306539,429.3223621011636,425.00041273988984,666.1453231937702,656.9129983705101,647.4122980071347,7236799.904530489,39770.85685157468
1343,181.97582645665076,-2.098101832981314e-05,73.59,182.29292625648597,181.9765602596036,181.9765602596036,434.3320428074271,429.3402632493585,425.0229477948583,666.1680708466475,656.9403234537727,647.4461260026873,7237406.494132509,39771.09185824697
1344,182.00592075992645,-1.20564018766256e-05,73.59,182.31838133733496,182.00592075992645,182.00592075992645,434.3133552656132,429.31902000585796,425.0031267421781,666.1651053829789,656.9401085237748,647.4514079906556,7236696.695422039,39760.776271490366
1345,182.0155231037934,-9.194607298423918e-06,73.59,182.32284510090983,182.0172782508591,182.0172782508591,434.3099220051441,429.31681941338945,425.00076142319887,666.1832290261368,656.9583737627196,647.4685268891184,7236624.97566851,39757.90125646687
1346,182.03297454626207,-2.2217556334580557e-05,74.33,182.32548581298087,182.03297454626207,182.03297454626207,434.3254021261313,429.33361273877654,425.0229240727327,666.2032873151574,656.9856145064699,647.5042022474281,7237194.537844106,39757.601917364904
1347,182.06403875141302,-1.4453465376207397e-05,74.33,182.35373690677613,182.06813080291343,182.06813080291343,434.3053744704365,429.3143296604587,425.00311286957145,666.2201069906297,657.0065940729601,647.5237457200645,7236552.084454262,39746.39632175794
1348,182.07416285082815,-6.507116220189069e-06,74.33,182.35718114220128,182.07416285082815,182.07416285082815,434.29960547019584,429.3099168440792,425.0005874398698,666.2161505090521,657.0048675951459,647.5293011071734,7236404.62930518,39744.269675615134
1349,182.08758823361973,-2.0475206771175536e-05,75.07,182.36178586079774,182.0915525460117,182.0915525460117,434.3165550569959,429.3288610306342,425.0224012255384,666.246812792879,657.0401273931099,647.5666768197716,7237047.061158815,39744.00217895954
1350,182.11844098986674,-1.281396990238104e-05,75.07,182.38694241053497,182.11844098986674,182.11844098986674,434.2946134791836,429.30825565754554,425.0024634400163,666.2516586005099,657.0497683031334,647.5812511005979,7236358.237939914,39734.35198878378
1351,182.12605994503687,-1.9831412829685036e-06,75.07,182.3915770378209,182.12605994503687,182.12605994503687,434.29318663383884,429.30732482170987,425.0002582189626,666.2538666970306,657.0507994040953,647.5820276453617,7236328.511043809,39732.526543579945
1352,182.13896822515272,-1.859606016574311e-05,75.82,182.39380040713917,182.14150163873123,182.14150163873123,434.3109675648619,429.3263991461347,425.0221169740848,666.2778388129791,657.0795346750729,647.6124466935455,7236974.902593132,39732.70692006986
1353,182.16617246063234,-9.658492164055232e-06,75.82,182.41740689146857,182.16617246063234,182.16617246063234,434.2914542789704,429.3077617935932,425.00247058369604,666.2814072577249,657.0855903930974,647.6223376314266,7236351.943343903,39723.90617642109
1354,182.17306624894022,-1.517785164106833e-06,75.82,182.42109266169396,182.17306624894022,182.17306624894022,434.29035364607535,429.30669814359294,425.0002485480696,666.279984231967,657.0829392159155,647.6194572399073,7236317.580932474,39722.21432033217
1355,182.1871377995332,-1.837362853196467e-05,76.58,182.4229049377319,182.18843377980605,182.18843377980605,434.3080065106353,429.32551537655024,425.0219399503811,666.3003359326472,657.1080802454983,647.6465362598718,7236955.287276042,39722.36402242014
1356,182.21177746127063,-8.744001525951006e-06,76.58,182.4491860735649,182.21177746127063,182.21177746127063,434.2868768581978,429.30616381132273,425.0014609726617,666.3107338819359,657.1217661938329,647.6637143284016,7236307.960695344,39713.72246908371
1357,182.21694786484065,-1.4393478013907668e-06,76.58,182.45174570057256,182.21694786484065,182.21694786484065,434.2853197912584,429.3051008107224,425.0001693467749,666.3096189919477,657.1206208931995,647.6634429539755,7236273.245963888,39712.40507952856
1358,182.2304671739182,-1.8388634618449196e-05,77.35,182.45350644431446,182.2318397466135,182.2318397466135,434.30160802904186,429.32328225186,425.02168665723156,666.330576505044,657.1479595939849,647.693057076897,7236889.411600981,39712.54102281798
1359,182.2548652657433,-8.220479127185598e-06,77.35,182.47988660650745,182.2548652657433,182.2548652657433,434.2809134462083,429.3026630365055,425.00171769354887,666.3405325720956,657.1594047816445,647.7095580352808,7236199.281844818,39703.73724341359
1360,182.26033663409476,-1.4516015671706128e-06,77.35,182.4821467628538,182.26033663409476,182.26033663409476,434.278922812579,429.3009876297727,425.000181510912,666.3386838960832,657.157801373963,647.7089677345052,7236143.98700407,39702.24197232406
1361,182.27419385468392,-1.834566403913218e-05,78.12,182.48323120925892,182.27502674099492,182.27502674099492,434.29462627920464,429.3186378635668,425.0211778933942,666.3580470154908,657.1838456921374,647.7372998754553,7236742.193828157,39702.32413742153
1362,182.29898056535012,-8.840137791898961e-06,78.12,182.50885402263933,182.29898056535012,182.29898056535012,434.27351377837505,429.29609308980974,425.0018851336708,666.3625468470867,657.1878469896442,647.7490207774789,7235987.356730256,39692.96665450258
1363,182.3046405088003,-1.0858370279587248e-06,78.12,182.5110384159056,182.3046405088003,182.3046405088003,434.2713408478605,429.2939592667182,425.0001579521041,666.3608307191411,657.1863259605051,647.7485954467306,7235916.649325017,39691.346468910764
1364,182.318844120808,-1.8265097784020412e-05,78.9,182.51134667133823,182.318844120808,182.318844120808,434.2870292514666,429.3114338696335,425.020946081153,666.3796860018994,657.2118732822429,647.7764479098372,7236508.81932226,39691.502292144905
1365,182.3466145652792,-4.172948245728669e-06,78.9,182.5371617148276,182.3466145652792,182.3466145652792,434.2669253074241,429.2887772359571,425.0016577819089,666.3891081517883,657.2202166424233,647.7869612740002,7235751.046524156,39681.30180960279
1366,182.35060552701364,-8.018716043389773e-07,78.9,182.53737277719154,182.35060552701364,182.35060552701364,434.26514270547705,429.2868327030813,425.0001659873819,666.3871671935656,657.2182507988989,647.7858756729454,7235686.359393853,39680.078596294814
1367,182.36382909784166,-1.824734297029007e-05,79.69,182.5359435361706,182.36382909784166,182.36382909784166,434.2810935790745,429.3042274223814,425.020758328141,666.4064214899109,657.2439619015065,647.8137276185506,7236275.613687359,39680.43251496414
1368,182.391743269136,-5.087247540114248e-06,79.69,182.56183858402414,182.39328557643572,182.39328557643572,434.2612145606086,429.28270019158083,425.00197878517616,666.4108115844899,657.24724521333,647.8162675323762,7235556.286343711,39670.08030737787
1369,182.39480201069523,-1.5523733098543602e-05,79.69,182.55816452621153,182.39480201069523,182.39480201069523,434.25947947711865,429.2806985908734,425.00102832160843,666.3847302074322,657.2195343903152,647.7972298502334,7235489.140591405,39669.38235535425
1370,182.41253970639852,-1.8661454433854807e-05,80.49,182.56200057995738,182.41253970639852,182.41253970639852,434.2741077033998,429.29749829646136,425.02060038470245,666.4068373654675,657.2493758468594,647.82779213869,7236059.303547193,39668.65060479925
1371,182.44054649990002,-8.89059298336825e-06,80.49,182.5896857524651,182.44054649990002,182.44054649990002,434.2553152814751,429.2782240065717,425.0027684882891,666.4112011295044,657.2548000928392,647.828221924834,7235415.615244554,39659.03278659889
1372,182.44665741275415,-9.125467583803726e-07,80.49,182.59347971311607,182.44665741275415,182.44665741275415,434.2522521075416,429.275782167975,425.00021478961366,666.4129289610937,657.2576634607644,647.8294443760396,7235334.6229761755,39657.260514274465
1373,182.45876677705024,-1.7989789687922197e-05,81.29,182.59209012052446,182.45876677705024,182.45876677705024,434.2672419195504,429.2929170108288,425.0201258275609,666.4351428791944,657.2870361114977,647.8592769825764,7235914.859202786,39657.80864914255
1374,182.48455919056278,-6.615622528238774e-06,81.29,182.61749806482322,182.48695482201182,182.48695482201182,434.2477299161255,429.27384240402733,425.00207540716093,666.4404570050175,657.2931696132163,647.8602609945113,7235277.944112839,39648.19266763341
1375,182.48786381976225,-1.5570136383091793e-05,81.29,182.6136838966625,182.48786381976225,182.48786381976225,434.2475025578081,429.27388261577613,425.001123137209,666.4157699932975,657.2672147238035,647.8411933948214,7235279.49604336,39648.00367869628
1376,182.50467226504063,-1.903764669619612e-05,82.1,182.61616793667133,182.50467226504063,182.50467226504063,434.2602567432342,429.29031697543667,425.02000882068967,666.444026905136,657.3036079127635,647.8775772670281,7235837.130730366,39647.40760292533
1377,182.5326589462036,-9.492647122466558e-06,82.1,182.6447034272298,182.5331674601634,182.5331674601634,434.2408644982935,429.27423197302994,425.00265302591663,666.4449511571205,657.3090586392938,647.8757605345842,7235301.059463486,39638.281415581856
1378,182.53779815555117,-6.436848080659807e-06,82.1,182.64863482516864,182.53779815555117,182.53779815555117,434.2377502700388,429.2733171995959,425.0007368155852,666.4344298298195,657.3020956461934,647.8692889621066,7235271.223056295,39637.11240173224
1379,182.55172397944474,-1.925013934833686e-05,82.93,182.64847413801814,182.55320046857474,182.55320046857474,434.2516547670721,429.29053760244915,425.0201141147814,666.4597608523528,657.3356878818938,647.9001715104005,7235855.050302297,39636.96627464989
1380,182.5757618807424,-1.2836412507599704e-05,82.93,182.67526217037747,182.57758369999277,182.57758369999277,434.2323337535382,429.27273417236324,425.0033678941313,666.4530421177404,657.3328065272767,647.8935955249657,7235260.159839763,39628.414470248295
1381,182.58356307751882,-2.2693042092125637e-06,82.93,182.6793536183155,182.58418450449574,182.58418450449574,434.22883899453285,429.26893699242254,425.0004924205004,666.4519584744698,657.3323137344885,647.893404812555,7235133.58462334,39626.288576189305
1382,182.595314138961,-1.897487839863654e-05,83.76,182.6784252613605,182.59580738550468,182.59580738550468,434.2423715152603,429.2841557396339,425.0197706037572,666.4702604354469,657.3580588573357,647.9214823488923,7235649.1127005825,39626.58954936652
1383,182.61723667824725,-9.92616745953967e-06,83.76,182.6999958382005,182.6183462515566,182.6183462515566,434.22767325178984,429.266472314133,425.004247683092,666.4611696120802,657.345228173659,647.9110365634035,7235057.875078527,39618.461253133035
1384,182.6253338704304,-2.865014709918512e-06,83.76,182.70387520950197,182.6253338704304,182.6253338704304,434.22362975150435,429.2619633141642,425.00068066562477,666.4588888867917,657.3435486524547,647.9092489773619,7234907.389884786,39616.121359251454
1385,182.63466914196965,-2.020549067560662e-05,84.59,182.70398091602513,182.64048526915312,182.64048526915312,434.2378257664579,429.2782446193817,425.0195741862761,666.4803560254428,657.3710022363758,647.93468449443,7235459.488913234,39615.85777792094
1386,182.6602902295146,-9.915253551429082e-06,84.59,182.72533258409226,182.66409265542143,182.66409265542143,434.2234110981648,429.25994166659433,425.0040039678608,666.46791909515,657.3540306471473,647.9211263837975,7234847.60330388,39607.38806477821
1387,182.6700287676271,-3.8376225584002555e-06,84.59,182.73011207616608,182.67167434671757,182.67167434671757,434.2194016573067,429.2559457186277,425.0008839080384,666.464768030667,657.3515300359072,647.9182539392602,7234714.541547918,39605.01576076958
1388,182.68475361481515,-2.07457946741485e-05,85.44,182.73052626979214,182.6848120157727,182.6848120157727,434.2315592259538,429.27067669163443,425.01975938278673,666.4825604373594,657.3778436093585,647.9454588982359,7235213.936956496,39604.90123465666
1389,182.71000122046055,-1.3729848316268445e-05,85.44,182.7512724022407,182.71000122046055,182.71000122046055,434.2175851963814,429.25659355447294,425.00599958301905,666.474534720729,657.371814700101,647.9350273897244,7234744.641622245,39596.87260300927
1390,182.7212471617561,-5.3393162013914974e-06,85.44,182.76124466201495,182.72634380591325,182.72634380591325,434.2128923384369,429.2538047553407,425.0010590531564,666.4771179553528,657.3761405081497,647.9310622666702,7234654.158508267,39592.835974394104
1391,182.73686300723207,-2.2085152874162794e-05,86.29,182.7624126536343,182.7380648997748,182.7380648997748,434.2245777430118,429.2677332649888,425.0192943108396,666.4976809362594,657.4058717878537,647.9608121216537,7235126.194898557,39592.879561610556
1392,182.7550621164058,-1.9630323832342533e-05,86.29,182.77966569406587,182.7550621164058,182.7550621164058,434.21349359337364,429.2570104306358,425.0073493459138,666.5081332015369,657.4208969621276,647.9650265420629,7234768.403863025,39587.239445410494
1393,182.76699059329007,-6.5055904377997464e-06,86.29,182.79082061445635,182.77070177712585,182.77070177712585,434.2081141992816,429.2536056110793,425.0014979205786,666.5143127704315,657.4299322365914,647.9655086957604,7234657.002525404,39583.24245724835
1394,182.78265215087777,-2.1669588274320084e-05,87.16,182.79341094869665,182.7838669538504,182.7838669538504,434.219749141485,429.26762061123264,425.0193238018215,666.5343810765726,657.4585885872895,647.9944653316459,7235132.264647393,39582.99156934967
1395,182.80444911904598,-1.493743099389988e-05,87.16,182.81246368024208,182.80444911904598,182.80444911904598,434.2082136613674,429.25644312440113,425.0059888778721,666.5419186561766,657.4692557445559,647.9966061170429,7234759.917723408,39576.49801516584
1396,182.8141333952381,-4.314740692845653e-06,87.16,182.8217501991179,182.81770960228278,182.81770960228278,434.2035011141689,429.2528642252163,425.00094840329103,666.5448457604167,657.4739346775305,647.9963776091798,7234642.134468436,39572.98311092122
1397,182.82362350829823,-2.0771788354134735e-05,88.03,182.82362350829823,182.83037851071222,182.83037851071222,434.2156026640073,429.2671115751183,425.01885663907433,666.5615063011355,657.4972325859842,648.0214620710623,7235125.120467033,39572.88268723417
1398,182.84114242237936,-3.145600977771945e-05,88.03,182.87123769474735,182.8485610940338,182.8485610940338,434.203499666762,429.25422248553474,425.00478428805286,666.5635102661039,657.4935839135848,648.01797123873,7234694.559626081,39566.59279317754
1399,182.8557832732659,-5.055849977564364e-06,88.03,182.87476438746856,182.86356082719809,182.86356082719809,434.20053984374005,429.2513642823212,425.0010019239165,666.5648198074153,657.4961699135961,648.016813289617,7234601.442878829,39562.838053423686
1400,182.86930377790688,-1.90575944841731e-05,88.91,182.87437115575062,182.87697771122498,182.87697771122498,434.21279645341997,429.26537384065,425.01862360032516,666.5802336606904,657.5182577396273,648.0396227194395,7235076.571664119,39562.53357975322
1401,182.89184784760855,-8.381294268611228e-06,88.91,182.89184784760855,182.9030683459229,182.9030683459229,434.2025217982248,429.25401929718123,425.00416262622684,666.5775885802328,657.5152886933784,648.0289692992206,7234699.437692065,39554.8281563497
1402,182.89212658429577,-1.6479285431469926e-05,88.91,182.92036413824593,182.90682496592274,182.90682496592274,434.19959374946706,429.24979406236986,425.00147870386076,666.5694054120722,657.5014407487433,648.0216732330042,7234557.821111453,39553.241506757986
1403,182.90945845630444,-2.0077769229742692e-05,89.8,182.91877190471564,182.92445164815737,182.92445164815737,434.2112242389205,429.26386561788246,425.01866807632433,666.5843944096073,657.5255703044211,648.0441938655653,7235035.942579592,39552.04390332511
1404,182.93634597146186,-8.880274044997805e-06,89.8,182.93822116115916,182.9529790634252,182.9529790634252,434.200585087242,429.25171632605077,425.0041761878339,666.576961645057,657.5169081734265,648.0290650211625,7234632.540818034,39543.67170107664
1405,182.9417129522982,-2.9829251577684346e-06,89.8,182.9417129522982,182.96218267658145,182.96218267658145,434.19807690905316,429.2480974957964,425.00069523017623,666.5709881822839,657.5092856733728,648.0207252735265,7234512.535728764,39541.02662033206
1406,182.95129043068053,-2.6429307683040193e-05,90.69,182.95942420463473,182.97036572962293,182.97036572962293,434.20940036052565,429.26056379958914,425.0189548716484,666.5836715918875,657.5249421327924,648.0433177123525,7234934.512870071,39541.56447149045
1407,182.9792832671915,-1.0025876424069047e-05,90.69,182.9792832671915,183.00225507894893,183.00225507894893,434.19890663287765,429.2467331084547,425.0038475069467,666.5721187697435,657.510141777658,648.0234151582387,7234475.156529294,39532.16398021037
1408,182.9877818214999,-7.020053055528663e-06,90.69,182.99487989803967,183.00898038727027,183.00898038727027,434.1962245454254,429.2421423540694,425.00083831968533,666.5661072101042,657.498689290503,648.0160405530218,7234321.85808465,39529.87357656386
1409,182.99543338734279,-2.0000075353965308e-05,91.6,182.99543338734279,183.02267463626447,183.02267463626447,434.2078715755319,429.2548932243068,425.0184182202555,666.5776037607076,657.5173152501512,648.0358741323975,7234754.605197125,39529.28029040844
1410,183.02467637706047,-1.1548975145991847e-05,91.6,183.02467637706047,183.05169080002383,183.05169080002383,434.1970307769373,429.238437933349,425.00302885716866,666.5641669813485,657.4931472071356,648.0139123046137,7234206.16518124,39520.0182722393
1411,183.03358229835945,-3.943816437423919e-06,91.6,183.03358229835945,183.05857201180237,183.05857201180237,434.1949460335725,429.23468859930136,425.0005824208457,666.5581180735257,657.4825029586976,648.0060442380346,7234081.263768265,39517.8504031041
1412,183.03788173710416,-1.976732801101111e-05,92.52,183.03788173710416,183.0680926325279,183.0680926325279,434.20654312168256,429.24743139595495,425.0183107968088,666.5704868243022,657.4985840831391,648.0265644315233,7234512.834190573,39518.15267290948
1413,183.0656909787594,-9.620214934336069e-06,92.52,183.0656909787594,183.09858677206776,183.09858677206776,434.19558335903855,429.23022851219497,425.002378343027,666.5532973995297,657.4688535348354,647.9993088359097,7233939.518150869,39508.439937639254
1414,183.07381157099587,-4.53470639194542e-06,92.52,183.07381157099587,183.10144952027863,183.10144952027863,434.19386041030697,429.227653570564,425.0006164860303,666.5458733701366,657.4568655935412,647.9904661675845,7233853.340301596,39507.351576156914
1415,183.07821591477256,-2.0670713256731865e-05,93.44,183.07821591477256,183.1073516468674,183.1073516468674,434.2050700320183,429.24097157597714,425.01815196743206,666.5567109001386,657.4706824339163,648.0093270662927,7234303.515510018,39508.53666138851
1416,183.10544567064764,-9.420573827245704e-06,93.44,183.10544567064764,183.13456908438963,183.13456908438963,434.19339340153687,429.22566222208985,425.0016885355975,666.5380592599175,657.4402291687117,647.9796554544923,7233793.325292951,39499.879031356286
1417,183.11101122659457,-5.631933093330765e-06,93.44,183.11332178174817,183.139053114907,183.139053114907,434.1924556555863,429.22465652200543,425.00064927630547,666.5386064844766,657.4423255154153,647.982091534153,7233760.388826346,39498.73206064719
1418,183.10647213523856,-2.6504483659151035e-05,94.38,183.10647213523856,183.15680458228488,183.15680458228488,434.20486136812593,429.24055798075403,425.0179791665365,666.5612141413857,657.4874734058712,648.0187862096517,7234300.183775127,39497.85103684232
1419,183.13552721108502,-1.3187225787691936e-05,94.38,183.13552721108502,183.17871547495312,183.17871547495312,434.19389486336996,429.227001763939,425.0027559399133,666.5480437482066,657.4625533601908,647.9937085977203,7233847.944205785,39490.657664290164
1420,183.14294902512108,-6.43483771023412e-06,94.38,183.14294902512108,183.18000876953306,183.18000876953306,434.19132271709753,429.2257912275899,425.0008655440333,666.5423488489238,657.4539460650154,647.986640589549,7233807.418742189,39490.157617818244
1421,183.14723350994407,-2.0699896283726815e-05,95.32,183.14723350994407,183.1868373638137,183.1868373638137,434.20187686389136,429.2403734489495,425.0180477048554,666.5576555349364,657.4774905660239,648.0117468610749,7234300.404040491,39491.37671760219
1422,183.16823730956168,-1.179038749010708e-05,95.32,183.16823730956168,183.20555757315356,183.20555757315356,434.1904928137453,429.2329170687016,425.0031174511589,666.5491002436235,657.4733392842518,647.9959078142101,7234053.08385801,39485.991471462155
1423,183.17588503758785,-6.901296003225532e-06,95.32,183.17588503758785,183.20708327251424,183.20708327251424,434.18778305508687,429.23361164021304,425.0010430032921,666.5473536979058,657.4761190135588,647.9955435208572,7234076.822766087,39485.79221691798
1424,183.18125701065355,-2.1966976350151768e-05,96.27,183.18125701065355,183.2121694085293,183.2121694085293,434.19815824505037,429.24904698951735,425.0178902918524,666.5631649155514,657.5024221750862,648.0214577980861,7234598.200876704,39487.54181685872
1425,183.20349455539636,-1.548355691982639e-05,96.27,183.20464102229343,183.22873567787164,183.22873567787164,434.186409960157,429.24078583688646,425.00308969909673,666.5594270930886,657.5024013580912,648.0094682673227,7234323.285959023,39482.471235720615
1426,183.1997997006558,-1.840558130739023e-05,96.27,183.1997997006558,183.24712737960624,183.24712737960624,434.18451931387006,429.24149743937045,425.00052338302976,666.5622646205853,657.5301320202404,648.0208150175166,7234351.213527009,39478.6609589828
1427,183.21319612905342,-2.6198793701137646e-05,97.24,183.21319612905342,183.25002013252038,183.25002013252038,434.1943893319257,429.2562573904483,425.01798943303174,666.5764198021436,657.5474042362629,648.0414723667561,7234849.364530802,39480.75617835565
1428,183.2377685557342,-1.598473593233951e-05,97.24,183.2377685557342,183.2657142889886,183.2657142889886,434.1808847326761,429.2481560635294,425.00313903158224,666.5698108206008,657.5447935056487,648.0270870306517,7234579.643876117,39475.90345495847
1429,183.2471396093641,-8.054334022067344e-06,97.24,183.2477233629335,183.26706493905144,183.26706493905144,434.1780917698565,429.2476641000159,425.0008968503647,666.5692781915875,657.5441915937689,648.0236599437086,7234563.350059826,39475.52361612711
1430,183.2439184581573,-3.3889136507925244e-05,98.21,183.2439184581573,183.287297087276,183.287297087276,434.1887803801232,429.2616185439504,425.01740068063526,666.5933768915912,657.595982287576,648.0637144083262,7235038.069749497,39473.75614527387
1431,183.27240289271913,-1.647783889624499e-05,98.21,183.27240289271913,183.30307631210994,183.30307631210994,434.17655341604797,429.25376695047163,425.0037176008601,666.5962228544997,657.6004210682652,648.0603673739271,7234776.7804921,39468.93268814242
1432,183.282500105296,-6.92652483158529e-06,98.21,183.282500105296,183.30576797699516,183.30576797699516,434.17350303419533,429.25256472911093,425.0010328971774,666.5957051691578,657.5992960333424,648.0587436763066,7234736.831736384,39468.13519061955
1433,183.28839104711372,-2.0775521777038897e-05,99.19,183.28839104711372,183.30963097516104,183.30963097516104,434.1836445253953,429.2661932642024,425.0171077597309,666.6088843369358,657.6181701647762,648.0793047893478,7235197.064212015,39469.81413754744
1434,183.31203368217447,-8.392115942168488e-06,99.19,183.31203368217447,183.327292732883,183.327292732883,434.171443007573,429.2567751991015,425.00281145304257,666.6090140543964,657.6202514961362,648.0757094039232,7234883.3701617485,39464.30049945337
1435,183.3208660618001,-3.2742005493524573e-06,99.19,183.3208660618001,183.32998269259102,183.32998269259102,434.16975459001605,429.25521927342277,425.000736614587,666.6057225401928,657.6180743588405,648.0740136239357,7234831.497644046,39463.43850244868
1436,183.3266547186645,-1.8529667321853793e-05,100.18,183.3266547186645,183.33429029581282,183.33429029581282,434.1806048584531,429.268086038868,425.01686712216184,666.6149815334361,657.6345417342437,648.0931962773899,7235266.1491617225,39464.88208772895
1437,183.35157658797743,-7.954012982591685e-06,100.18,183.3527115038411,183.35157658797743,183.35157658797743,434.1689371158503,429.2591228593748,425.0028801470351,666.6094467102481,657.6323377778707,648.085672901183,7234967.705907988,39459.53364865908
1438,183.34124605199514,-2.062710158534653e-05,100.18,183.34124605199514,183.37275561976557,183.37275561976557,434.16623151249706,429.25698059552076,425.00092967662266,666.6059044535717,657.6444649935843,648.087963969336,7234900.025017801,39454.607095613486
1439,183.36063583217836,-2.3436925352005034e-05,101.19,183.36063583217836,183.3745114201012,183.3745114201012,434.1762998952695,429.271329591044,425.0173032554057,666.6106393721528,657.653319722802,648.1011358506028,7235384.0983581925,39456.86912715102
1440,183.3897149076838,-9.777331421156887e-06,101.19,183.3897149076838,183.39372723326133,183.39372723326133,434.1634719182713,429.2625864487806,425.0024532457951,666.6033392158251,657.650263708962,648.0900853088889,7235093.4810523745,39451.15021218772
1441,183.39488830129918,-4.8306296417388594e-06,101.19,183.39981811279793,183.39488830129918,183.39488830129918,434.1623775382197,429.2607496868807,425.00051724458945,666.5987308623452,657.6455722837836,648.0850715694213,7235031.813439067,39450.564192130834
1442,183.38823216642018,-2.710337268274632e-05,102.2,183.38823216642018,183.4119214523222,183.4119214523222,434.1731211322359,429.2745212052616,425.01649997973664,666.612872858696,657.6766508263802,648.1096717335085,7235499.692697599,39449.4514609753
1443,183.4223671484241,-1.4527621546189806e-05,102.2,183.4223671484241,183.42553847038414,183.42553847038414,434.1609705024297,429.2663792603533,425.00298783486915,666.6065360547259,657.6732315075302,648.0971573875556,7235228.140023562,39445.0423880956
1444,183.42875003635243,-4.347429658824176e-06,102.2,183.4323475611223,183.42875003635243,183.42875003635243,434.15897562821556,429.2638227937604,425.00030850869086,666.6054863091633,657.6710922094517,648.094206692471,7235142.649337877,39443.885693513126
1445,183.4252942439286,-2.219232455236142e-05,103.22,183.4252942439286,183.4410543510969,183.4410543510969,434.1698377129761,429.27661597157095,425.01604922767785,666.6229134616067,657.7003888678789,648.1205125078151,7235576.539394554,39443.605276853814
1446,183.45121107794657,-1.2956351350790207e-05,103.22,183.45121107794657,183.45462683048294,183.45462683048294,434.1585801021165,429.26705037775304,425.00277562582727,666.6242152398005,657.7024893130966,648.1162541663153,7235256.983705392,39438.94525151969
1447,183.45833933227644,-3.852628959855053e-06,103.22,183.45949951154955,183.45833933227644,183.45833933227644,434.1565299924117,429.2647064227307,425.0002927175436,666.6247298711221,657.7016067943396,648.1151830755085,7235178.763384312,39437.72079109518
1448,183.45528857575508,-1.9609180714752483e-05,104.25,183.45528857575508,183.46823118676883,183.46823118676883,434.1668344320201,429.2772325203643,425.0156877639319,666.6421468219239,657.7292025409655,648.1403458762478,7235603.134668836,39437.90752145566
1449,183.4786628086556,-1.1724105922317207e-05,104.25,183.4786628086556,183.48309307466002,183.48309307466002,434.156047272843,429.266970020347,425.002191287167,666.648647523705,657.7359089813666,648.1412683824866,7235260.360406723,39432.844951347455
1450,183.48658524380363,-3.52359130106894e-06,104.25,183.48658524380363,183.4869448200885,183.4869448200885,434.15483140413824,429.26557640386426,425.00025958690895,666.6491454415803,657.735001543797,648.1399324100416,7235214.205174077,39431.76563470663
1451,183.48950836604035,-1.8032129651901485e-05,105.29,183.48950836604035,183.49192765365677,183.49192765365677,434.16540398748555,429.27811766407956,425.0153886593836,666.6622822018738,657.7532522966756,648.1592851550763,7235638.038947416,39433.00466386058
1452,183.50783115701537,-1.0218041044396386e-05,105.29,183.51036473430793,183.50783115701537,183.50783115701537,434.15587889457555,429.26858886987503,425.00214541996917,666.667656675635,657.7581864669032,648.1599986032895,7235320.218707782,39427.85532960173
1453,183.51059610810066,-4.240191285087569e-06,105.29,183.51059610810066,183.51585581829198,183.51585581829198,434.1543504755876,429.268012411209,425.00031992462146,666.6715055981653,657.7658666195006,648.163133316121,7235302.501030937,39426.03470838489
1454,183.51545188526143,-1.9016775228974936e-05,106.35,183.51545188526143,183.52077441537975,183.52077441537975,434.1648069871716,429.2812314041522,425.0154074772565,666.683611110155,657.7826964295833,648.181420412604,7235749.170544945,39427.41192976658
1455,183.53703597404473,-1.024702205976169e-05,106.35,183.53703620303799,183.53703597404473,183.53703597404473,434.15641900694635,429.273010408154,425.00219031744865,666.6893934557291,657.7872322833075,648.1805814105567,7235475.509470459,39422.427582919445
1456,183.53884871361913,-3.094760923971762e-06,106.35,183.53884871361913,183.54381763508937,183.54381763508937,434.15498319115403,429.27264006599887,425.00025913433467,666.6929823160763,657.7935179913319,648.1825044278552,7235464.473807967,39420.91085951518
1457,183.54207316858268,-1.8283341661762265e-05,107.41,183.54207316858268,183.55015921127875,183.55015921127875,434.16527644205763,429.2859151816044,425.01496447608514,666.7050328407678,657.8109884870671,648.2000068557044,7235913.344137891,39421.99437598341
1458,183.56302210379044,-8.372692187563757e-06,107.41,183.56302210379044,183.5668598781027,183.5668598781027,434.15744470893475,429.277785777778,425.0021424793255,666.7111732754289,657.8153133020688,648.1986382201384,7235642.8601891175,39416.93432569438
1459,183.5683462612688,-2.0939243867701407e-06,107.41,183.5683462612688,183.57014136850208,183.57014136850208,434.1562591849948,429.2765153429028,425.00033695593123,666.7102782194405,657.8132367964741,648.197512013366,7235600.733705199,39416.000226204116
1460,183.56818264947088,-1.721002297616625e-05,108.48,183.56818264947088,183.57617232888794,183.57617232888794,434.1658886976599,429.2883626823958,425.0146346223569,666.7226509321653,657.8314805848316,648.2173939081854,7236001.40901245,39416.8879175055
1461,183.58630856500778,-8.48920390905672e-06,108.48,183.58630856500778,183.59057909956587,183.59057909956587,434.1580536763375,429.278724876028,425.0025931303114,666.7312057270647,657.837312471745,648.2206556975173,7235679.582906676,39412.041829132104
1462,183.59209676173708,-2.0607272496198092e-06,108.48,183.59209676173708,183.5940883030604,183.5940883030604,434.15637383630985,429.27655585077747,425.00035876492564,666.731001575029,657.8352737638857,648.2207293920751,7235607.212594362,39410.89432384381
1463,183.59189158607413,-1.7336647377019787e-05,109.57,183.59189158607413,183.599851309235,183.599851309235,434.16591586591454,429.2879902726195,425.0145474732908,666.7427081801728,657.8520822450641,648.240706767254,7235993.910555794,39411.763457086345
1464,183.6109519351035,-8.557193555636111e-06,109.57,183.6109519351035,183.6148237458993,183.6148237458993,434.1561580893246,429.2766833407537,425.00240968719964,666.7513790163562,657.8576452601243,648.2432123469089,7235615.936900194,39406.49120418192
1465,183.61657859553188,-2.134236480433316e-06,109.57,183.61657859553188,183.61722871245905,183.61722871245905,434.15384712223675,429.2738674044765,425.0003445778995,666.7497489961135,657.8535873647055,648.2422563159122,7235521.523266809,39405.46088187341
1466,183.61555239049028,-1.7563606429793488e-05,110.66,183.61555239049028,183.62153120443122,183.62153120443122,434.1627730494031,429.2842548461948,425.0143030377795,666.7599553782111,657.8681679888522,648.2617090902447,7235872.611875571,39406.4495836257
1467,183.63548534818585,-1.0659770767640353e-05,110.66,183.6355297834655,183.63548534818585,183.63548534818585,434.15060407691544,429.27080719191076,425.00243836720824,666.7675634977089,657.8715962683747,648.2630582414329,7235422.258624266,39401.00272507459
1468,183.63460565753232,-6.85863394278563e-06,110.66,183.63460565753232,183.64875500467292,183.64875500467292,434.1498270321888,429.2732304818001,425.0003571788653,666.7745635823615,657.8869772511155,648.2647096975608,7235506.780224413,39398.616015884814
1469,183.63661996987398,-1.9948752722931395e-05,111.77,183.63661996987398,183.64962095468718,183.64962095468718,434.1559323235605,429.2811730500148,425.01446541053923,666.7811352664181,657.8974719171217,648.2865677712842,7235774.715390455,39399.88918994706
1470,183.65847396802496,-9.408513620412506e-06,111.77,183.65847396802496,183.66314785821422,183.66314785821422,434.13861743569737,429.2628475564705,425.0015795775885,666.7923601256233,657.9049706393622,648.2924866855027,7235159.841517093,39393.63952915884
1471,183.66239289824495,-3.565559520413153e-06,111.77,183.6629123485365,183.66239289824495,183.66239289824495,434.1344928331411,429.25802356264785,425.0003225860977,666.7883152475606,657.8983444349153,648.2924858657602,7234997.066020103,39392.91518448489
1472,183.6592047176312,-6.9582886905728e-06,111.77,183.6592047176312,183.67128587100524,183.67128587100524,434.1366111576371,429.2612506751925,425.0003204094345,666.7862874121212,657.9014568836784,648.2873617393772,7235107.747205032,39391.610468096485
1473,183.66391141699373,-4.873259678239705e-06,111.77,183.66391141699373,183.66740815040927,183.66740815040927,434.1336806443331,429.25797475449326,425.0004228472903,666.7843681091977,657.8974472377639,648.2898076076885,7234996.490574913,39391.83638204344
1474,183.6657360137766,-4.214124276757936e-06,111.77,183.66604249795327,183.6657360137766,183.6657360137766,434.1319420952456,429.2553288338498,425.0004198636883,666.7832908718569,657.8944229306636,648.2909964535017,7234906.941986641,39391.70745186765
1475,183.66420010177816,-6.462858602174215e-06,111.77,183.66420010177816,183.67208737031945,183.67208737031945,434.1329182304027,429.256840472805,425.0003538716021,666.7805496519961,657.8950338605962,648.2866562013985,7234959.252869613,39390.63009766147
1476,183.66806942246637,-6.269860653551618e-06,111.77,183.66806942246637,183.67024750479916,183.67024750479916,434.130756751808,429.2536713093303,425.00060146362847,666.7812276876429,657.8934593331253,648.2901207812704,7234852.0307542365,39390.440907230746
1477,183.66994830748965,-6.60087098047768e-06,111.77,183.67085118310067,183.66994830748965,183.66994830748965,434.12888226008516,429.25061969241153,425.0006679493928,666.782135923053,657.8923420223525,648.2928852074477,7234749.100403151,39389.944664715375
1478,183.67119526393336,-7.023994757049401e-06,111.77,183.67119526393336,183.67532827243213,183.67532827243213,434.1288018141228,429.2504936556134,425.0004414718207,666.7819991825472,657.8941289096006,648.2919442271846,7234745.999369737,39388.774025431274
1479,183.66913038810583,-7.319000577488133e-06,111.77,183.67499995415227,183.67420006979236,183.67420006979236,434.12685987274386,429.247017494369,425.00083215945045,666.7842208012744,657.8935423110547,648.2959169678859,7234628.582210968,39388.37669886114
1480,183.67465678567368,-1.4722082306795059e-05,111.77,183.67465678567368,183.67533102361668,183.67533102361668,434.1278217110415,429.24821012625864,425.0009878342821,666.7804828462223,657.8928792663468,648.2920619795922,7234669.02527087,39388.35435848839
1481,183.67769415361354,-5.316884142847478e-06,111.77,183.68042780979297,183.67769415361354,183.67769415361354,434.1253985228715,429.2445328952327,425.00070850682454,666.7839859768188,657.8943024996349,648.2967767294724,7234545.575651161,39387.17550319833
1482,183.67892651271865,-2.8374667410124843e-06,111.77,183.68223553481462,183.68133781915395,183.68133781915395,434.1250001252134,429.24402773840313,425.0003228190329,666.7856747549947,657.8965259434394,648.2974187154942,7234529.324783992,39386.30571118145
1483,183.68041310226934,-8.984177490289902e-06,111.77,183.68227745056353,183.68041310226934,183.68041310226934,434.1253329352553,429.24581872920504,425.00078749905873,666.7855107904326,657.8988630762808,648.297268218209,7234589.49883569,39386.83159868344
1484,183.68500854020647,-3.1689727508776855e-06,111.77,183.68540282718735,183.68500854020647,183.68500854020647,434.1248954913108,429.2444823811464,425.00039256231406,666.7874858977038,657.9004222260355,648.298278838052,7234545.432824027,39385.60631767873
1485,183.68685568836912,-2.4506757466680185e-06,111.77,183.6870164437198,183.687637773082,183.687637773082,434.1250450602982,429.2437779642991,425.0003602711515,666.7887746181901,657.9011257111417,648.298500440153,7234522.2488628,39384.91635348889
1486,183.68739215354583,-7.493732657848362e-06,111.77,183.68751942386032,183.68739215354583,183.68739215354583,434.12529954194633,429.2455375867974,425.00069581147795,666.7907010375029,657.9054454789456,648.299414450067,7234581.510350871,39385.29163886993
1487,183.6907308761285,-2.9074485607960554e-06,111.77,183.6907308761285,183.69162987715663,183.69162987715663,434.12556143666825,429.24403453062587,425.0004741255679,666.7920980381508,657.9054476073259,648.2995523909462,7234531.748565018,39384.11213076554
1488,183.69009542425138,-4.100850667709821e-06,111.77,183.69338206924948,183.69009542425138,183.69009542425138,434.1247462660651,429.2409406435461,425.00074200723566,666.792739151276,657.9020149956324,648.3019036271559,7234427.132225404,39383.87159915586
1489,183.69302227779482,-2.4144336815412615e-06,111.77,183.6959456782688,183.69302227779482,183.69302227779482,434.12479404901393,429.23895015281636,425.00048841655524,666.793481546624,657.9006893599613,648.3017512381426,7234360.661032015,39382.88222016215
1490,183.69477197417535,-1.9811564772043155e-06,111.77,183.69762931187327,183.69477197417535,183.69477197417535,434.12495619485946,429.2367921275572,425.00040985332083,666.7931358098705,657.8977337229582,648.3011977513096,7234288.291915189,39382.113133476756
1491,183.69500928119564,-2.1543281499836198e-06,111.77,183.69903136294386,183.69624045881827,183.69624045881827,434.1252043515787,429.23444295116917,425.0004504889416,666.7926878911394,657.8943474450278,648.3005887051279,7234209.41996145,39381.36894850193
1492,183.69616700182667,-7.05763464181608e-06,111.77,183.69923208894804,183.69616700182667,183.69616700182667,434.12473559091865,429.2360463714917,425.00062876440154,666.7946772282717,657.8995834787331,648.3024420849025,7234263.451685934,39381.67883281961
1493,183.6997092110951,-2.571087822311746e-06,111.77,183.70221117843255,183.6997092110951,183.6997092110951,434.12475986783926,429.2334918712818,425.0005140284744,666.7944805867174,657.8965451923651,648.3016524893621,7234178.101072648,39380.45483109408
1494,183.7021238151497,-2.056945798467602e-06,111.77,183.70399180374312,183.7021238151497,183.7021238151497,434.12449945035047,429.2319309538152,425.0004454594643,666.7952029201749,657.8957638955492,648.3015681225612,7234126.001473652,39379.65360026536
1495,183.70342497432623,-2.2329830154932395e-06,111.77,183.70545413740294,183.70435470681707,183.70435470681707,434.1242760070292,429.2302349664448,425.0004987818586,666.7959862795002,657.8948340667547,648.3015851235033,7234069.310051873,39378.86677535263
1496,183.70526616010048,-6.716522665262126e-06,111.77,183.7055125220785,183.70526616010048,183.70526616010048,434.1243846649402,429.2323870401942,425.00074153267946,666.7975806517366,657.9002718775118,648.3030672228238,7234142.044882505,39379.067329392165
1497,183.70846480725376,-2.6483072641525496e-06,111.77,183.70846480725376,183.70943915338339,183.70943915338339,434.12385024412146,429.2302949180563,425.00058923263987,666.7979796104481,657.8985913942452,648.3026358871095,7234072.414823142,39377.793803960405
1498,183.70591226521805,-5.992998978299191e-06,111.77,183.712260202911,183.70591226521805,183.70591226521805,434.12096297033736,429.22624827240895,425.00101231312885,666.7970426052052,657.8905541050498,648.3040370660198,7233935.262544248,39377.80321463222
1499,183.7095591227158,-2.5411893520566053e-06,111.77,183.71477017863725,183.71038058021594,183.71038058021594,434.12098028069533,429.22437952900003,425.00062491009925,666.7976350161624,657.8897848012398,648.3037233245918,7233873.225779961,39376.50775602926
1500,183.71236777937457,-5.591910241187215e-06,111.77,183.7146664360039,183.71236777937457,183.71236777937457,434.12212646637573,429.22599249885457,425.0008209545361,666.7978432979427,657.8924725270178,648.3036845276289,7233928.017436297,39376.380071067004
1501,183.71649831603233,-2.9355302106903736e-06,111.77,183.71787564071477,183.71649831603233,183.71649831603233,434.12163387296727,429.22396838655527,425.0007637545088,666.7986699559337,657.8906238655604,648.3034255454021,7233860.671654149,39375.128189142466
1502,183.71954070512209,-2.8345377613980816e-06,111.77,183.7203027460501,183.72014513584637,183.72014513584637,434.1213786435593,429.2224090759108,425.00077693059154,666.7999283870995,657.8897398541973,648.3035428342486,7233808.889895424,39374.06474693671
1503,183.72083679430438,-4.759454315217404e-06,111.77,183.72083679430438,183.72356820996112,183.72356820996112,434.1221114331411,429.2230197654847,425.0009015613259,666.7994163237918,657.8906208784013,648.3027088731151,7233830.203799443,39373.44715367465
1504,183.7205970024381,-9.654227440925034e-06,111.77,183.7277930504221,183.7205970024381,183.7205970024381,434.11888700690616,429.22036424148627,425.0019279163859,666.7986504136372,657.8821259396119,648.3041718532589,7233740.062009186,39373.59327170697
1505,183.7278335089442,-3.4743268743087086e-06,111.77,183.7324022081382,183.72850154503655,183.72850154503655,434.1183248420174,429.2175538496964,425.0010170557505,666.8002404853528,657.8812509917801,648.3026456959994,7233647.018860928,39371.39288695378
1506,183.73297700627268,-4.471028185459858e-06,111.77,183.73366874344237,183.73297700627268,183.73297700627268,434.11907557641734,429.21699031980836,425.0009736325784,666.7993557934662,657.879835145328,648.3001466783313,7233628.978255227,39370.3356692918
1507,183.7366305001871,-3.0391901689741374e-06,111.77,183.7366305001871,183.7381110525231,183.7381110525231,434.1193240830665,429.21468703844715,425.0008980850436,666.8001619911363,657.8766191753303,648.2981828067608,7233552.437812779,39368.819002090466
1508,183.7366137411982,-7.70320535148361e-06,111.77,183.74214769907198,183.7366137411982,183.7366137411982,434.1167012709515,429.2116526818323,425.00190562448,666.799352191273,657.8678535419649,648.2970598261858,7233449.843103866,39368.58144829275
1509,183.74307515639515,-3.102960623224682e-06,111.77,183.74655489791516,183.74424754673285,183.74424754673285,434.11670917368104,429.208364897267,425.000932040363,666.7996871733678,657.8634223855857,648.2930361556764,7233340.653013164,39366.35159788315
1510,183.74814163382237,-4.155861933807792e-06,111.77,183.74814163382237,183.74880885041853,183.74880885041853,434.11767760620955,429.2071986711534,425.000877837765,666.7979099574666,657.8594585599236,648.288840394815,7233302.316754576,39365.165749960724
1511,183.74975242601218,-4.584990897171792e-06,111.77,183.75372000547094,183.74975242601218,183.74975242601218,434.1150340403948,429.2035676109331,425.00108887065596,666.7967213787717,657.8523006547754,648.2876786104108,7233180.131945688,39364.29865318141
1512,183.75451170915753,-2.1016224019954066e-06,111.77,183.7565207691606,183.7545610449235,183.7545610449235,434.1157599833838,429.20160688247296,425.0005445160093,666.7965170896867,657.8485951887501,648.2838784287626,7233115.0700247735,39362.91447076763
1513,183.75686978390607,-4.232486886746045e-06,111.77,183.75846327660219,183.75686978390607,183.75686978390607,434.11675489894986,429.200394359856,425.00079268663603,666.7959351131288,657.8455635551754,648.28160835964,7233074.693916066,39362.20018561482
1514,183.7606115617362,-2.2567316301236318e-06,111.77,183.76213609069626,183.7606115617362,183.7606115617362,434.11780733366794,429.1984779407529,425.0005322701371,666.7963038521274,657.8413005435947,648.2781850699041,7233010.898534668,39361.051517314234
1515,183.76326828227064,-2.2599957730795595e-06,111.77,183.76518036067338,183.76326828227064,183.76326828227064,434.11897160324173,429.19672733908067,425.00051375104215,666.7970148172669,657.8375415023111,648.2754797653682,7232952.461055838,39360.16445868615
1516,183.7658465126471,-2.280359282624822e-06,111.77,183.76795382308978,183.7658465126471,183.7658465126471,434.1201702028671,429.19490001191,425.0005131881987,666.7980302123094,657.8339986328033,648.272973596572,7232891.42108061,39359.280074836046
1517,183.76839922395317,-2.2202875213928053e-06,111.77,183.7704048940495,183.76839922395317,183.76839922395317,434.12133320852143,429.19301903101325,425.0005030730135,666.7993229820221,657.8307997443046,648.2707115168041,7232828.567544474,39358.391312589265
1518,183.77091404249404,-2.181836769699075e-06,111.77,183.77256466746417,183.77091404249404,183.77091404249404,434.12238874596954,429.1911670347311,425.0005012361038,666.8008783848917,657.8281955904624,648.268829137569,7232766.683092777,39357.51596370858

